The Multiscale Bowler-Hat Transform for Blood Vessel Enhancement in Retinal Images

Enhancement, followed by segmentation, quantification and modelling, of blood vessels in retinal images plays an essential role in computer-aid retinopathy diagnosis. In this paper, we introduce a new vessel enhancement method which is the bowler-hat transform based on mathematical morphology. The proposed method combines different structuring elements to detect innate features of vessel-like structures. We evaluate the proposed method qualitatively and quantitatively, and compare it with the existing, state-of-the-art methods using both synthetic and real datasets. Our results show that the proposed method achieves high-quality vessel-like structure enhancement in both synthetic examples and in clinically relevant retinal images, and is shown to be able to detect fine vessels while remaining robust at junctions.

==> image/datFiles/auc.dat <==
0.488,0.960,0.697,0.882,0.869,0.664,0.933,0.381,0.921
0.536,0.905,0.713,0.853,0.865,0.634,0.882,0.432,0.914
0.451,0.891,0.140,0.830,0.774,0.524,0.883,0.562,0.878
0.446,0.950,0.145,0.869,0.815,0.597,0.892,0.422,0.910
0.528,0.867,0.358,0.809,0.753,0.512,0.870,0.454,0.825
0.439,0.880,0.768,0.878,0.811,0.865,0.919,0.412,0.911
0.557,0.945,0.661,0.859,0.835,0.614,0.904,0.415,0.909
0.531,0.952,0.703,0.859,0.827,0.768,0.908,0.413,0.910
0.569,0.905,0.757,0.897,0.854,0.830,0.917,0.441,0.922
0.463,0.936,0.726,0.865,0.807,0.479,0.915,0.442,0.907
0.623,0.912,0.698,0.874,0.838,0.648,0.934,0.568,0.905
0.468,0.971,0.285,0.886,0.842,0.610,0.934,0.416,0.915
0.466,0.921,0.276,0.870,0.856,0.634,0.923,0.405,0.916
0.677,0.868,0.725,0.829,0.755,0.577,0.889,0.506,0.878
0.572,0.958,0.742,0.885,0.875,0.857,0.936,0.565,0.930
0.536,0.895,0.683,0.856,0.796,0.757,0.909,0.427,0.916
0.569,0.942,0.729,0.859,0.830,0.833,0.918,0.440,0.918
0.507,0.940,0.320,0.857,0.801,0.652,0.949,0.395,0.910
0.453,0.931,0.146,0.864,0.843,0.602,0.939,0.387,0.918
0.480,0.947,0.757,0.893,0.870,0.821,0.946,0.606,0.932
0.518,0.924,0.551,0.864,0.826,0.674,0.915,0.454,0.907
0.064,0.032,0.243,0.022,0.037,0.121,0.023,0.068,0.024
,,,,,,,,
0.392,0.910,0.765,0.874,0.750,0.433,0.913,0.663,0.881
0.487,0.861,0.762,0.854,0.782,0.532,0.920,0.626,0.875
0.345,0.912,0.808,0.866,0.817,0.720,0.932,0.705,0.902
0.510,0.864,0.223,0.849,0.757,0.274,0.856,0.455,0.830
0.405,0.916,0.759,0.862,0.850,0.680,0.952,0.633,0.890
0.487,0.962,0.812,0.919,0.879,0.634,0.958,0.681,0.942
0.581,0.950,0.863,0.941,0.884,0.831,0.984,0.699,0.955
0.589,0.964,0.879,0.941,0.887,0.744,0.984,0.703,0.957
0.584,0.926,0.837,0.911,0.884,0.812,0.981,0.694,0.942
0.600,0.946,0.851,0.911,0.846,0.674,0.969,0.673,0.923
0.405,0.932,0.819,0.896,0.915,0.837,0.976,0.701,0.946
0.481,0.959,0.867,0.946,0.942,0.914,0.986,0.728,0.954
0.516,0.945,0.822,0.924,0.888,0.794,0.971,0.655,0.927
0.513,0.944,0.816,0.912,0.885,0.795,0.970,0.651,0.929
0.412,0.963,0.720,0.832,0.771,0.529,0.950,0.647,0.881
0.477,0.923,0.783,0.896,0.793,0.639,0.912,0.597,0.895
0.353,0.959,0.833,0.904,0.894,0.664,0.975,0.661,0.949
0.503,0.852,0.740,0.879,0.812,0.502,0.897,0.612,0.885
0.474,0.892,0.259,0.802,0.797,0.474,0.915,0.363,0.846
0.509,0.915,0.221,0.863,0.834,0.497,0.898,0.640,0.825
0.481,0.925,0.722,0.889,0.843,0.649,0.945,0.639,0.907
0.076,0.035,0.215,0.039,0.056,0.165,0.037,0.087,0.042


==> image/datFiles/drive.dat <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.022899,4.0555e-05,0,0.13334,0,8.111e-05,0,4.0555e-05,0,4.0555e-05,0,4.0555e-05,0,4.0555e-05,0,4.0555e-05,0.00049132,0.14227,0,4.0555e-05,0,4.0555e-05
0.024825,4.0555e-05,0,0.13387,0,0.00012166,0,8.111e-05,0,8.111e-05,0,8.111e-05,0,8.111e-05,0,8.111e-05,0.00053062,0.14863,0,8.111e-05,0,8.111e-05
0.025774,4.0555e-05,0,0.1342,0,0.00016222,0,0.00012166,0,0.00012166,0,0.00012166,0,0.00012166,0,0.00016222,0.0005601,0.1533,0,0.00012166,0,0.00012166
0.026656,4.0555e-05,0,0.13448,0,0.00020277,0,0.00016222,0,0.00016222,0,0.00016222,0,0.00016222,0,0.00028388,0.0005732,0.15747,0,0.00020277,0,0.00016222
0.028539,4.0555e-05,0,0.13489,0,0.00024333,0,0.00020277,0,0.00020277,0,0.00024333,0,0.00020277,0,0.00040555,0.00061578,0.16052,0,0.00024333,0,0.00020277
0.040625,4.0555e-05,0,0.13517,0,0.00028388,0,0.00024333,0,0.00024333,0,0.00028388,0,0.00024333,0,0.00048666,0.00061906,0.16319,0,0.00028388,0,0.00024333
0.096822,4.0555e-05,0,0.13582,0,0.00036499,0,0.00028388,0,0.00028388,0,0.00032444,0,0.00032444,0,0.00077054,0.00063544,0.16599,0,0.00032444,0,0.00028388
0.20573,4.0555e-05,0,0.1363,0,0.00040555,0,0.00032444,0,0.00032444,0,0.00036499,0,0.00040555,0,0.00089221,0.00065509,0.16883,0,0.00036499,0,0.00036499
0.29794,4.0555e-05,0,0.13655,0,0.00048666,0,0.00040555,0,0.00036499,0,0.00040555,0,0.0004461,0,0.001095,0.00067802,0.17171,0,0.00040555,0,0.00040555
0.33115,0.00012166,0,0.13703,0,0.00052721,0,0.00048666,0,0.00040555,0,0.0004461,0,0.00048666,0,0.0015005,0.00068457,0.1741,0,0.00052721,0,0.0004461
0.33896,0.00012166,0,0.13776,0,0.00056777,0,0.00052721,0,0.0004461,0,0.00048666,0,0.00052721,0,0.001825,0.00071077,0.17621,0,0.00056777,0,0.00048666
0.34099,0.00012166,0,0.13833,0,0.00060832,0,0.00056777,0,0.00048666,0,0.00056777,0,0.00056777,0,0.0020683,0.00072715,0.17885,0,0.00060832,0,0.00052721
0.34154,0.00012166,0,0.13894,0,0.00064888,0,0.00060832,0,0.00052721,0,0.00060832,0,0.00064888,0,0.0024333,0.0007468,0.18063,0,0.00068943,0,0.00056777
0.34176,0.00012166,0,0.13955,0,0.00068943,0,0.00068943,0,0.00056777,0,0.00064888,0,0.00072999,0,0.0028794,0.0007599,0.18278,0,0.00072999,0,0.00060832
0.34191,0.00016222,0,0.14008,0,0.00077054,0,0.00072999,0,0.00060832,0,0.00072999,0,0.0008111,0,0.0031633,0.00076318,0.1842,0,0.00077054,0,0.00064888
0.34211,0.00016222,0,0.14052,0,0.0008111,0,0.00077054,0,0.00064888,0,0.00077054,0,0.00085165,0,0.0036094,0.00077301,0.18602,0,0.00093276,0,0.00068943
0.34223,0.00016222,0,0.14101,0,0.00085165,0,0.0008111,0,0.00068943,0,0.0008111,0,0.00089221,0,0.0040149,0.00077956,0.18785,0,0.0010139,0,0.00072999
0.34234,0.00016222,0,0.14133,0,0.00089221,0,0.00085165,0,0.00072999,0,0.00085165,0,0.00093276,0,0.0043394,0.00078283,0.18967,0,0.0011355,0,0.00077054
0.34242,0.00016222,0,0.14202,0,0.00093276,0,0.00089221,0,0.00077054,0,0.00089221,0,0.00097331,0,0.0045827,0.00079593,0.19134,0,0.0012166,0,0.0008111
0.34248,0.00016222,0,0.14235,0,0.00097331,0,0.00093276,0,0.0008111,0,0.00093276,0,0.0010139,0,0.0049477,0.00080903,0.1932,0,0.0012978,0,0.00089221
0.34255,0.00016222,0,0.14283,0,0.0010139,0,0.00097331,0,0.00093276,0,0.0010139,0,0.0010544,0,0.0053127,0.00082541,0.19531,0,0.0013383,0,0.00093276
0.34266,0.00016222,0,0.14324,0,0.001095,0,0.0010544,0,0.0010139,0,0.0010544,0,0.0011355,0,0.0057993,0.00083524,0.19661,0,0.0014194,0,0.00097331
0.34274,0.00016222,0,0.14389,0,0.0011355,0,0.0011355,0,0.0010544,0,0.001095,0,0.0011761,0,0.0062454,0.00084506,0.19856,0,0.0016222,0,0.0010139
0.3428,0.00016222,0,0.14486,0,0.0011761,0,0.0011761,0,0.001095,0,0.0011355,0,0.0012572,0,0.0068132,0.00086799,0.20058,0,0.0016627,0,0.0010544
0.34286,0.00016222,3.2754e-06,0.14535,0,0.0012166,0,0.0012166,0,0.0011355,0,0.0011761,0,0.0013383,0,0.0072188,0.00088765,0.20217,0,0.0017439,0,0.001095
0.34291,0.00016222,3.2754e-06,0.14604,0,0.0012572,0,0.0012978,0,0.0011761,0,0.0012166,0,0.0014194,0,0.0073404,0.00090075,0.20411,0,0.0017844,0,0.0011355
0.34297,0.00016222,3.2754e-06,0.14657,0,0.0013383,0,0.0013383,0,0.0012166,0,0.0013383,0,0.00146,0,0.0077054,0.00090402,0.20553,0,0.0019466,0,0.0011761
0.34306,0.00016222,3.2754e-06,0.14693,0,0.0013789,0,0.0014194,0,0.0012572,0,0.0014194,0,0.0015005,0,0.0080298,0.0009204,0.20728,0,0.0019872,0,0.0012166
0.34314,0.00016222,3.2754e-06,0.14754,0,0.0014194,0,0.00146,0,0.0012978,3.2754e-06,0.00146,0,0.0015411,0,0.0083543,0.00093023,0.20894,0,0.0021088,0,0.0012572
0.34321,0.00016222,3.2754e-06,0.14827,0,0.00146,0,0.0015411,0,0.0013383,3.2754e-06,0.0015816,0,0.0016222,0,0.0088004,0.00093678,0.20999,0,0.00219,0,0.0013383
0.34329,0.00016222,3.2754e-06,0.14953,0,0.0015005,0,0.0015816,0,0.0013789,3.2754e-06,0.0016222,0,0.0016627,0,0.0091248,0.00094333,0.21157,0,0.0023116,0,0.0014194
0.34338,0.00016222,3.2754e-06,0.15042,0,0.0015411,0,0.0016222,0,0.0014194,3.2754e-06,0.0017033,0,0.0017033,0,0.0094898,0.00097281,0.21303,0,0.0023927,0,0.00146
0.34345,0.00016222,3.2754e-06,0.15111,0,0.0015816,0,0.0017439,0,0.00146,3.2754e-06,0.0017844,0,0.0017844,0,0.0098548,0.00099574,0.21462,0,0.0024333,0,0.0015005
0.34353,0.00016222,3.2754e-06,0.15167,0,0.0016222,0,0.0017844,0,0.0015005,3.2754e-06,0.0018655,0,0.001825,0,0.01026,0.0010023,0.21604,0,0.0025955,0,0.0015411
0.34357,0.00016222,3.2754e-06,0.1522,0,0.0016627,0,0.001825,0,0.0015411,3.2754e-06,0.0019061,0,0.0019466,0,0.010625,0.0010252,0.21717,0,0.0026361,0,0.0015816
0.34367,0.00016222,3.2754e-06,0.15269,0,0.0017033,0,0.0018655,0,0.0016627,3.2754e-06,0.0019466,0,0.0019872,0,0.01099,0.0010449,0.21847,0,0.0026766,0,0.0016222
0.34374,0.00016222,3.2754e-06,0.15313,0,0.0017439,0,0.0019466,0,0.0017033,3.2754e-06,0.0020277,0,0.0020277,0,0.011477,0.001058,0.21964,0,0.0027983,0,0.0017033
0.34381,0.00016222,3.2754e-06,0.15391,0,0.001825,0,0.0019872,0,0.0017439,3.2754e-06,0.0021494,0,0.0020683,0,0.011964,0.0010678,0.22119,0,0.0028794,0,0.0017439
0.34385,0.00020277,3.2754e-06,0.15419,0,0.0018655,0,0.0020277,0,0.0017844,3.2754e-06,0.0022711,0,0.0021088,0,0.01241,0.0010809,0.22281,0,0.0029605,0,0.0018655
0.34394,0.00020277,3.2754e-06,0.15443,0,0.0019061,0,0.0021088,0,0.0018655,3.2754e-06,0.0023116,0,0.0021494,0,0.012978,0.001094,0.22435,0,0.0030822,0,0.0019061
0.344,0.00020277,3.2754e-06,0.15484,0,0.0019872,0,0.0021494,0,0.0019872,3.2754e-06,0.0024333,0,0.00219,0,0.013343,0.0011104,0.22532,0,0.0031227,0,0.0019466
0.34409,0.00020277,3.2754e-06,0.15524,0,0.0020277,0,0.0022305,0,0.0020277,3.2754e-06,0.0025144,0,0.0022305,0,0.013991,0.0011169,0.22634,0,0.0031633,0,0.0019872
0.34414,0.00020277,3.2754e-06,0.15553,0,0.0020683,0,0.0022711,0,0.0020683,3.2754e-06,0.0025955,0,0.0022711,0,0.014316,0.0011366,0.22776,0,0.0032038,0,0.0020683
0.34421,0.00020277,3.2754e-06,0.15589,0,0.0021088,0,0.0023116,0,0.0021088,3.2754e-06,0.0026361,0,0.0023116,0,0.014762,0.0011497,0.22889,0,0.0034472,0,0.0021088
0.34425,0.00020277,3.2754e-06,0.1565,0,0.0021494,0,0.0023927,0,0.00219,3.2754e-06,0.0026766,0,0.0023927,0,0.015249,0.0011562,0.23015,0,0.0036499,0,0.0021494
0.34431,0.00020277,3.2754e-06,0.15695,0,0.00219,0,0.0024333,0,0.0022305,3.2754e-06,0.0029199,0,0.0024738,0,0.015857,0.0011693,0.23088,0,0.0038122,0,0.0022305
0.34433,0.00024333,3.2754e-06,0.15735,0,0.0022305,0,0.0024738,0,0.0023522,6.5509e-06,0.0029605,0,0.0025144,0,0.016506,0.0011759,0.2321,0,0.0038527,0,0.0022711
0.34444,0.00024333,3.2754e-06,0.15768,0,0.0022711,0,0.0025144,0,0.0023927,6.5509e-06,0.0030416,0,0.002555,0,0.017195,0.0011857,0.23331,0,0.0038933,0,0.0023116
0.34448,0.00024333,3.2754e-06,0.15833,0,0.0023116,0,0.0026361,0,0.0024738,6.5509e-06,0.0032038,0,0.0026361,0,0.017804,0.0011955,0.23441,0,0.004096,0,0.0023522
0.34453,0.00028388,3.2754e-06,0.15881,0,0.0023927,0,0.0026766,0,0.0025144,6.5509e-06,0.0032849,0,0.0026766,0,0.018696,0.0011955,0.23574,0,0.0042988,0,0.0023927
0.34459,0.00028388,3.2754e-06,0.15942,0,0.0024738,0,0.0027172,0,0.002555,6.5509e-06,0.0033255,0,0.0027172,0,0.019466,0.0012021,0.23712,0,0.0045421,0,0.0024738
0.34465,0.00032444,3.2754e-06,0.16027,0,0.0025144,0,0.0027983,0,0.0025955,6.5509e-06,0.0035283,0,0.0027577,0,0.020034,0.0012152,0.23826,0,0.0045827,0,0.0025144
0.34469,0.00032444,3.2754e-06,0.16076,0,0.002555,0,0.0029199,0,0.0026361,6.5509e-06,0.0035688,0,0.0027983,0,0.020723,0.0012217,0.23927,0,0.0047449,0,0.002555
0.34477,0.00032444,3.2754e-06,0.16145,0,0.0025955,0,0.0030011,0,0.0026766,6.5509e-06,0.0037716,0,0.0028388,0,0.021737,0.0012316,0.24081,0,0.0048666,0,0.0025955
0.34484,0.00036499,3.2754e-06,0.16198,0,0.0026766,0,0.0030822,0,0.0027172,6.5509e-06,0.0039338,0,0.0028794,0,0.022305,0.0012447,0.24187,0,0.0050693,0,0.0026766
0.34491,0.00036499,3.2754e-06,0.16254,0,0.0027172,0,0.0031633,0,0.0027577,6.5509e-06,0.0039744,0,0.0029605,0,0.023076,0.0012545,0.24288,0,0.0052316,0,0.0027172
0.34494,0.00036499,3.2754e-06,0.16311,0,0.0028388,0,0.0032038,0,0.0027983,6.5509e-06,0.004096,0,0.0030011,0,0.024171,0.0012709,0.24398,0,0.0053938,0,0.0027577
0.34501,0.00036499,3.2754e-06,0.16388,0,0.0028794,0,0.0032444,0,0.0028388,6.5509e-06,0.0041366,0,0.0030416,0,0.025063,0.0012741,0.24491,0,0.0055966,0,0.0027983
0.34509,0.00036499,6.5509e-06,0.16449,0,0.0029605,0,0.0033255,0,0.0029199,6.5509e-06,0.0041771,0,0.0030822,0,0.025996,0.0012905,0.24613,0,0.0056777,0,0.0028388
0.34518,0.00036499,6.5509e-06,0.1655,0,0.0030011,0,0.003366,0,0.0029605,1.3102e-05,0.0043799,0,0.0031633,0,0.026604,0.0013036,0.24714,0,0.0057588,0,0.0028794
0.34524,0.00036499,6.5509e-06,0.16607,0,0.0030416,0,0.0034066,3.2754e-06,0.0030011,1.3102e-05,0.0045016,0,0.0032849,0,0.027699,0.0013069,0.24828,0,0.0057993,0,0.0029199
0.34529,0.00036499,6.5509e-06,0.16668,0,0.0030822,0,0.0034472,3.2754e-06,0.0031227,1.3102e-05,0.0045421,0,0.0034066,0,0.028672,0.0013135,0.24937,0,0.0059616,0,0.0029605
0.34536,0.00036499,6.5509e-06,0.16725,0,0.0031227,0,0.0035283,3.2754e-06,0.0031633,1.3102e-05,0.0046232,0,0.0034472,0,0.029564,0.0013167,0.25079,0,0.0061238,0,0.0030416
0.34542,0.00036499,6.5509e-06,0.16778,0,0.0031633,0,0.0035688,3.2754e-06,0.0032038,1.3102e-05,0.004826,0,0.0035283,0,0.030659,0.0013266,0.25201,0,0.0062454,0,0.0030822
0.34548,0.00036499,6.5509e-06,0.16806,0,0.0032444,0,0.0036499,3.2754e-06,0.0032444,1.3102e-05,0.0049477,0,0.0035688,0,0.031552,0.0013397,0.25339,0,0.0063265,0,0.0031633
0.34555,0.00036499,6.5509e-06,0.16883,0,0.0032849,0,0.0036905,3.2754e-06,0.0032849,1.6377e-05,0.0050288,0,0.0036905,0,0.032971,0.0013429,0.25428,0,0.0063671,0,0.0032444
0.34562,0.00036499,6.5509e-06,0.16924,0,0.0033255,0,0.003731,3.2754e-06,0.0033255,1.9653e-05,0.0052721,0,0.0037716,0,0.03435,0.001356,0.25541,0,0.0064888,0,0.0032849
0.34568,0.00036499,6.5509e-06,0.16992,0,0.0034066,0,0.0037716,3.2754e-06,0.0034066,1.9653e-05,0.0053532,0,0.0038122,0,0.035972,0.0013626,0.25687,0,0.0065699,0,0.003366
0.34576,0.00048666,6.5509e-06,0.17082,0,0.0034472,0,0.0038122,3.2754e-06,0.0035688,1.9653e-05,0.0055155,0,0.0038527,0,0.03727,0.001379,0.25813,0,0.0067726,0,0.0034877
0.34582,0.00052721,6.5509e-06,0.17167,0,0.0034877,0,0.0038527,3.2754e-06,0.0036499,1.9653e-05,0.0056371,0,0.0040149,0,0.038446,0.0013888,0.2591,0,0.0069754,0,0.0035688
0.34589,0.00052721,6.5509e-06,0.17224,0,0.0035283,0,0.0039338,3.2754e-06,0.0036905,1.9653e-05,0.0057993,0,0.0040555,0,0.039865,0.0013888,0.26012,0,0.0070971,0,0.0036094
0.34599,0.00052721,6.5509e-06,0.17301,0,0.0035688,0,0.0039744,3.2754e-06,0.0037716,1.9653e-05,0.0060021,0,0.004096,0,0.041123,0.0013921,0.26134,0,0.0072593,0,0.0036499
0.34605,0.00052721,6.5509e-06,0.17357,0,0.0036499,0,0.004096,3.2754e-06,0.0038933,1.9653e-05,0.0061643,0,0.0041366,0,0.042461,0.0014019,0.26219,0,0.0073404,0,0.0037716
0.34609,0.00056777,6.5509e-06,0.17455,0,0.003731,0,0.0041366,3.2754e-06,0.0040555,2.2928e-05,0.0063671,0,0.0041771,0,0.044043,0.0014117,0.26312,0,0.0074621,0,0.0038527
0.34616,0.00056777,6.5509e-06,0.17536,0,0.0038122,0,0.0041771,6.5509e-06,0.004096,2.2928e-05,0.0064888,0,0.0042177,0,0.045543,0.0014248,0.26405,0,0.0076243,0,0.0039338
0.3462,0.00056777,9.8263e-06,0.17633,0,0.0039338,0,0.0042988,6.5509e-06,0.0042177,2.2928e-05,0.0066915,0,0.0043394,0,0.047125,0.0014346,0.26511,0,0.0077054,0,0.0040149
0.34627,0.00064888,9.8263e-06,0.1771,0,0.0040149,0,0.0043394,6.5509e-06,0.0042583,2.6204e-05,0.0067726,0,0.0044205,0,0.048057,0.0014412,0.26604,0,0.0078676,0,0.0040555
0.34633,0.00089221,9.8263e-06,0.17816,0,0.0041366,0,0.0043799,1.3102e-05,0.0043394,2.6204e-05,0.0068538,0,0.0045421,0,0.04968,0.0014477,0.26742,0,0.0079893,0,0.004096
0.34639,0.0012166,1.6377e-05,0.17872,0,0.0041771,0,0.0044205,1.3102e-05,0.0044205,2.6204e-05,0.0069754,0,0.0045827,0,0.051545,0.001451,0.26819,0,0.0080704,0,0.0041366
0.3465,0.0019061,1.6377e-05,0.17941,0,0.0042177,0,0.0045016,1.3102e-05,0.0046232,2.9479e-05,0.0072593,0,0.0046232,0,0.052924,0.0014543,0.26896,0,0.008111,0,0.0042177
0.34658,0.0031633,1.6377e-05,0.18027,0,0.0042988,0,0.0045827,1.3102e-05,0.0047855,2.9479e-05,0.0075026,0,0.0046638,0,0.054506,0.0014707,0.26989,0,0.0081921,0,0.0042988
0.34667,0.0049882,1.6377e-05,0.18091,0,0.0044205,0,0.0046232,1.3102e-05,0.0049071,3.2754e-05,0.0077865,0,0.0047044,0,0.055844,0.0014805,0.27082,0,0.0082732,0,0.0043394
0.34675,0.0076649,1.6377e-05,0.18132,3.2754e-06,0.0045421,0,0.0047044,1.3102e-05,0.0051099,3.2754e-05,0.0078676,0,0.0047449,0,0.057669,0.0014903,0.27143,0,0.0083543,0,0.0043799
0.34682,0.010341,1.6377e-05,0.18173,3.2754e-06,0.0045827,0,0.0047449,1.6377e-05,0.0051099,3.2754e-05,0.0080298,0,0.004826,0,0.058967,0.0015002,0.27253,0,0.0084354,0,0.0044205
0.34691,0.014965,1.6377e-05,0.18225,3.2754e-06,0.0047044,0,0.0048666,1.6377e-05,0.0052316,3.603e-05,0.0080298,0,0.0049477,0,0.061319,0.00151,0.27322,0,0.008476,0,0.004461
0.34701,0.022224,1.6377e-05,0.18262,3.2754e-06,0.004826,0,0.0049477,1.6377e-05,0.0052721,3.9305e-05,0.0081515,0,0.005191,0,0.063387,0.0015231,0.27411,0,0.0085571,0,0.0045421
0.34711,0.030538,1.6377e-05,0.18315,3.2754e-06,0.0049071,0,0.0049882,1.6377e-05,0.0053127,4.2581e-05,0.0082732,0,0.0053127,0,0.065131,0.0015329,0.2752,0,0.0087193,0,0.0045827
0.34723,0.041771,1.6377e-05,0.18347,3.2754e-06,0.0049882,0,0.0050288,1.9653e-05,0.0054343,4.2581e-05,0.0084354,0,0.0055155,0,0.066875,0.0015329,0.27602,0,0.0089221,0,0.0047449
0.34737,0.055195,1.6377e-05,0.18408,3.2754e-06,0.0050288,0,0.0051099,1.9653e-05,0.0055155,4.2581e-05,0.0085165,0,0.0056371,0,0.068821,0.0015427,0.27719,0,0.0090032,0,0.0047855
0.34753,0.070444,1.6377e-05,0.18452,3.2754e-06,0.0050693,0,0.0052316,1.9653e-05,0.0055966,4.2581e-05,0.0086787,0,0.0057182,0,0.070768,0.0015591,0.27849,0,0.0091248,0,0.0048666
0.34786,0.086584,1.6377e-05,0.18517,3.2754e-06,0.0051099,0,0.0052721,1.9653e-05,0.0057182,4.2581e-05,0.0090032,0,0.0057588,0,0.072025,0.0015591,0.27934,0,0.0093682,0,0.0049882
0.34833,0.10552,1.6377e-05,0.18602,3.2754e-06,0.005191,0,0.0053938,1.9653e-05,0.0057588,4.2581e-05,0.0093276,0,0.0058399,0,0.073485,0.0015722,0.2806,0,0.0096115,0,0.0050693
0.34895,0.12487,1.6377e-05,0.18684,3.2754e-06,0.0053127,0,0.0055155,1.9653e-05,0.0057993,4.2581e-05,0.0095304,0,0.0059616,0,0.07527,0.0015755,0.28153,0,0.0098143,0,0.0051505
0.35002,0.14466,1.6377e-05,0.18801,3.2754e-06,0.0053532,0,0.005556,1.9653e-05,0.0059616,4.5856e-05,0.009652,0,0.0061238,0,0.076811,0.001582,0.28255,0,0.010058,0,0.005191
0.35136,0.16615,1.6377e-05,0.18874,3.2754e-06,0.0054749,0,0.0055966,1.9653e-05,0.0060427,4.5856e-05,0.0098143,0,0.0061643,0,0.078555,0.0015919,0.28356,0,0.010341,0,0.0052721
0.35337,0.18886,1.6377e-05,0.18992,3.2754e-06,0.0056371,0,0.0056371,1.9653e-05,0.0061238,4.9132e-05,0.010058,0,0.0063671,3.2754e-06,0.080704,0.0015919,0.28461,0,0.010463,0,0.0053532
0.35604,0.21348,1.6377e-05,0.19081,6.5509e-06,0.0056371,0,0.0057182,1.9653e-05,0.0062454,4.9132e-05,0.010301,0,0.0064888,3.2754e-06,0.082448,0.0015984,0.28526,0,0.010706,0,0.0053938
0.35969,0.23656,1.6377e-05,0.19126,6.5509e-06,0.0056777,0,0.0058399,1.9653e-05,0.0063265,4.9132e-05,0.010423,0,0.0065699,3.2754e-06,0.083948,0.0016082,0.28632,0,0.010909,0,0.0055155
0.36455,0.26292,1.6377e-05,0.19186,6.5509e-06,0.0057182,0,0.0059616,1.9653e-05,0.0064888,5.2407e-05,0.010706,0,0.0066915,3.2754e-06,0.085571,0.0016181,0.28733,0,0.011193,0,0.0055966
0.37032,0.29005,1.9653e-05,0.19268,6.5509e-06,0.0058399,0,0.0060427,1.9653e-05,0.0065293,5.2407e-05,0.01099,0,0.0067321,3.2754e-06,0.087355,0.0016246,0.28826,0,0.011639,0,0.0056371
0.37663,0.31754,2.2928e-05,0.19369,6.5509e-06,0.005921,0,0.0061238,1.9653e-05,0.0067321,5.2407e-05,0.011153,0,0.0068538,6.5509e-06,0.089504,0.0016279,0.28924,0,0.011964,0,0.0057182
0.38368,0.3476,2.2928e-05,0.19478,6.5509e-06,0.0060021,0,0.0061643,1.9653e-05,0.0068132,5.5683e-05,0.011315,0,0.0068943,1.6377e-05,0.092059,0.0016279,0.29045,0,0.012045,0,0.0057993
0.39141,0.37712,2.2928e-05,0.19527,6.5509e-06,0.0060832,0,0.0062454,2.2928e-05,0.007016,5.5683e-05,0.011477,0,0.0071782,1.9653e-05,0.094168,0.0016312,0.29147,0,0.012126,0,0.0059616
0.40012,0.41037,2.2928e-05,0.19612,6.5509e-06,0.0061238,0,0.006286,2.2928e-05,0.0070565,5.5683e-05,0.01172,0,0.0073404,2.9479e-05,0.096318,0.0016443,0.29252,0,0.01241,0,0.0060021
0.40964,0.44111,2.2928e-05,0.19685,6.5509e-06,0.0061643,0,0.0063671,2.2928e-05,0.0072999,5.5683e-05,0.012126,0,0.0075026,2.9479e-05,0.098102,0.0016541,0.29333,0,0.012653,0,0.0060427
0.42135,0.47173,2.2928e-05,0.19738,6.5509e-06,0.0062049,0,0.0064077,2.2928e-05,0.0075432,5.5683e-05,0.012329,0,0.0076649,3.2754e-05,0.10037,0.0016705,0.29443,0,0.012775,0,0.0061238
0.43626,0.50406,2.2928e-05,0.19791,6.5509e-06,0.006286,0,0.0064482,2.6204e-05,0.0075837,5.8958e-05,0.012491,0,0.0077054,3.9305e-05,0.10273,0.0016738,0.29512,0,0.013099,0,0.0062454
0.45516,0.53549,2.2928e-05,0.19839,6.5509e-06,0.0063671,0,0.0064888,2.9479e-05,0.0077054,5.8958e-05,0.012734,0,0.0078676,5.5683e-05,0.10463,0.0016869,0.29589,0,0.013464,0,0.0063265
0.47875,0.56643,2.2928e-05,0.19916,6.5509e-06,0.0064482,0,0.0065293,2.9479e-05,0.007746,5.8958e-05,0.012815,0,0.0079487,6.5509e-05,0.10682,0.0017065,0.29682,0,0.013667,0,0.0064482
0.50537,0.59595,2.2928e-05,0.19965,6.5509e-06,0.0065293,0,0.0066104,3.2754e-05,0.0078676,5.8958e-05,0.01314,0,0.0082732,9.1712e-05,0.10844,0.0017229,0.29747,0,0.01387,0,0.0065699
0.53471,0.62373,2.2928e-05,0.20014,6.5509e-06,0.0065699,0,0.0066915,3.2754e-05,0.0079893,6.2233e-05,0.013464,0,0.0083543,0.00010809,0.11031,0.0017294,0.2982,0,0.014154,0,0.006651
0.56377,0.64981,2.2928e-05,0.20054,6.5509e-06,0.0066915,0,0.0067726,3.2754e-05,0.0081921,6.2233e-05,0.013748,0,0.0086787,0.00012119,0.11217,0.0017425,0.29954,0,0.014316,0,0.0067726
0.59208,0.67366,2.2928e-05,0.20115,6.5509e-06,0.0067321,0,0.0068132,3.603e-05,0.0082732,6.5509e-05,0.01391,0,0.0088409,0.0001474,0.11489,0.0017491,0.30059,0,0.014559,0,0.0068538
0.61849,0.69584,2.2928e-05,0.20176,6.5509e-06,0.0068132,0,0.0068538,3.603e-05,0.0085571,6.5509e-05,0.014032,0,0.0090032,0.00017687,0.11733,0.0017556,0.30161,0,0.014884,0,0.0070565
0.6428,0.71754,2.2928e-05,0.20269,6.5509e-06,0.0068943,0,0.0070971,3.603e-05,0.0088004,6.8784e-05,0.014438,0,0.0091248,0.00020635,0.11935,0.0017589,0.30307,0,0.015289,0,0.0071376
0.66573,0.73883,2.2928e-05,0.20342,6.5509e-06,0.0069349,0,0.0071782,3.603e-05,0.0090437,6.8784e-05,0.014559,0,0.0093276,0.00021618,0.12146,0.0017687,0.30432,0,0.015614,0,0.0071782
0.68748,0.75809,2.2928e-05,0.20403,6.5509e-06,0.0070565,0,0.0072188,3.603e-05,0.0091248,7.206e-05,0.014762,0,0.0094493,0.00025876,0.12373,0.001772,0.30538,0,0.01606,0,0.0072188
0.70759,0.77614,2.2928e-05,0.20468,6.5509e-06,0.0070971,0,0.0072999,3.603e-05,0.009287,7.206e-05,0.014965,0,0.0095304,0.00029151,0.12576,0.0017884,0.30639,0,0.016627,0,0.0073404
0.7272,0.79329,2.6204e-05,0.20505,6.5509e-06,0.0071782,0,0.007381,3.603e-05,0.0093682,7.5335e-05,0.015127,0,0.0097331,0.00034065,0.12775,0.0017917,0.3072,0,0.017114,0,0.0074215
0.74632,0.81028,2.6204e-05,0.20586,6.5509e-06,0.0072593,0,0.0075026,3.603e-05,0.0096115,7.5335e-05,0.01533,0,0.0099765,0.0003734,0.13018,0.0017949,0.30801,0,0.017682,0,0.0075026
0.76451,0.82724,2.6204e-05,0.20659,6.5509e-06,0.0072999,0,0.0075432,3.603e-05,0.0098548,7.8611e-05,0.015614,0,0.01026,0.00041926,0.13225,0.0017982,0.30931,0,0.01825,0,0.0075432
0.78181,0.84001,2.6204e-05,0.20723,6.5509e-06,0.0073404,0,0.0076243,3.603e-05,0.0099765,8.8437e-05,0.015816,0,0.010423,0.00042581,0.13444,0.0018179,0.31033,0,0.018493,0,0.0076243
0.79874,0.85218,2.9479e-05,0.20792,6.5509e-06,0.007381,0,0.0077865,3.9305e-05,0.010341,9.4988e-05,0.01606,0,0.010666,0.00048149,0.13671,0.0018277,0.31183,0,0.01898,0,0.0077054
0.81462,0.86386,2.9479e-05,0.20841,6.5509e-06,0.0075026,0,0.0078271,4.2581e-05,0.010463,9.4988e-05,0.016384,0,0.01099,0.00053062,0.13931,0.001831,0.31276,0,0.019385,0,0.007746
0.82989,0.87513,2.9479e-05,0.20906,6.5509e-06,0.0076243,0,0.0078676,4.2581e-05,0.010706,9.8263e-05,0.016668,0,0.011112,0.00056993,0.14109,0.0018375,0.31369,0,0.019872,0,0.0077865
0.84403,0.88454,2.9479e-05,0.20967,6.5509e-06,0.0076649,0,0.0079487,4.2581e-05,0.01095,0.00010481,0.016992,0,0.011599,0.00059286,0.14352,0.0018441,0.31491,0,0.020318,0,0.0079082
0.85735,0.89322,2.9479e-05,0.21024,6.5509e-06,0.0077054,0,0.0079893,4.2581e-05,0.011031,0.00010809,0.017317,0,0.011801,0.00062561,0.14608,0.0018506,0.3158,0,0.020723,0,0.0079487
0.86992,0.90117,2.9479e-05,0.21113,6.5509e-06,0.0078676,0,0.0080298,4.2581e-05,0.011355,0.00010809,0.017439,0,0.012045,0.00065181,0.14823,0.0018703,0.31681,0,0.021413,0,0.0080298
0.88089,0.90786,3.2754e-05,0.21202,6.5509e-06,0.0079082,0,0.008111,4.2581e-05,0.011639,0.00011137,0.017601,0,0.012248,0.00069767,0.1503,0.0018703,0.31734,0,0.02194,0,0.0080704
0.89103,0.91374,3.603e-05,0.21279,6.5509e-06,0.0079893,0,0.0081515,4.2581e-05,0.011761,0.00011137,0.017844,0,0.012694,0.00075008,0.15224,0.0018768,0.31831,0,0.022143,0,0.0081921
0.90036,0.91921,3.603e-05,0.21352,6.5509e-06,0.008111,0,0.0081921,4.2581e-05,0.012004,0.00011137,0.018047,0,0.012815,0.00079266,0.15451,0.0018932,0.31945,0,0.022548,0,0.0082732
0.90895,0.92392,3.603e-05,0.21458,6.5509e-06,0.0081921,0,0.0082326,4.5856e-05,0.012329,0.00011464,0.018412,0,0.012937,0.00084834,0.1567,0.0018998,0.32042,0,0.022873,0,0.0083948
0.91671,0.92834,3.9305e-05,0.21526,6.5509e-06,0.0082326,0,0.0082732,4.5856e-05,0.012491,0.00011464,0.018777,0,0.012978,0.00092695,0.1595,0.0019161,0.32144,0,0.023481,0,0.0084354
0.92354,0.9328,3.9305e-05,0.21583,6.5509e-06,0.0083948,0,0.0083948,4.5856e-05,0.012815,0.00011792,0.019061,0,0.01318,0.00098918,0.16202,0.0019227,0.32233,0,0.024211,0,0.0085571
0.92989,0.9371,3.9305e-05,0.21628,6.5509e-06,0.008476,0,0.0085165,4.5856e-05,0.013099,0.00012447,0.019385,0,0.013464,0.0010285,0.16481,0.0019325,0.32338,0,0.02486,0,0.0085976
0.93576,0.94067,3.9305e-05,0.21685,6.5509e-06,0.0085165,0,0.0086382,4.5856e-05,0.013302,0.00013102,0.019629,0,0.013748,0.0010645,0.16761,0.0019456,0.32428,0,0.025347,0,0.0087193
0.94073,0.94399,3.9305e-05,0.21758,6.5509e-06,0.0085976,0,0.0087598,4.5856e-05,0.013545,0.00013102,0.020115,0,0.014154,0.0011005,0.16919,0.0019456,0.32517,0,0.025874,0,0.0088409
0.94502,0.94699,3.9305e-05,0.21782,9.8263e-06,0.0085976,0,0.0088815,4.5856e-05,0.013789,0.00013102,0.020399,0,0.014478,0.0011661,0.1713,0.001962,0.32634,0,0.026604,0,0.0088815
0.94887,0.94996,3.9305e-05,0.21827,9.8263e-06,0.0087598,0,0.0089626,4.5856e-05,0.013991,0.00013757,0.020886,0,0.014721,0.0012152,0.17329,0.0019685,0.32716,0,0.027293,0,0.0090032
0.95246,0.95267,3.9305e-05,0.21887,9.8263e-06,0.0088004,0,0.0090032,5.2407e-05,0.014316,0.00013757,0.021251,0,0.014843,0.001225,0.17625,0.0019751,0.32768,6.5509e-06,0.027902,0,0.0090843
0.95544,0.95494,3.9305e-05,0.21952,9.8263e-06,0.0088815,0,0.0091654,5.2407e-05,0.014559,0.00013757,0.021453,0,0.015086,0.0012938,0.17921,0.0019947,0.32849,6.5509e-06,0.028469,0,0.0092059
0.95801,0.95701,3.9305e-05,0.22021,9.8263e-06,0.0090032,0,0.0092465,5.2407e-05,0.014843,0.00013757,0.021616,0,0.015289,0.0013462,0.18193,0.0020046,0.32922,6.5509e-06,0.029159,0,0.009287
0.96047,0.95884,3.9305e-05,0.2211,9.8263e-06,0.0090843,0,0.0093682,5.2407e-05,0.015046,0.00013757,0.02194,0,0.015735,0.0014019,0.18392,0.0020209,0.33032,9.8263e-06,0.02997,0,0.0094898
0.96264,0.96103,3.9305e-05,0.22224,9.8263e-06,0.0092059,0,0.0094087,5.2407e-05,0.01533,0.00014084,0.022265,0,0.016019,0.001474,0.18712,0.0020275,0.33117,9.8263e-06,0.030984,0,0.0095709
0.96469,0.96269,4.2581e-05,0.22297,9.8263e-06,0.0092465,0,0.0094493,5.5683e-05,0.015451,0.00014084,0.022711,0,0.016181,0.0015231,0.1902,0.0020373,0.33206,9.8263e-06,0.031836,0,0.0096926
0.96647,0.9646,4.2581e-05,0.22334,9.8263e-06,0.0093276,0,0.0094898,5.5683e-05,0.015654,0.0001474,0.022995,0,0.016303,0.0015689,0.19255,0.0020504,0.33324,1.3102e-05,0.032768,0,0.0098143
0.96819,0.96715,4.2581e-05,0.22431,9.8263e-06,0.0094493,0,0.0095304,5.8958e-05,0.016019,0.0001474,0.02336,0,0.016668,0.0016148,0.19458,0.0020603,0.33421,1.6377e-05,0.033458,0,0.0098954
0.96971,0.96869,4.2581e-05,0.22512,9.8263e-06,0.0094898,0,0.0096115,5.8958e-05,0.016222,0.00015067,0.023968,0,0.016871,0.0016836,0.19722,0.0020734,0.33519,1.6377e-05,0.034553,0,0.0099765
0.97128,0.97015,4.2581e-05,0.22577,9.8263e-06,0.0096115,0,0.009652,6.2233e-05,0.016465,0.00015395,0.024333,0,0.016952,0.0017622,0.20123,0.0020832,0.33616,1.6377e-05,0.035688,0,0.010017
0.97254,0.97133,4.5856e-05,0.22658,9.8263e-06,0.0096926,0,0.0097331,6.5509e-05,0.016871,0.00015722,0.024576,0,0.017236,0.0018441,0.20363,0.002093,0.33717,1.6377e-05,0.036459,0,0.01026
0.97374,0.97271,4.5856e-05,0.22703,9.8263e-06,0.0098548,0,0.0098143,6.8784e-05,0.017033,0.00015722,0.02482,0,0.017479,0.0018932,0.20614,0.0021028,0.33831,1.6377e-05,0.037148,0,0.010341
0.97486,0.97396,4.5856e-05,0.22788,9.8263e-06,0.010017,0,0.0098954,6.8784e-05,0.017439,0.00015722,0.025266,0,0.017763,0.0019718,0.20926,0.0021127,0.33928,1.6377e-05,0.038,0,0.010463
0.97591,0.97567,4.5856e-05,0.22857,9.8263e-06,0.010139,0,0.010017,6.8784e-05,0.017763,0.00016377,0.02555,0,0.018047,0.0020275,0.21166,0.0021225,0.34017,2.2928e-05,0.038811,0,0.010544
0.97696,0.97684,4.5856e-05,0.2297,9.8263e-06,0.010301,0,0.010098,6.8784e-05,0.017925,0.00017687,0.025671,0,0.018169,0.0020897,0.21478,0.0021323,0.34115,2.6204e-05,0.039946,0,0.010666
0.97796,0.9781,4.5856e-05,0.231,9.8263e-06,0.010463,0,0.010179,6.8784e-05,0.018128,0.00018015,0.025996,0,0.018452,0.0021945,0.21827,0.0021421,0.34216,2.6204e-05,0.041041,0,0.010747
0.97884,0.97911,4.5856e-05,0.23181,1.3102e-05,0.010504,0,0.010341,7.206e-05,0.018412,0.00018342,0.02632,0,0.018655,0.0022437,0.22066,0.0021585,0.3433,3.603e-05,0.042339,0,0.010828
0.97969,0.98013,4.5856e-05,0.23274,1.3102e-05,0.010544,0,0.010463,7.206e-05,0.018696,0.0001998,0.026604,0,0.018899,0.0023256,0.22398,0.0021749,0.34423,3.603e-05,0.043759,0,0.010909
0.98049,0.98102,4.5856e-05,0.23347,1.3102e-05,0.010666,0,0.010544,7.206e-05,0.01898,0.00020963,0.02705,0,0.019182,0.0024042,0.22767,0.0021945,0.34536,3.603e-05,0.045219,0,0.01099
0.9812,0.98175,4.5856e-05,0.23445,1.3102e-05,0.010828,0,0.010585,7.206e-05,0.019345,0.00020963,0.027293,0,0.019385,0.0024762,0.23124,0.0022077,0.34609,3.9305e-05,0.046557,0,0.011112
0.98188,0.98224,4.5856e-05,0.23526,1.3102e-05,0.010869,0,0.010625,7.206e-05,0.019629,0.00021618,0.027658,0,0.019629,0.0025352,0.23433,0.002224,0.34687,4.2581e-05,0.048057,0,0.011193
0.98252,0.98309,4.5856e-05,0.23579,1.3102e-05,0.010909,0,0.010666,7.5335e-05,0.020196,0.00021945,0.027821,0,0.019791,0.0026171,0.23708,0.0022502,0.34776,4.9132e-05,0.049315,0,0.011274
0.98313,0.9837,4.5856e-05,0.23627,1.6377e-05,0.011031,0,0.010869,7.5335e-05,0.020602,0.00022273,0.028145,0,0.020034,0.0026826,0.24012,0.0022601,0.34881,5.2407e-05,0.051221,0,0.011315
0.98375,0.9841,4.5856e-05,0.23716,1.9653e-05,0.011071,0,0.01095,7.5335e-05,0.020967,0.00022928,0.028753,0,0.020359,0.002794,0.24357,0.0022699,0.34974,5.8958e-05,0.053046,0,0.011396
0.98433,0.98459,4.5856e-05,0.23765,1.9653e-05,0.011234,0,0.01099,7.8611e-05,0.021413,0.00023256,0.029159,0,0.021007,0.0029348,0.24637,0.0022699,0.3508,5.8958e-05,0.054546,0,0.011599
0.98488,0.98491,5.2407e-05,0.23806,1.9653e-05,0.011436,0,0.011031,7.8611e-05,0.021859,0.00024238,0.029402,0,0.021332,0.0030101,0.24957,0.0022699,0.35149,6.5509e-05,0.056168,0,0.01172
0.98538,0.98524,5.2407e-05,0.23862,1.9653e-05,0.011477,0,0.011071,8.5162e-05,0.022427,0.00024238,0.029808,0,0.021778,0.003092,0.25298,0.0022797,0.35279,6.5509e-05,0.057628,0,0.011923
0.9858,0.98552,5.5683e-05,0.23903,1.9653e-05,0.011599,0,0.011112,8.5162e-05,0.02267,0.00025876,0.030173,0,0.022102,0.0031968,0.25663,0.0022928,0.35372,6.5509e-05,0.059534,0,0.012004
0.98616,0.98577,5.5683e-05,0.24,1.9653e-05,0.01172,0,0.011234,8.8437e-05,0.022995,0.00026859,0.030619,0,0.022589,0.0032853,0.26012,0.0023026,0.35457,6.8784e-05,0.061116,0,0.012126
0.98652,0.98621,5.5683e-05,0.24077,1.9653e-05,0.011842,0,0.011274,9.4988e-05,0.023562,0.00027514,0.030903,0,0.022954,0.0033901,0.26332,0.0023059,0.35538,7.206e-05,0.062941,0,0.012329
0.98694,0.98666,5.5683e-05,0.24122,1.9653e-05,0.011964,0,0.011315,9.4988e-05,0.023846,0.00028169,0.031592,0,0.023197,0.0034916,0.26649,0.002319,0.35627,7.206e-05,0.06505,0,0.012491
0.98727,0.98714,5.5683e-05,0.24211,1.9653e-05,0.012085,0,0.011355,9.8263e-05,0.024171,0.00029151,0.032119,0,0.023603,0.0035997,0.26941,0.0023452,0.35704,7.5335e-05,0.066997,0,0.012613
0.98756,0.98751,5.8958e-05,0.24288,1.9653e-05,0.012126,0,0.011436,0.00010154,0.024576,0.00029479,0.032565,0,0.02413,0.0036783,0.27318,0.0023583,0.35777,7.5335e-05,0.069105,0,0.012775
0.98788,0.98767,5.8958e-05,0.24365,1.9653e-05,0.012248,0,0.011477,0.00010154,0.02482,0.00030134,0.03289,0,0.024536,0.00377,0.27711,0.0023714,0.35859,8.5162e-05,0.071174,0,0.012937
0.98821,0.98791,5.8958e-05,0.2443,1.9653e-05,0.01245,0,0.011518,0.00010154,0.025225,0.00030789,0.033377,0,0.025022,0.0038945,0.27971,0.0023845,0.35956,8.5162e-05,0.073201,0,0.013018
0.98844,0.9882,5.8958e-05,0.24503,2.2928e-05,0.012694,0,0.011599,0.00010809,0.02555,0.00031444,0.03366,0,0.025428,0.0039797,0.28344,0.0023911,0.36057,8.5162e-05,0.074986,0,0.01318
0.98873,0.9884,5.8958e-05,0.24621,2.2928e-05,0.012896,0,0.011761,0.00011464,0.025915,0.00033082,0.03435,0,0.025752,0.004091,0.28693,0.002414,0.36114,8.8437e-05,0.076932,0,0.013302
0.98895,0.98856,5.8958e-05,0.24674,2.6204e-05,0.013059,0,0.011842,0.00011792,0.026442,0.00034065,0.035161,0,0.026361,0.0042548,0.29094,0.0024304,0.3626,9.8263e-05,0.079204,0,0.013586
0.98915,0.98905,5.8958e-05,0.24767,3.2754e-05,0.01318,0,0.011964,0.00012119,0.027091,0.0003472,0.035607,0,0.026644,0.00434,0.29374,0.0024402,0.36353,0.00010154,0.081272,0,0.013748
0.98933,0.98937,5.8958e-05,0.2484,3.2754e-05,0.013343,0,0.012126,0.00012447,0.027537,0.00035047,0.036094,0,0.027131,0.0044579,0.2969,0.0024533,0.36422,0.00011464,0.083502,0,0.014032
0.98948,0.9897,6.2233e-05,0.24917,3.2754e-05,0.013464,0,0.012166,0.00012447,0.02778,0.00035702,0.036499,0,0.027577,0.0045922,0.29986,0.0024664,0.36536,0.00011792,0.08553,0,0.014316
0.98966,0.99015,6.2233e-05,0.25026,3.2754e-05,0.013667,0,0.012369,0.00012447,0.028104,0.00035702,0.037148,0,0.028104,0.0047003,0.30371,0.0024795,0.36605,0.00013102,0.088085,0,0.014478
0.98986,0.99023,6.2233e-05,0.25099,3.2754e-05,0.013708,0,0.012491,0.00012774,0.028591,0.00036685,0.037554,0,0.028429,0.0048411,0.30769,0.0025254,0.3669,0.00013429,0.08991,0,0.014721
0.98999,0.99035,6.2233e-05,0.2514,3.603e-05,0.013829,0,0.012531,0.00013102,0.028916,0.0003865,0.038,0,0.028794,0.0049852,0.31195,0.002545,0.36799,0.00014084,0.092749,0,0.014884
0.99015,0.99075,6.2233e-05,0.25201,3.603e-05,0.014032,0,0.012572,0.00013102,0.029321,0.00039633,0.03877,0,0.029159,0.0051359,0.31645,0.0025516,0.36909,0.00016705,0.095304,0,0.015046
0.99031,0.99088,6.2233e-05,0.25274,3.603e-05,0.014154,0,0.012613,0.00013757,0.029889,0.00039633,0.039298,0,0.029564,0.0053095,0.32026,0.0025679,0.36986,0.00019325,0.098102,0,0.015167
0.99049,0.99112,6.2233e-05,0.25363,3.603e-05,0.014275,0,0.012653,0.00014084,0.030578,0.00039633,0.039663,0,0.030254,0.0054733,0.32383,0.0025909,0.37083,0.00020308,0.10033,0,0.015451
0.99068,0.9914,6.2233e-05,0.25432,4.2581e-05,0.014275,0,0.012694,0.00014084,0.031187,0.00040943,0.040068,0,0.030822,0.0056239,0.32695,0.0026007,0.37201,0.0002129,0.10329,0,0.015654
0.99086,0.99152,6.2233e-05,0.25517,4.2581e-05,0.014356,0,0.012734,0.00014412,0.031633,0.00041926,0.040433,0,0.031146,0.0058368,0.33024,0.0026138,0.37343,0.00021945,0.10617,0,0.015816
0.99103,0.99189,6.5509e-05,0.25594,4.2581e-05,0.014559,0,0.012775,0.00014412,0.032647,0.00043236,0.04096,0,0.031511,0.0059875,0.33344,0.0026269,0.3746,0.00022601,0.10897,0,0.016141
0.99118,0.99201,6.5509e-05,0.25675,4.2581e-05,0.014721,0,0.012856,0.0001474,0.033133,0.00043891,0.041366,0,0.032038,0.0061546,0.33782,0.0026564,0.37521,0.00023583,0.11189,0,0.016262
0.99136,0.99221,6.5509e-05,0.25748,4.2581e-05,0.014843,0,0.012937,0.0001474,0.03362,0.00043891,0.041934,0,0.032403,0.0063249,0.34111,0.0026728,0.37623,0.00024566,0.11477,0,0.016465
0.99149,0.99242,6.8784e-05,0.25825,4.5856e-05,0.015086,0,0.013018,0.00015067,0.034309,0.00044546,0.042664,0,0.03293,0.0065018,0.34423,0.0026957,0.37716,0.00025221,0.11737,0,0.01679
0.99166,0.99254,7.206e-05,0.2589,4.9132e-05,0.015249,0,0.013099,0.00015395,0.035039,0.00044874,0.043069,0,0.033295,0.0066721,0.34755,0.0027121,0.37789,0.00025548,0.12012,0,0.016911
0.99185,0.99282,7.206e-05,0.25935,4.9132e-05,0.015532,0,0.01314,0.0001605,0.035607,0.00046511,0.043515,0,0.033944,0.0068522,0.35112,0.0027219,0.37915,0.00026859,0.12312,0,0.017236
0.99198,0.99307,7.5335e-05,0.25983,4.9132e-05,0.015614,0,0.013302,0.0001605,0.036094,0.00049132,0.044002,0,0.034431,0.0070455,0.35425,0.0027317,0.38032,0.00028169,0.12669,0,0.017722
0.9921,0.99331,7.8611e-05,0.26024,5.2407e-05,0.015735,0,0.013383,0.00017032,0.037108,0.00050769,0.044529,0,0.034999,0.0072387,0.35818,0.0027383,0.3817,0.00029151,0.13002,0,0.018047
0.99224,0.99359,7.8611e-05,0.26044,5.2407e-05,0.015857,0,0.013505,0.0001736,0.037513,0.00051752,0.045178,0,0.035485,0.0073927,0.36179,0.0027481,0.38304,0.00030462,0.13355,0,0.018371
0.99238,0.99375,7.8611e-05,0.26089,5.5683e-05,0.016141,0,0.013626,0.00017687,0.038,0.00052407,0.045705,0,0.036094,0.0076056,0.36576,0.0027612,0.38426,0.00032099,0.13712,0,0.018574
0.99248,0.99396,7.8611e-05,0.26231,6.2233e-05,0.016303,0,0.013708,0.00017687,0.038689,0.00053717,0.046232,0,0.036905,0.0078152,0.36954,0.0027841,0.38527,0.00033082,0.14121,0,0.018939
0.99263,0.99404,7.8611e-05,0.26316,6.2233e-05,0.016668,0,0.013748,0.00017687,0.039257,0.00055683,0.046719,0,0.037675,0.0079954,0.37387,0.0028038,0.38624,0.00034392,0.14498,0,0.019142
0.99276,0.99424,7.8611e-05,0.26373,6.5509e-05,0.016749,0,0.013829,0.00017687,0.039744,0.0005732,0.047368,0,0.037959,0.0082345,0.37716,0.00283,0.38718,0.00035375,0.14908,0,0.019547
0.99292,0.99432,7.8611e-05,0.26462,6.8784e-05,0.016871,0,0.01391,0.00017687,0.04019,0.00059941,0.048057,0,0.038568,0.0084703,0.38012,0.0028398,0.38823,0.00036357,0.15232,0,0.019912
0.99303,0.99448,8.1886e-05,0.26531,7.5335e-05,0.017114,0,0.013951,0.00018015,0.040676,0.00061906,0.048544,3.2754e-06,0.038973,0.0086767,0.38401,0.0028595,0.38965,0.00036685,0.15541,0,0.020237
0.99312,0.99457,8.1886e-05,0.26628,7.5335e-05,0.017195,0,0.013991,0.00018342,0.041163,0.00062561,0.049031,3.2754e-06,0.03946,0.0089223,0.38791,0.0028726,0.39083,0.00037668,0.15877,0,0.020399
0.99324,0.99469,8.1886e-05,0.26717,8.5162e-05,0.01752,0,0.014032,0.00018998,0.042136,0.00064854,0.049882,3.2754e-06,0.039946,0.0091614,0.39119,0.0028988,0.39168,0.00038978,0.16181,0,0.020845
0.9934,0.99485,8.1886e-05,0.26811,8.8437e-05,0.017641,0,0.014194,0.0001998,0.042745,0.00066492,0.050612,3.2754e-06,0.04023,0.0094038,0.39456,0.0029053,0.39294,0.00040288,0.16538,0,0.02117
0.99356,0.99509,8.1886e-05,0.26928,9.1712e-05,0.017844,0,0.014275,0.00020635,0.043475,0.00067474,0.051221,3.2754e-06,0.040555,0.009656,0.39829,0.0029348,0.3944,0.00040943,0.16907,0,0.021251
0.99369,0.99542,8.5162e-05,0.27005,9.1712e-05,0.018128,0,0.014397,0.0002129,0.044245,0.00068129,0.051586,3.2754e-06,0.041041,0.009941,0.40251,0.0029446,0.39545,0.00041598,0.1728,0,0.021575
0.99379,0.99562,9.8263e-05,0.27131,9.4988e-05,0.018371,0,0.014519,0.00021945,0.044772,0.00069767,0.052153,3.2754e-06,0.04165,0.010232,0.40648,0.0029676,0.39614,0.00045201,0.17722,0,0.021778
0.9939,0.99586,9.8263e-05,0.27241,9.4988e-05,0.018655,0,0.0146,0.00022928,0.045097,0.0007206,0.052802,3.2754e-06,0.042136,0.01057,0.41029,0.0029807,0.39736,0.00047822,0.18124,0,0.022102
0.99401,0.99599,0.00010481,0.27395,9.8263e-05,0.018777,0,0.014681,0.00023256,0.045624,0.00072387,0.053248,3.2754e-06,0.042745,0.010809,0.41439,0.0029938,0.39845,0.0005208,0.18489,0,0.022589
0.99412,0.99611,0.00010809,0.27545,9.8263e-05,0.019101,0,0.014762,0.00023583,0.046111,0.00073698,0.053735,3.2754e-06,0.043353,0.011078,0.41844,0.0030134,0.39955,0.00054372,0.18911,0,0.022995
0.99423,0.99635,0.00011137,0.27622,0.00010809,0.019385,0,0.014884,0.00024238,0.0468,0.00075008,0.054465,3.2754e-06,0.043921,0.011451,0.42266,0.0030298,0.40068,0.00055027,0.19353,0,0.023319
0.99432,0.99639,0.00011464,0.27739,0.00011464,0.019507,0,0.015046,0.00024566,0.047409,0.00076645,0.055073,3.2754e-06,0.044205,0.011739,0.427,0.0030494,0.40178,0.0005732,0.19791,0,0.023725
0.9944,0.99659,0.00012119,0.27833,0.00011464,0.019588,0,0.015167,0.00024893,0.04822,0.00078283,0.055601,6.5509e-06,0.044691,0.012093,0.43094,0.0030789,0.40271,0.00060268,0.20208,0,0.023968
0.99449,0.99667,0.00012119,0.27894,0.00011464,0.019669,0,0.015249,0.00025221,0.04895,0.00079593,0.056533,6.5509e-06,0.0453,0.012447,0.43463,0.0031018,0.40352,0.00061906,0.20659,0,0.024373
0.99458,0.99684,0.00012119,0.27967,0.00011464,0.019953,0,0.01537,0.00026204,0.049761,0.00081231,0.057101,6.5509e-06,0.045746,0.012751,0.4384,0.0031117,0.40478,0.00064854,0.21129,0,0.024617
0.99467,0.99724,0.00012119,0.28052,0.00012119,0.019994,0,0.015411,0.00026859,0.050247,0.00082869,0.057831,6.5509e-06,0.046516,0.013121,0.44306,0.0031215,0.40599,0.00066164,0.21636,0,0.025144
0.99474,0.99745,0.00012119,0.281,0.00012447,0.020196,0,0.015532,0.00027514,0.051383,0.00083851,0.058642,6.5509e-06,0.047003,0.013452,0.44667,0.0031379,0.40681,0.00068457,0.22058,0,0.025468
0.99483,0.99757,0.00012119,0.28173,0.00012447,0.020318,0,0.015776,0.00028169,0.052072,0.00084506,0.059372,6.5509e-06,0.047571,0.013829,0.45089,0.0031477,0.40782,0.00071077,0.22577,0,0.025833
0.99488,0.99765,0.00012119,0.28246,0.00012774,0.02048,0,0.015857,0.00028169,0.052762,0.00087782,0.060021,6.5509e-06,0.048139,0.014245,0.45413,0.0031805,0.40887,0.0007337,0.23157,0,0.02632
0.99493,0.99777,0.00012119,0.28328,0.00012774,0.020764,0,0.015979,0.00028824,0.053573,0.0008942,0.060954,6.5509e-06,0.049031,0.014645,0.45778,0.0032034,0.41013,0.00077628,0.23729,0,0.026523
0.99503,0.99789,0.00012119,0.28417,0.00013102,0.020886,0,0.016344,0.00029807,0.054871,0.00091385,0.061643,6.5509e-06,0.04972,0.015015,0.4622,0.003223,0.41147,0.00079266,0.24353,0,0.027172
0.99509,0.99797,0.00012119,0.28494,0.00013429,0.021088,0,0.016425,0.00030789,0.055601,0.0009466,0.062252,6.5509e-06,0.050166,0.015368,0.46642,0.0032329,0.41273,0.00081231,0.24832,0,0.027739
0.99519,0.99818,0.00012119,0.28587,0.00013757,0.021251,0,0.016506,0.00030789,0.056371,0.00096953,0.062779,6.5509e-06,0.050856,0.015797,0.47052,0.0032394,0.4139,0.00083196,0.25489,0,0.028348
0.99527,0.99838,0.00012447,0.28668,0.00014084,0.021494,0,0.016546,0.00031444,0.057507,0.00097608,0.063184,6.5509e-06,0.051626,0.0162,0.47506,0.0032558,0.41459,0.00086472,0.2602,0,0.028753
0.99534,0.9985,0.00012774,0.28737,0.00014412,0.021697,0,0.016709,0.00031772,0.058602,0.0010056,0.064036,6.5509e-06,0.052316,0.016639,0.4792,0.0032853,0.41573,0.00090402,0.26653,0,0.029118
0.99542,0.9987,0.00012774,0.28786,0.00015067,0.021859,0,0.01679,0.00032099,0.059453,0.0010285,0.06509,6.5509e-06,0.052883,0.017098,0.48317,0.0033016,0.41686,0.00095971,0.27346,0,0.029686
0.99552,0.99874,0.00013429,0.28863,0.00015067,0.022102,0,0.016911,0.00033082,0.060386,0.001035,0.06582,6.5509e-06,0.053492,0.017602,0.48718,0.003318,0.41796,0.00099901,0.27979,0,0.030173
0.99561,0.99891,0.00013429,0.2894,0.00015067,0.022305,0,0.016952,0.0003341,0.061197,0.001058,0.066429,6.5509e-06,0.054019,0.018077,0.49177,0.0033213,0.41901,0.001058,0.28595,0,0.0307
0.99571,0.99895,0.00013757,0.29049,0.00015067,0.022467,0,0.017033,0.00033737,0.062495,0.0010842,0.06728,6.5509e-06,0.054668,0.018582,0.49586,0.0033377,0.42007,0.0011104,0.29285,0,0.031106
0.99579,0.99895,0.00013757,0.29135,0.00015067,0.02263,0,0.017155,0.00034392,0.063144,0.0011005,0.067848,6.5509e-06,0.055276,0.019053,0.49911,0.0033508,0.42132,0.0011628,0.2997,0,0.031592
0.9959,0.99899,0.00013757,0.2924,0.00015395,0.022913,0,0.017236,0.00035047,0.063955,0.0011137,0.068538,6.5509e-06,0.056006,0.019479,0.50223,0.0033803,0.42246,0.0012119,0.30668,0,0.031795
0.99602,0.99911,0.00014084,0.29337,0.00015395,0.023441,0,0.017398,0.00036685,0.064847,0.0011268,0.069349,6.5509e-06,0.056777,0.02001,0.50588,0.0033803,0.42331,0.0012545,0.31357,0,0.032241
0.99618,0.99923,0.00014412,0.29431,0.0001605,0.023806,3.2754e-06,0.01756,0.00037668,0.065983,0.0011562,0.069957,6.5509e-06,0.057426,0.020508,0.50985,0.0033901,0.42453,0.0013102,0.32067,0,0.032728
0.99628,0.99947,0.0001474,0.29532,0.0001605,0.02413,3.2754e-06,0.017682,0.00038323,0.066672,0.0011824,0.070565,6.5509e-06,0.057953,0.021045,0.5135,0.0034065,0.42546,0.0013691,0.32886,0,0.033377
0.99642,0.99951,0.0001474,0.29633,0.00016377,0.024455,3.2754e-06,0.017722,0.0003865,0.067726,0.0012086,0.071133,6.5509e-06,0.05848,0.021605,0.51724,0.0034359,0.42635,0.0014379,0.33681,0,0.033944
0.99652,0.99955,0.00015395,0.29698,0.00016377,0.02482,3.2754e-06,0.018006,0.00038978,0.068659,0.0012414,0.071863,6.5509e-06,0.059088,0.022126,0.52141,0.0034654,0.4272,0.0015133,0.34484,0,0.034634
0.99662,0.99955,0.00015722,0.29783,0.00016377,0.025144,3.2754e-06,0.018169,0.00039633,0.070119,0.0012676,0.073039,6.5509e-06,0.059737,0.022663,0.52531,0.003472,0.42802,0.0015951,0.35311,0,0.035161
0.99674,0.99968,0.00016377,0.2986,0.0001736,0.025347,3.2754e-06,0.018371,0.00039633,0.071336,0.0012938,0.073972,6.5509e-06,0.06067,0.023288,0.52908,0.0034982,0.42891,0.0016901,0.36244,0,0.03585
0.99685,0.99972,0.00016377,0.30002,0.00017687,0.025671,3.2754e-06,0.018615,0.00040288,0.072715,0.0013266,0.074864,6.5509e-06,0.061481,0.023944,0.53285,0.003508,0.43008,0.0018015,0.37063,0,0.036378
0.99695,0.9998,0.00016377,0.30104,0.00017687,0.025996,6.5509e-06,0.018655,0.00042581,0.073647,0.001356,0.075635,6.5509e-06,0.06213,0.024582,0.53577,0.0035211,0.4313,0.0018637,0.3798,0,0.036986
0.99709,0.9998,0.00016377,0.30189,0.00017687,0.026198,6.5509e-06,0.018858,0.00042908,0.074864,0.0014019,0.076446,6.5509e-06,0.062982,0.02525,0.54011,0.003544,0.43264,0.0019391,0.38827,0,0.037513
0.9972,0.9998,0.00016377,0.30266,0.00017687,0.026482,6.5509e-06,0.01898,0.00043236,0.075594,0.001415,0.077095,6.5509e-06,0.063752,0.025925,0.544,0.0035571,0.43381,0.0020537,0.39764,0,0.038486
0.99732,0.99984,0.00017032,0.30355,0.00018342,0.026847,6.5509e-06,0.019061,0.00044219,0.076649,0.0014346,0.077703,6.5509e-06,0.064198,0.026538,0.54757,0.003567,0.43479,0.0021683,0.40713,0,0.039338
0.99744,0.99988,0.00017032,0.30449,0.00018342,0.027091,6.5509e-06,0.019182,0.00044874,0.077987,0.0014707,0.078474,6.5509e-06,0.065172,0.027222,0.55057,0.0035801,0.43645,0.0022764,0.41625,0,0.039906
0.99753,0.99988,0.00017032,0.30489,0.00018342,0.027172,6.5509e-06,0.019264,0.00045529,0.079204,0.0014969,0.079204,6.5509e-06,0.06578,0.02792,0.55507,0.003603,0.43771,0.0024435,0.42538,0,0.040636
0.99764,0.99992,0.00017032,0.30578,0.00018342,0.027334,6.5509e-06,0.019547,0.00046184,0.080055,0.0015264,0.080015,6.5509e-06,0.066388,0.028582,0.55933,0.0036226,0.43905,0.0026171,0.4358,0,0.041406
0.99773,0.99996,0.00017032,0.30663,0.0001867,0.027618,6.5509e-06,0.019588,0.00046511,0.081556,0.0015755,0.080582,9.8263e-06,0.066956,0.029292,0.56359,0.0036488,0.44006,0.0028202,0.4461,0,0.042136
0.99789,0.99996,0.00017687,0.30765,0.00018998,0.028267,6.5509e-06,0.01975,0.00047166,0.082935,0.0016279,0.081596,9.8263e-06,0.067767,0.030033,0.56833,0.0036652,0.44107,0.0030232,0.45713,0,0.042664
0.99807,1,0.00017687,0.3085,0.00018998,0.028713,6.5509e-06,0.019912,0.00047822,0.084111,0.0016639,0.082407,9.8263e-06,0.068538,0.030665,0.57247,0.0036849,0.44213,0.0032361,0.46796,0,0.043313
0.99827,1,0.00018342,0.30931,0.00018998,0.028997,9.8263e-06,0.019994,0.00048804,0.085449,0.0017,0.083137,1.3102e-05,0.069308,0.03132,0.57657,0.0037013,0.44322,0.003472,0.47778,0,0.043921
0.9985,1,0.00018342,0.31012,0.00018998,0.029362,9.8263e-06,0.020196,0.00049459,0.086747,0.0017393,0.083989,1.3102e-05,0.070241,0.032027,0.58054,0.0037275,0.44456,0.0037471,0.48832,0,0.04461
0.99869,1,0.00018342,0.31154,0.00018998,0.029686,9.8263e-06,0.020237,0.00050114,0.087679,0.0017818,0.085043,1.3102e-05,0.071174,0.032889,0.58415,0.0037504,0.44553,0.0039993,0.49907,0,0.0453
0.99893,1,0.00018342,0.31284,0.00018998,0.030132,9.8263e-06,0.020561,0.00050769,0.089383,0.0018211,0.086219,1.3102e-05,0.072025,0.033826,0.58877,0.00377,0.44635,0.0042417,0.51196,3.2754e-06,0.046476
1,1,0.00018998,0.31442,0.00019653,0.030457,9.8263e-06,0.020926,0.00051097,0.090599,0.0018703,0.086868,1.3102e-05,0.072593,0.034687,0.59344,0.0037864,0.44736,0.0045168,0.52336,6.5509e-06,0.047327
0,0,0.00019325,0.31535,0.00019653,0.030822,9.8263e-06,0.02117,0.00053062,0.091735,0.0019129,0.088004,1.3102e-05,0.073769,0.035601,0.59749,0.0038093,0.44858,0.004923,0.53419,6.5509e-06,0.048017
0,0,0.0001998,0.31629,0.00020963,0.031268,9.8263e-06,0.021332,0.00053717,0.093357,0.0019587,0.088896,1.3102e-05,0.074905,0.036459,0.60159,0.003829,0.44975,0.0052735,0.54615,6.5509e-06,0.049071
0,0,0.0001998,0.31734,0.0002129,0.031714,9.8263e-06,0.021535,0.00054045,0.095669,0.0019849,0.089869,1.3102e-05,0.075878,0.037527,0.60589,0.0038486,0.45101,0.0056567,0.5573,6.5509e-06,0.049964
0,0,0.0001998,0.31803,0.00021618,0.032322,9.8263e-06,0.021697,0.00056338,0.09725,0.0020177,0.091127,1.3102e-05,0.07673,0.038464,0.61047,0.0038683,0.45198,0.0061284,0.56955,9.8263e-06,0.050815
0,0,0.00020308,0.31888,0.00022928,0.032849,9.8263e-06,0.021818,0.00059613,0.098751,0.0020701,0.092059,1.3102e-05,0.077784,0.039345,0.61526,0.0038912,0.45332,0.0066033,0.58046,1.3102e-05,0.051545
0,0,0.00020635,0.31969,0.00023256,0.033377,9.8263e-06,0.021859,0.00060923,0.10033,0.0021028,0.093114,1.3102e-05,0.079204,0.040311,0.61947,0.0039076,0.45474,0.0071536,0.59295,1.3102e-05,0.052518
0,0,0.00020635,0.32095,0.00023911,0.03362,9.8263e-06,0.0219,0.00061906,0.10175,0.0021356,0.094006,1.3102e-05,0.080217,0.041228,0.62316,0.0039273,0.45608,0.0077333,0.60423,1.6377e-05,0.053005
0,0,0.00020963,0.32184,0.00024893,0.034269,9.8263e-06,0.021981,0.00062889,0.10325,0.0021683,0.095142,1.3102e-05,0.08111,0.042171,0.62702,0.0039436,0.45693,0.00849,0.6153,1.6377e-05,0.053897
0,0,0.00021618,0.32265,0.00025548,0.034674,9.8263e-06,0.022062,0.00064199,0.10463,0.0022208,0.096155,1.3102e-05,0.082367,0.043216,0.63075,0.00396,0.45803,0.0092007,0.62718,1.9653e-05,0.054708
0,0,0.00021618,0.32334,0.00026859,0.03508,9.8263e-06,0.022143,0.00064854,0.10638,0.0022601,0.097088,1.3102e-05,0.083218,0.044228,0.6344,0.0039862,0.4592,0.010039,0.63744,1.9653e-05,0.055357
0,0,0.00021945,0.32403,0.00027514,0.035567,9.8263e-06,0.022265,0.00066492,0.10767,0.0022994,0.098021,1.3102e-05,0.08476,0.045309,0.63768,0.0040026,0.45997,0.010973,0.64916,1.9653e-05,0.056412
0,0,0.00022601,0.32464,0.00028496,0.036134,9.8263e-06,0.022305,0.00067474,0.10921,0.0023616,0.098832,1.3102e-05,0.085936,0.046472,0.64146,0.0040255,0.46119,0.011991,0.66121,1.9653e-05,0.057426
0,0,0.00022928,0.32537,0.00029479,0.036459,9.8263e-06,0.022386,0.00069439,0.1112,0.0024337,0.099927,1.3102e-05,0.087193,0.047648,0.64563,0.0040353,0.46232,0.0132,0.67228,1.9653e-05,0.058439
0,0,0.00023256,0.32634,0.00029807,0.036824,9.8263e-06,0.022467,0.00071732,0.11335,0.0024861,0.10122,1.3102e-05,0.087842,0.048893,0.65026,0.0040583,0.4633,0.014759,0.68383,2.2928e-05,0.059169
0,0,0.00023256,0.32732,0.00030134,0.037473,9.8263e-06,0.022548,0.00073698,0.1153,0.0025614,0.10212,1.6377e-05,0.089099,0.050118,0.65386,0.0040681,0.46456,0.016315,0.69474,2.2928e-05,0.059778
0,0,0.00023256,0.32825,0.00031117,0.038122,9.8263e-06,0.022711,0.00076318,0.117,0.0026204,0.10293,1.9653e-05,0.09064,0.051428,0.65735,0.0040878,0.46593,0.018218,0.70638,2.2928e-05,0.061076
0,0,0.00023256,0.32898,0.00032099,0.038649,9.8263e-06,0.022954,0.00078283,0.1185,0.0026859,0.10398,1.9653e-05,0.092019,0.05283,0.66064,0.0041107,0.46711,0.020491,0.71835,2.2928e-05,0.06213
0,0,0.00023911,0.3302,0.00033737,0.039135,1.3102e-05,0.022995,0.00078938,0.12045,0.0027448,0.10548,1.9653e-05,0.093195,0.054232,0.66473,0.0041336,0.46837,0.022892,0.73015,2.6204e-05,0.062941
0,0,0.00023911,0.33145,0.00034065,0.039541,1.6377e-05,0.023278,0.00079921,0.12219,0.0028071,0.10682,1.9653e-05,0.094493,0.055666,0.66851,0.0041533,0.46958,0.025745,0.74081,2.6204e-05,0.064158
0,0,0.00023911,0.33222,0.0003472,0.040109,1.6377e-05,0.023441,0.00082214,0.12389,0.0028431,0.10804,1.9653e-05,0.095507,0.057068,0.67268,0.0041893,0.47129,0.029273,0.75156,2.9479e-05,0.06509
0,0,0.00023911,0.33344,0.0003472,0.040555,1.6377e-05,0.023603,0.00083196,0.12633,0.0028922,0.10962,1.9653e-05,0.09648,0.058237,0.67564,0.0042122,0.47226,0.032935,0.76288,2.9479e-05,0.066064
0,0,0.00024566,0.33413,0.00035702,0.041325,1.6377e-05,0.023725,0.00085162,0.12795,0.0029315,0.11084,2.2928e-05,0.097818,0.059567,0.6786,0.0042286,0.47336,0.037376,0.77456,2.9479e-05,0.06724
0,0,0.00025221,0.33523,0.00036685,0.041974,1.6377e-05,0.024008,0.00086472,0.12957,0.0029807,0.11189,2.2928e-05,0.099075,0.060943,0.68148,0.0042515,0.47461,0.042617,0.78506,3.2754e-05,0.068173
0,0,0.00025221,0.33628,0.0003734,0.042177,1.6377e-05,0.024333,0.00090075,0.13148,0.0030331,0.11315,2.2928e-05,0.10058,0.062325,0.68452,0.0042745,0.47538,0.048516,0.79548,3.2754e-05,0.069065
0,0,0.00025548,0.3375,0.00037995,0.042664,1.6377e-05,0.024576,0.00091712,0.13363,0.0030789,0.11416,2.2928e-05,0.10179,0.063917,0.68813,0.0042908,0.47652,0.055476,0.80586,3.2754e-05,0.070403
0,0,0.00026204,0.33871,0.00039633,0.043475,1.6377e-05,0.024738,0.00094988,0.13521,0.0031182,0.11522,2.2928e-05,0.10301,0.065417,0.69227,0.0043105,0.47774,0.063295,0.81462,3.603e-05,0.072066
0,0,0.00026859,0.33961,0.00040616,0.044164,1.6377e-05,0.024941,0.00095643,0.13712,0.0031772,0.11655,2.2928e-05,0.10431,0.067016,0.69685,0.0043367,0.47903,0.071883,0.82359,3.603e-05,0.072918
0,0,0.00027186,0.34054,0.00041271,0.044732,1.9653e-05,0.025225,0.00097608,0.13882,0.0032427,0.11745,2.2928e-05,0.10524,0.068788,0.70119,0.0043531,0.47993,0.082004,0.83324,3.9305e-05,0.074418
0,0,0.00027514,0.34212,0.00041926,0.044975,1.9653e-05,0.025509,0.00099574,0.14073,0.0033082,0.11842,2.6204e-05,0.10682,0.07052,0.7046,0.0043694,0.48102,0.093157,0.84196,3.9305e-05,0.075594
0,0,0.00027514,0.34322,0.00042581,0.045543,1.9653e-05,0.025752,0.0010088,0.14287,0.0033868,0.11947,2.6204e-05,0.10861,0.07221,0.7078,0.0043793,0.48199,0.10549,0.85023,4.2581e-05,0.077297
0,0,0.00027514,0.34459,0.00042908,0.046151,1.9653e-05,0.025996,0.0010383,0.14535,0.0034589,0.12045,2.6204e-05,0.10954,0.073901,0.71076,0.0043989,0.48305,0.11903,0.85842,4.5856e-05,0.078636
0,0,0.00027514,0.34561,0.00043236,0.046841,1.9653e-05,0.026158,0.0010711,0.14709,0.0035375,0.12187,2.9479e-05,0.11116,0.075827,0.71429,0.0044186,0.48418,0.13397,0.86556,4.5856e-05,0.080177
0,0,0.00027841,0.34723,0.00043236,0.047814,1.9653e-05,0.026563,0.0010874,0.14912,0.0036357,0.12308,2.9479e-05,0.11311,0.077507,0.71754,0.0044546,0.48548,0.15035,0.87189,4.5856e-05,0.081393
0,0,0.00029479,0.348,0.00044219,0.048666,1.9653e-05,0.026685,0.001094,0.15155,0.0036783,0.12434,2.9479e-05,0.11473,0.079246,0.72033,0.0044906,0.48674,0.16823,0.87809,4.5856e-05,0.082853
0,0,0.00030462,0.34885,0.00045856,0.049355,1.9653e-05,0.026928,0.00113,0.15391,0.0037668,0.1256,2.9479e-05,0.11623,0.080809,0.72358,0.0045103,0.48783,0.1873,0.88491,5.2407e-05,0.084273
0,0,0.00031444,0.34946,0.00046511,0.050247,1.9653e-05,0.027172,0.0011562,0.15605,0.0038355,0.12673,2.9479e-05,0.11765,0.082653,0.7269,0.0045365,0.48929,0.20772,0.88945,5.5683e-05,0.085408
0,0,0.00031772,0.35047,0.00047494,0.050896,2.2928e-05,0.027415,0.001189,0.15804,0.0038945,0.12771,2.9479e-05,0.11943,0.084431,0.72991,0.0045398,0.49128,0.22861,0.89407,5.5683e-05,0.087031
0,0,0.00032099,0.35112,0.00048477,0.051748,2.2928e-05,0.027699,0.0012021,0.16031,0.0039633,0.12905,2.9479e-05,0.12089,0.086223,0.73242,0.0045889,0.49229,0.24908,0.89841,6.2233e-05,0.088896
0,0,0.00032754,0.35173,0.00049132,0.052437,2.2928e-05,0.027902,0.0012283,0.16234,0.004019,0.1303,2.9479e-05,0.12223,0.088224,0.73526,0.004602,0.49302,0.2701,0.90234,6.5509e-05,0.09064
0,0,0.00032754,0.35262,0.00049459,0.053492,2.2928e-05,0.028145,0.0012447,0.16457,0.0041172,0.13124,2.9479e-05,0.12373,0.090409,0.73789,0.0046315,0.49392,0.2913,0.90644,6.5509e-05,0.091694
0,0,0.00033082,0.35348,0.00051097,0.054708,2.2928e-05,0.028429,0.0012741,0.16725,0.0041991,0.13245,2.9479e-05,0.1254,0.092489,0.74053,0.0046446,0.49469,0.31222,0.91005,6.5509e-05,0.093317
0,0,0.00033737,0.35461,0.0005208,0.056006,2.2928e-05,0.028713,0.0012971,0.17005,0.0042581,0.13363,2.9479e-05,0.12694,0.094726,0.74329,0.0046642,0.49582,0.33319,0.91362,6.8784e-05,0.095223
0,0,0.00033737,0.35534,0.00052735,0.056979,2.2928e-05,0.028875,0.0013233,0.17321,0.0043334,0.1346,2.9479e-05,0.12864,0.096917,0.74625,0.0046904,0.49692,0.35292,0.91702,7.8611e-05,0.096723
0,0,0.00033737,0.35603,0.00053717,0.057791,2.6204e-05,0.029159,0.0013659,0.17576,0.0044284,0.13598,2.9479e-05,0.13006,0.098968,0.74917,0.0047068,0.49785,0.37209,0.91986,7.8611e-05,0.098305
0,0,0.00034065,0.35692,0.000547,0.059169,2.6204e-05,0.029402,0.0014248,0.17795,0.0045136,0.13764,2.9479e-05,0.13152,0.10101,0.75164,0.0047297,0.49919,0.3903,0.92258,7.8611e-05,0.10025
0,0,0.00034065,0.35761,0.00057648,0.060264,2.6204e-05,0.029686,0.001451,0.18091,0.004602,0.13922,2.9479e-05,0.13286,0.10322,0.75477,0.0047461,0.5002,0.40735,0.92501,8.1886e-05,0.10195
0,0,0.00034065,0.3583,0.00057975,0.060954,2.6204e-05,0.029808,0.0014707,0.18351,0.0046872,0.14044,2.9479e-05,0.13456,0.10532,0.7576,0.004769,0.50138,0.42277,0.92769,8.5162e-05,0.10325
0,0,0.0003472,0.35936,0.00060268,0.062333,2.6204e-05,0.030051,0.0015198,0.18615,0.0047822,0.14186,2.9479e-05,0.13651,0.1075,0.76061,0.0047887,0.50231,0.43798,0.93045,9.1712e-05,0.10496
0,0,0.00035047,0.36013,0.00061578,0.063752,2.6204e-05,0.030254,0.0015657,0.18874,0.0048575,0.14263,2.9479e-05,0.13837,0.1098,0.7634,0.0048051,0.50316,0.45146,0.93252,9.1712e-05,0.10682
0,0,0.0003603,0.36114,0.00062561,0.065131,3.2754e-05,0.030538,0.0016017,0.19134,0.0049525,0.14397,2.9479e-05,0.14093,0.11203,0.76616,0.0048313,0.50397,0.46403,0.93426,9.4988e-05,0.1084
0,0,0.00037013,0.36167,0.00063871,0.066388,3.2754e-05,0.030822,0.001641,0.19381,0.0050278,0.14543,3.603e-05,0.14267,0.11436,0.76953,0.004864,0.50535,0.47522,0.93625,9.8263e-05,0.11031
0,0,0.00037995,0.36292,0.00065181,0.067848,3.2754e-05,0.031065,0.0016738,0.19673,0.005113,0.14717,3.603e-05,0.14429,0.11688,0.7718,0.0049033,0.506,0.48562,0.93868,9.8263e-05,0.11209
0,0,0.0003865,0.36398,0.00068129,0.069389,3.603e-05,0.031268,0.001736,0.19916,0.0052342,0.14851,3.603e-05,0.14559,0.11939,0.77435,0.0049263,0.50681,0.49518,0.94047,9.8263e-05,0.11363
0,0,0.00039305,0.36507,0.00069439,0.071052,3.9305e-05,0.031552,0.0017687,0.20269,0.0053062,0.15013,3.603e-05,0.14701,0.12208,0.77675,0.004959,0.50803,0.50396,0.94221,9.8263e-05,0.1155
0,0,0.0003996,0.36564,0.00071405,0.072431,3.9305e-05,0.031754,0.001831,0.20646,0.0054209,0.15143,3.603e-05,0.14867,0.12472,0.78019,0.0049754,0.50921,0.51159,0.94432,9.8263e-05,0.11716
0,0,0.00041271,0.36714,0.00074025,0.073891,4.2581e-05,0.031836,0.0018801,0.20975,0.0055257,0.15285,3.603e-05,0.1505,0.12757,0.78242,0.0050082,0.51046,0.51897,0.94594,0.00010154,0.11854
0,0,0.00041926,0.36828,0.0007599,0.075554,4.2581e-05,0.032241,0.0019292,0.21279,0.0056108,0.15386,3.603e-05,0.15281,0.13022,0.7849,0.0050344,0.5118,0.52524,0.94708,0.00010481,0.12053
0,0,0.00042253,0.36954,0.00078611,0.076932,4.2581e-05,0.032525,0.0019685,0.21535,0.0057189,0.15541,3.603e-05,0.15459,0.13288,0.78745,0.0050769,0.51257,0.53105,0.94878,0.00010809,0.12227
0,0,0.00042253,0.37047,0.00080903,0.078027,4.2581e-05,0.03289,0.0020111,0.21798,0.0058794,0.15662,3.603e-05,0.15605,0.13563,0.78952,0.0051195,0.5135,0.53631,0.9502,0.00011137,0.12398
0,0,0.00042908,0.37136,0.00082869,0.080015,4.2581e-05,0.033052,0.0020439,0.22106,0.0059679,0.15812,3.603e-05,0.158,0.13836,0.7926,0.0051359,0.51464,0.54111,0.95146,0.00011464,0.126
0,0,0.00043891,0.37217,0.00085162,0.081475,4.5856e-05,0.033336,0.0020832,0.22439,0.0060465,0.15922,3.9305e-05,0.16015,0.14123,0.79487,0.0051588,0.51598,0.54566,0.95267,0.00012119,0.12767
0,0,0.00044546,0.37339,0.00087782,0.083665,4.9132e-05,0.03362,0.0021258,0.22747,0.0061611,0.16088,3.9305e-05,0.16198,0.14386,0.79702,0.0051752,0.51683,0.55006,0.95381,0.00012774,0.12986
0,0,0.00045529,0.37469,0.00090402,0.085003,5.2407e-05,0.034025,0.0021683,0.23019,0.0062528,0.16198,3.9305e-05,0.16384,0.14649,0.79942,0.0052014,0.51805,0.55368,0.95511,0.00013757,0.13152
0,0,0.00047166,0.37619,0.00091712,0.087274,6.2233e-05,0.034472,0.0022208,0.23311,0.0063773,0.16319,3.9305e-05,0.16567,0.14927,0.80185,0.0052342,0.51951,0.55723,0.95596,0.00014412,0.13302
0,0,0.00047822,0.37785,0.0009335,0.089383,6.5509e-05,0.034755,0.0022633,0.23619,0.0064657,0.16465,3.9305e-05,0.16713,0.1521,0.80432,0.00528,0.52012,0.56035,0.95673,0.00014412,0.13472
0,0,0.00049132,0.3789,0.00096953,0.09141,6.5509e-05,0.03512,0.0022994,0.23948,0.0065673,0.16591,3.9305e-05,0.16944,0.15518,0.80655,0.0053029,0.52109,0.56336,0.95794,0.0001474,0.13622
0,0,0.00049459,0.38,0.00099574,0.094047,6.5509e-05,0.035404,0.0023485,0.243,0.0066754,0.16733,3.9305e-05,0.17118,0.15833,0.80878,0.0053554,0.52222,0.56615,0.95896,0.00015067,0.13809
0,0,0.00050769,0.38146,0.0010187,0.096277,6.8784e-05,0.035567,0.0023976,0.24605,0.00679,0.16871,4.2581e-05,0.17297,0.16144,0.81,0.0053947,0.52316,0.56887,0.95989,0.00015067,0.14028
0,0,0.00051424,0.38247,0.001058,0.098386,7.8611e-05,0.036297,0.0024468,0.2484,0.0068752,0.16992,4.2581e-05,0.17495,0.16471,0.81199,0.0054176,0.52385,0.5713,0.96066,0.00015067,0.14206
0,0,0.00051424,0.38336,0.0010776,0.10054,8.5162e-05,0.036702,0.0025123,0.25217,0.0069701,0.1711,4.2581e-05,0.17702,0.16805,0.81438,0.0054569,0.52514,0.57364,0.96139,0.00015395,0.14401
0,0,0.00052407,0.38401,0.0011169,0.10244,8.8437e-05,0.036986,0.0025548,0.25554,0.0070946,0.17248,4.5856e-05,0.17872,0.17138,0.81629,0.0054831,0.52612,0.5759,0.96224,0.00016377,0.14547
0,0,0.00053062,0.38478,0.0011464,0.10483,9.1712e-05,0.037189,0.0026138,0.25898,0.0072191,0.1741,4.5856e-05,0.18067,0.17459,0.81848,0.0055257,0.52742,0.57807,0.96301,0.00017032,0.14721
0,0,0.00054045,0.38572,0.0011693,0.10747,9.4988e-05,0.037432,0.0026793,0.26239,0.0072911,0.17516,4.5856e-05,0.18355,0.17772,0.82055,0.0055552,0.52871,0.58006,0.96391,0.0001736,0.14916
0,0,0.000547,0.38653,0.0012054,0.10942,9.8263e-05,0.03804,0.0027383,0.26632,0.0074058,0.17678,4.5856e-05,0.18582,0.18089,0.82371,0.0055879,0.53021,0.58174,0.96435,0.0001736,0.15123
0,0,0.000547,0.38718,0.0012283,0.11205,0.00010154,0.038446,0.0027809,0.26973,0.007504,0.1786,4.9132e-05,0.18748,0.18393,0.8259,0.0056207,0.53111,0.58352,0.96488,0.00018015,0.1535
0,0,0.00055355,0.38799,0.0012512,0.11534,0.00010154,0.03873,0.002866,0.27346,0.0076252,0.18055,4.9132e-05,0.18972,0.18705,0.82789,0.0056665,0.53248,0.58531,0.96545,0.00018342,0.15545
0,0,0.00055355,0.3886,0.0012807,0.11797,0.00010481,0.039338,0.0029413,0.2765,0.0077628,0.18164,4.9132e-05,0.19178,0.19022,0.83044,0.0057157,0.53362,0.58691,0.9661,0.00019325,0.15768
0,0,0.00055683,0.38937,0.00132,0.12008,0.00011464,0.039622,0.0030069,0.28003,0.0078807,0.18278,5.2407e-05,0.19373,0.19334,0.83291,0.0057353,0.53439,0.58836,0.96658,0.0001998,0.15942
0,0,0.00056338,0.38993,0.0013462,0.12321,0.00012119,0.039987,0.0030855,0.28368,0.0079986,0.18469,5.5683e-05,0.19547,0.19643,0.8347,0.0057681,0.53557,0.58979,0.96707,0.00020308,0.16121
0,0,0.00056338,0.39038,0.001379,0.12669,0.00013102,0.04023,0.0031706,0.28717,0.0081395,0.1868,6.2233e-05,0.19791,0.19981,0.8366,0.0057943,0.53678,0.59106,0.96743,0.00020635,0.1634
0,0,0.00056665,0.39091,0.0014084,0.1299,0.00013102,0.040758,0.003246,0.29066,0.0082934,0.18805,6.2233e-05,0.19965,0.20324,0.83819,0.0058565,0.53796,0.59232,0.96808,0.00021945,0.1655
0,0,0.00056993,0.39135,0.001451,0.13395,0.00013102,0.041041,0.0033148,0.29443,0.0084081,0.18955,6.2233e-05,0.20156,0.20675,0.83981,0.0058827,0.53889,0.59371,0.96861,0.00022928,0.16737
0,0,0.0005732,0.39216,0.0015034,0.13768,0.00013429,0.041447,0.0034097,0.29808,0.0085129,0.19134,6.2233e-05,0.20326,0.21031,0.84155,0.0059155,0.54015,0.59483,0.96906,0.00024238,0.16984
0,0,0.00057648,0.39285,0.001546,0.14121,0.00013757,0.041893,0.0034916,0.30051,0.0086472,0.19259,6.2233e-05,0.20541,0.21405,0.84342,0.0059449,0.5412,0.59595,0.96942,0.00024893,0.17211
0,0,0.00058303,0.39342,0.0015984,0.14474,0.00014084,0.042177,0.0035866,0.30371,0.0087913,0.1943,6.2233e-05,0.20752,0.21752,0.84549,0.0059711,0.5423,0.59707,0.96987,0.00025221,0.17487
0,0,0.00058303,0.39476,0.0016377,0.1488,0.00014084,0.042501,0.0036849,0.30659,0.0089321,0.19612,6.5509e-05,0.20971,0.22079,0.84723,0.0060039,0.54331,0.59803,0.97019,0.00026204,0.17706
0,0,0.00058303,0.39626,0.0017098,0.15301,0.00014412,0.042948,0.0037962,0.30984,0.0090468,0.1975,6.5509e-05,0.21145,0.22398,0.84922,0.006053,0.54416,0.59893,0.97056,0.00026859,0.17925
0,0,0.00059613,0.39861,0.0017687,0.15674,0.00014412,0.043353,0.0038847,0.3132,0.0091843,0.19916,6.8784e-05,0.21409,0.22756,0.85104,0.006076,0.54514,0.59986,0.97104,0.00026859,0.18173
0,0,0.00060268,0.39995,0.0018113,0.16133,0.0001474,0.043759,0.0039666,0.31633,0.0092957,0.20054,7.206e-05,0.21652,0.23097,0.85279,0.0061054,0.54611,0.60069,0.97129,0.00028169,0.18388
0,0,0.00060596,0.4021,0.0018768,0.16506,0.0001474,0.044286,0.0040648,0.32026,0.0094202,0.20237,7.206e-05,0.21867,0.23436,0.85465,0.0061415,0.54729,0.60149,0.97157,0.00028496,0.18643
0,0,0.00060923,0.40453,0.0019325,0.16919,0.00015722,0.04457,0.004186,0.32407,0.0095971,0.20387,7.206e-05,0.22119,0.23781,0.85631,0.0061939,0.54838,0.60236,0.97181,0.00029479,0.18866
0,0,0.00061578,0.40616,0.0019947,0.17451,0.0001605,0.044935,0.0043105,0.32793,0.0097281,0.20569,7.206e-05,0.22305,0.24131,0.85769,0.0062397,0.54952,0.60309,0.97234,0.00029807,0.19105
0,0,0.00062233,0.40782,0.0020635,0.17889,0.00017032,0.045584,0.0043989,0.33141,0.0098591,0.20719,7.8611e-05,0.22544,0.24487,0.85887,0.0062758,0.55049,0.60373,0.97279,0.00030134,0.19328
0,0,0.00064526,0.40956,0.0021225,0.18383,0.00018998,0.046192,0.0045168,0.33575,0.0099868,0.20878,7.8611e-05,0.22788,0.24861,0.86061,0.0063151,0.55142,0.6045,0.9734,0.00030134,0.19527
0,0,0.00065181,0.41102,0.0021945,0.18846,0.00019325,0.046557,0.004602,0.34025,0.010134,0.2106,7.8611e-05,0.23007,0.25234,0.86175,0.0063609,0.55256,0.60514,0.97372,0.00031117,0.19799
0,0,0.00067147,0.41273,0.0022502,0.19296,0.00019653,0.047003,0.0046937,0.34378,0.010285,0.21283,7.8611e-05,0.23197,0.25625,0.86317,0.0063838,0.55398,0.60582,0.97388,0.00032427,0.20087
0,0,0.00068129,0.41423,0.0023419,0.19815,0.00020308,0.047449,0.004792,0.34739,0.010419,0.21445,7.8611e-05,0.23437,0.26017,0.86459,0.0064133,0.5552,0.60655,0.97437,0.00032427,0.20359
0,0,0.00069439,0.4152,0.0024369,0.20342,0.00020963,0.047936,0.0049328,0.35104,0.010567,0.21583,8.1886e-05,0.23643,0.26398,0.86601,0.0064625,0.55621,0.60721,0.97449,0.00033737,0.20586
0,0,0.00072387,0.41605,0.0025319,0.20886,0.00022601,0.04822,0.0050704,0.35485,0.010737,0.21782,8.1886e-05,0.23883,0.26749,0.86763,0.0064952,0.55718,0.60782,0.9749,0.00034065,0.20837
0,0,0.00074025,0.41719,0.0025942,0.21429,0.00022928,0.048625,0.005208,0.35854,0.010907,0.21973,8.5162e-05,0.24142,0.27114,0.86966,0.0065378,0.55824,0.6084,0.97518,0.00036357,0.21097
0,0,0.00074353,0.41865,0.0026924,0.2196,0.00022928,0.049031,0.0053619,0.36276,0.011084,0.22155,9.1712e-05,0.24345,0.27448,0.87168,0.0065607,0.55945,0.60889,0.97538,0.00037995,0.21385
0,0,0.00076645,0.41994,0.0028038,0.22532,0.00024566,0.049355,0.0054962,0.36629,0.011235,0.22317,9.1712e-05,0.2458,0.27808,0.87298,0.0066,0.56071,0.60946,0.97587,0.00038978,0.21689
0,0,0.00078611,0.42104,0.002902,0.23104,0.00024566,0.04968,0.005637,0.37164,0.011421,0.2248,9.1712e-05,0.24856,0.28151,0.87456,0.0066492,0.56205,0.60996,0.97615,0.00040616,0.21985
0,0,0.00079921,0.42209,0.0030036,0.23623,0.00025221,0.050207,0.0057517,0.37606,0.011618,0.2269,0.00010154,0.25087,0.28497,0.87606,0.0066852,0.56294,0.61042,0.97648,0.00040943,0.22228
0,0,0.00080903,0.42303,0.0030953,0.24207,0.00025221,0.050572,0.0058991,0.38073,0.011772,0.22869,0.00010809,0.25318,0.28848,0.87761,0.0067343,0.56432,0.6109,0.97676,0.00041598,0.22581
0,0,0.00080903,0.4242,0.0031903,0.24755,0.00025548,0.050815,0.0060104,0.38495,0.011972,0.23027,0.00011464,0.25643,0.29202,0.87903,0.0067867,0.56574,0.61135,0.97709,0.00043236,0.22804
0,0,0.00082541,0.42574,0.0033115,0.25481,0.00025876,0.051464,0.0061709,0.38949,0.012136,0.23205,0.00011792,0.25931,0.29562,0.88057,0.0068031,0.56683,0.61177,0.97725,0.00043891,0.23076
0,0,0.00084834,0.42672,0.0034883,0.26077,0.00026531,0.052113,0.0062954,0.39415,0.012355,0.23351,0.00011792,0.26182,0.29906,0.8819,0.0068359,0.56801,0.61224,0.97753,0.00046839,0.23372
0,0,0.00086144,0.42753,0.0036423,0.2673,0.00027841,0.052762,0.0064395,0.39918,0.012565,0.23574,0.00011792,0.26498,0.3027,0.88312,0.0068752,0.56906,0.61264,0.97774,0.00047494,0.23627
0,0,0.00087127,0.42862,0.0037897,0.27399,0.00028169,0.053289,0.0066262,0.40311,0.012758,0.23712,0.00011792,0.26799,0.30632,0.88462,0.0069341,0.57036,0.6131,0.97798,0.00048477,0.23968
0,0,0.00087454,0.4298,0.0039698,0.28072,0.00030462,0.053857,0.0068293,0.40786,0.012974,0.23887,0.00012774,0.27042,0.31012,0.88568,0.0069832,0.57101,0.6135,0.97806,0.00049132,0.24337
0,0,0.00088109,0.43069,0.0041991,0.28733,0.00032427,0.054506,0.00698,0.41212,0.013193,0.24073,0.00013102,0.27346,0.31379,0.88762,0.007016,0.57215,0.61399,0.97842,0.00050442,0.24694
0,0,0.0008942,0.43191,0.0044219,0.29536,0.0003341,0.055195,0.0071667,0.41638,0.013416,0.24264,0.00013429,0.27675,0.31737,0.88904,0.0070553,0.57292,0.61436,0.97879,0.00051097,0.24986
0,0,0.0009073,0.43361,0.0046511,0.30266,0.00034065,0.055682,0.0073435,0.4199,0.013639,0.2441,0.00013429,0.27946,0.32082,0.89107,0.0071012,0.57389,0.61471,0.97907,0.00053717,0.2529
0,0,0.00091385,0.43475,0.0049033,0.31239,0.0003472,0.056209,0.007527,0.42412,0.013829,0.24592,0.00013429,0.28194,0.32423,0.89212,0.007147,0.57527,0.61504,0.97948,0.00055027,0.25602
0,0,0.00093023,0.43556,0.0051588,0.32107,0.00037668,0.056777,0.0077006,0.42822,0.014042,0.24783,0.00013757,0.28413,0.32781,0.89367,0.0071699,0.57632,0.61539,0.9796,0.00055683,0.25963
0,0,0.00097936,0.43718,0.0054209,0.32999,0.00039633,0.057466,0.0079561,0.4326,0.014265,0.2497,0.00014084,0.28656,0.33096,0.89496,0.0072093,0.57746,0.61574,0.98001,0.00056338,0.26316
0,0,0.00099901,0.43828,0.0057419,0.3392,0.00040943,0.058074,0.0081526,0.43726,0.014533,0.25148,0.00014412,0.28912,0.33452,0.89622,0.0072322,0.57864,0.616,0.98029,0.00057975,0.26713
0,0,0.0010416,0.43965,0.0061349,0.34926,0.00041598,0.058358,0.0083229,0.44176,0.014795,0.25355,0.00015067,0.29179,0.33803,0.89752,0.0072682,0.57961,0.6163,0.98049,0.00059286,0.27026
0,0,0.0010711,0.44067,0.0065116,0.3598,0.00042908,0.058845,0.008526,0.44675,0.015047,0.25509,0.00015722,0.29479,0.3415,0.89869,0.0073141,0.58038,0.61664,0.98078,0.00060923,0.27366
0,0,0.0010711,0.4427,0.0069898,0.36978,0.00043891,0.059291,0.0086898,0.45121,0.015329,0.2572,0.0001605,0.29759,0.34499,0.89967,0.0073632,0.58176,0.61693,0.9811,0.00062233,0.27699
0,0,0.0010907,0.44432,0.0075335,0.3802,0.00044219,0.05994,0.0088961,0.45636,0.015591,0.25902,0.00016377,0.30027,0.34863,0.9006,0.0074123,0.58298,0.61721,0.98155,0.00063871,0.28036
0,0,0.0011268,0.44614,0.0081853,0.39131,0.00045856,0.060346,0.0090763,0.46115,0.015807,0.26065,0.00017032,0.30286,0.35192,0.90133,0.007468,0.58419,0.61751,0.98159,0.00066819,0.28384
0,0,0.0011366,0.44768,0.0087291,0.40348,0.00046511,0.061116,0.0092924,0.46512,0.016115,0.26202,0.00017687,0.30578,0.35533,0.9021,0.0075073,0.58565,0.61783,0.98175,0.00068457,0.28737
0,0,0.0011497,0.44939,0.0095315,0.41463,0.00047494,0.061481,0.0095676,0.46971,0.016371,0.26397,0.00018015,0.30964,0.35866,0.90328,0.007563,0.58675,0.61815,0.98187,0.00071405,0.29094
0,0,0.0011759,0.45056,0.010531,0.42664,0.00048477,0.062373,0.0098263,0.4749,0.016607,0.26539,0.00018342,0.31243,0.36204,0.90433,0.0076121,0.58792,0.61842,0.98228,0.0007206,0.29455
0,0,0.0011923,0.45129,0.011575,0.43868,0.00049787,0.063103,0.010095,0.48001,0.016836,0.2673,0.00019653,0.31507,0.36546,0.90567,0.0076711,0.58914,0.61867,0.98248,0.00073042,0.29816
0,0,0.0011988,0.4519,0.012771,0.45288,0.00050769,0.063671,0.01037,0.48451,0.017088,0.26945,0.00020308,0.31815,0.36874,0.9066,0.0077169,0.59011,0.61896,0.9826,0.00075008,0.3014
0,0,0.0011988,0.45239,0.014088,0.46756,0.00051424,0.063874,0.010668,0.48901,0.017334,0.27135,0.00020308,0.32156,0.37184,0.9077,0.007753,0.59068,0.61922,0.9828,0.0007599,0.30485
0,0,0.0012054,0.45308,0.015516,0.48378,0.0005208,0.064604,0.011019,0.49319,0.017642,0.27318,0.00020308,0.32488,0.37518,0.90883,0.0078021,0.5921,0.61948,0.98301,0.00079593,0.3085
0,0,0.0012185,0.45385,0.017167,0.50142,0.00054045,0.065253,0.011297,0.4983,0.01794,0.27456,0.00020963,0.32801,0.37835,0.90989,0.0078545,0.59311,0.61975,0.98313,0.00081559,0.31231
0,0,0.0012381,0.45519,0.018745,0.51943,0.00055355,0.066145,0.011641,0.50381,0.018172,0.27626,0.00021618,0.33109,0.38157,0.91123,0.0078938,0.59409,0.62004,0.98313,0.00084179,0.31592
0,0,0.0012447,0.45628,0.020799,0.53699,0.00056993,0.066834,0.011959,0.50888,0.018444,0.27788,0.00021945,0.33437,0.38464,0.91216,0.0079561,0.59534,0.6203,0.98345,0.00087454,0.31961
0,0,0.0012578,0.45758,0.023062,0.55666,0.00059286,0.067524,0.012286,0.5135,0.018719,0.27987,0.00022273,0.33774,0.38787,0.91277,0.0080019,0.5964,0.62052,0.9837,0.00089747,0.32338
0,0,0.0012578,0.45859,0.025568,0.57928,0.00061578,0.068375,0.01266,0.51813,0.018971,0.28153,0.00022273,0.33997,0.39111,0.91337,0.008051,0.59721,0.62081,0.98382,0.00091712,0.32728
0,0,0.0012676,0.46013,0.028362,0.6026,0.00063871,0.069065,0.013102,0.52291,0.019237,0.2834,0.00023256,0.34395,0.39427,0.9139,0.0080903,0.59851,0.62113,0.98398,0.00093678,0.33097
0,0,0.0013036,0.46204,0.031981,0.62823,0.00066492,0.069754,0.013462,0.52802,0.019528,0.28526,0.00024238,0.34674,0.39728,0.91483,0.0081395,0.5996,0.62138,0.9841,0.00096298,0.33575
0,0,0.0013331,0.46354,0.036413,0.65204,0.00067147,0.070403,0.013849,0.53277,0.01983,0.28766,0.00025876,0.34983,0.40035,0.91561,0.0081853,0.60074,0.62159,0.98439,0.00097608,0.33952
0,0,0.0013462,0.46488,0.041533,0.67775,0.00068457,0.071336,0.014268,0.53755,0.020131,0.28968,0.00026531,0.35291,0.40338,0.9165,0.0082279,0.60208,0.62177,0.98451,0.00099574,0.34309
0,0,0.0013757,0.46638,0.047753,0.70257,0.00069767,0.07239,0.014687,0.54197,0.020413,0.29175,0.00028496,0.35664,0.40636,0.91755,0.0082508,0.60317,0.62198,0.98459,0.0010318,0.34743
0,0,0.0013953,0.46788,0.056004,0.73141,0.00072387,0.073283,0.015123,0.5466,0.020714,0.29345,0.00028824,0.35984,0.40927,0.9184,0.0083196,0.60435,0.62224,0.98483,0.0010809,0.35226
0,0,0.0014543,0.46918,0.067939,0.76373,0.00073698,0.074215,0.015634,0.55138,0.021032,0.2952,0.00029807,0.3624,0.41217,0.91958,0.0083589,0.60589,0.62249,0.98499,0.0011169,0.35761
0,0,0.0015002,0.46999,0.084051,0.79658,0.00075008,0.07531,0.016089,0.55633,0.021317,0.29702,0.00031444,0.3656,0.415,0.92055,0.0084015,0.60678,0.62272,0.98516,0.0011497,0.36268
0,0,0.0015231,0.47157,0.10487,0.82521,0.00077628,0.076121,0.016534,0.56071,0.021602,0.29856,0.00032427,0.36933,0.41801,0.9214,0.008467,0.60763,0.6229,0.98536,0.0011792,0.36714
0,0,0.0015624,0.47315,0.13289,0.85331,0.00079921,0.077054,0.017009,0.56513,0.021945,0.30043,0.0003341,0.37258,0.42093,0.92218,0.0085063,0.60869,0.62308,0.98556,0.0012119,0.37185
0,0,0.0015886,0.47453,0.17436,0.88158,0.00080248,0.078068,0.017517,0.5702,0.02228,0.30217,0.00033737,0.37615,0.42375,0.92319,0.008562,0.61031,0.62331,0.98568,0.0012447,0.37631
0,0,0.001605,0.47595,0.23429,0.90721,0.00083196,0.078676,0.017982,0.57495,0.022643,0.30424,0.0003603,0.37996,0.42663,0.92376,0.0086308,0.6114,0.62347,0.98572,0.0012774,0.38174
0,0,0.0016344,0.47794,0.3128,0.93179,0.00084179,0.07969,0.018559,0.57981,0.023026,0.3068,0.0003865,0.38328,0.42955,0.92457,0.0086767,0.61258,0.62372,0.98585,0.0013069,0.38632
0,0,0.0016541,0.47984,0.39273,0.94712,0.00085817,0.080826,0.019119,0.5846,0.023419,0.3087,0.00040288,0.38734,0.43236,0.92526,0.0087225,0.61376,0.62391,0.98585,0.0013593,0.39139
0,0,0.001677,0.48224,0.46225,0.95458,0.00087127,0.081596,0.019744,0.58959,0.023737,0.31081,0.00042908,0.39115,0.4352,0.92591,0.008752,0.6153,0.62408,0.98589,0.001379,0.39707
0,0,0.0016967,0.4839,0.51671,0.95803,0.00087782,0.08257,0.02038,0.59413,0.024111,0.31239,0.00046184,0.39504,0.43781,0.92643,0.0087913,0.61664,0.6243,0.98597,0.0014281,0.4017
0,0,0.0017229,0.48532,0.55697,0.95977,0.00090075,0.083462,0.021087,0.59908,0.0245,0.31462,0.00048149,0.39882,0.44054,0.92704,0.0088503,0.61785,0.62449,0.98617,0.0014641,0.40539
0,0,0.0017425,0.48662,0.58331,0.96151,0.0009204,0.084841,0.021792,0.6037,0.024828,0.31661,0.00050442,0.40279,0.44308,0.92753,0.0089059,0.61874,0.62471,0.98625,0.0014936,0.41102
0,0,0.0017622,0.48808,0.60006,0.96273,0.00094988,0.086138,0.022453,0.60909,0.025142,0.31864,0.00052407,0.40664,0.44574,0.92854,0.0089649,0.6196,0.62484,0.98625,0.0015395,0.41613
0,0,0.001772,0.48881,0.60994,0.96395,0.00095643,0.087882,0.023184,0.61408,0.025457,0.32038,0.00055027,0.4107,0.4482,0.92931,0.0090173,0.62057,0.62501,0.98633,0.0015886,0.42124
0,0,0.001772,0.49019,1,1,0.00097608,0.089099,0.024091,0.61907,0.025817,0.32192,0.00059613,0.41471,0.45085,0.93021,0.0090664,0.62187,0.62521,0.98637,0.0016443,0.42599
0,0,0.0017818,0.49108,0,0,0.00098918,0.090072,0.02491,0.6243,0.026217,0.32428,0.00063871,0.41784,0.45342,0.93122,0.0091287,0.62292,0.62538,0.98654,0.0017229,0.43187
0,0,0.0017818,0.49213,0,0,0.0010023,0.09141,0.025833,0.6286,0.026593,0.32703,0.00067147,0.42222,0.456,0.93187,0.0092204,0.62349,0.62556,0.98662,0.0018244,0.43807
0,0,0.0017884,0.49278,0,0,0.0010252,0.092343,0.026715,0.63383,0.026934,0.32906,0.00070422,0.42522,0.45853,0.93264,0.0093088,0.62507,0.62572,0.98674,0.0018932,0.44318
0,0,0.0017982,0.49339,0,0,0.0010318,0.093682,0.027727,0.63886,0.027327,0.33085,0.00076318,0.43016,0.46111,0.93325,0.0093678,0.62629,0.62592,0.98678,0.0019653,0.44801
0,0,0.001808,0.49457,0,0,0.0010383,0.09502,0.028768,0.64421,0.027694,0.33291,0.00082214,0.43418,0.46375,0.93361,0.00943,0.62783,0.62608,0.9869,0.0020308,0.45381
0,0,0.0018342,0.49554,0,0,0.0010514,0.096642,0.029898,0.6494,0.028159,0.33514,0.00088437,0.43807,0.46609,0.9341,0.0094922,0.62896,0.62622,0.98702,0.0020897,0.46066
0,0,0.0018441,0.49647,0,0,0.0010711,0.09794,0.031172,0.65395,0.028565,0.33709,0.00095315,0.44188,0.46851,0.93454,0.0095315,0.63042,0.6264,0.98723,0.0021683,0.46707
0,0,0.0018539,0.4972,0,0,0.001094,0.099156,0.032456,0.65962,0.029027,0.33904,0.0010383,0.44602,0.47101,0.93527,0.0095872,0.63164,0.62654,0.98735,0.0022404,0.47275
0,0,0.0018703,0.4985,0,0,0.0011071,0.10025,0.033695,0.66425,0.029574,0.34078,0.0011169,0.44987,0.47321,0.93588,0.0096462,0.63282,0.6267,0.98747,0.0023125,0.47964
0,0,0.0018834,0.50016,0,0,0.0011202,0.10147,0.035198,0.66924,0.029938,0.34305,0.001225,0.45458,0.47527,0.93673,0.0096953,0.63383,0.62682,0.98755,0.0024075,0.48504
0,0,0.0018899,0.50174,0,0,0.0011333,0.10297,0.036669,0.67483,0.030393,0.34508,0.001415,0.45827,0.47745,0.93722,0.0097641,0.63489,0.62698,0.98763,0.0024959,0.49092
0,0,0.0018965,0.50324,0,0,0.001153,0.10402,0.038287,0.68002,0.030812,0.3476,0.0015951,0.46305,0.47954,0.93799,0.0098198,0.63578,0.62711,0.98767,0.0026105,0.4968
0,0,0.0018998,0.50462,0,0,0.0011726,0.1054,0.040101,0.68643,0.031271,0.3497,0.0017687,0.46739,0.48175,0.93832,0.0098722,0.63708,0.62722,0.98775,0.0027317,0.50239
0,0,0.001903,0.50592,0,0,0.0011923,0.1069,0.042099,0.69211,0.031749,0.35173,0.0020177,0.47226,0.48403,0.93901,0.0099541,0.63845,0.62737,0.98783,0.0028595,0.50892
0,0,0.0019096,0.50702,0,0,0.0012021,0.1084,0.043966,0.69803,0.032214,0.35437,0.0022895,0.47692,0.48629,0.9399,0.0099967,0.63943,0.62751,0.98783,0.0030069,0.51492
0,0,0.0019161,0.50779,0,0,0.0012086,0.10978,0.046194,0.70346,0.032669,0.35656,0.0025778,0.48118,0.48852,0.94026,0.010059,0.64048,0.62762,0.98787,0.0031346,0.52085
0,0,0.0019325,0.50884,0,0,0.0012152,0.11088,0.048644,0.70987,0.033056,0.35834,0.0028562,0.48556,0.49068,0.94079,0.010128,0.64174,0.62774,0.98791,0.0032492,0.52717
0,0,0.001962,0.5101,0,0,0.001225,0.11213,0.051212,0.71555,0.033482,0.3609,0.0031772,0.49035,0.49275,0.94136,0.01021,0.64279,0.62783,0.98796,0.0033966,0.53325
0,0,0.0020013,0.51136,0,0,0.0012381,0.11351,0.054271,0.72248,0.03396,0.36301,0.0035244,0.49428,0.4949,0.94176,0.010262,0.64385,0.62796,0.98808,0.0035637,0.53938
0,0,0.0020734,0.51286,0,0,0.0012512,0.11562,0.057507,0.72873,0.034392,0.36475,0.0038585,0.49854,0.49703,0.94237,0.01036,0.64486,0.62807,0.98812,0.0036914,0.54558
0,0,0.0020865,0.51415,0,0,0.001261,0.11753,0.060949,0.73538,0.034952,0.3669,0.0041762,0.50345,0.49906,0.94274,0.010422,0.64571,0.62819,0.98824,0.0038454,0.55211
0,0,0.0021127,0.51541,0,0,0.0012807,0.1187,0.064739,0.74215,0.035437,0.36933,0.0044743,0.50896,0.50094,0.94322,0.010488,0.64685,0.62828,0.98824,0.0039862,0.55832
0,0,0.0021389,0.51663,0,0,0.0012938,0.11972,0.068755,0.7482,0.035958,0.37112,0.0048346,0.51318,0.50294,0.94359,0.010521,0.64778,0.62839,0.98824,0.0041565,0.56489
0,0,0.0021847,0.51817,0,0,0.0013135,0.12093,0.073108,0.75432,0.036544,0.37335,0.0051818,0.51728,0.50486,0.94391,0.010593,0.64896,0.62848,0.98832,0.0043563,0.57166
0,0,0.0022863,0.51995,0,0,0.0013266,0.12227,0.078126,0.76125,0.037049,0.37501,0.0054896,0.52162,0.50671,0.94448,0.010655,0.64969,0.62858,0.98836,0.0045136,0.57888
0,0,0.0023485,0.52089,0,0,0.0013331,0.12389,0.083462,0.7688,0.037576,0.37688,0.005827,0.52669,0.50868,0.94464,0.010717,0.65127,0.62873,0.98836,0.0047134,0.58577
0,0,0.0023911,0.52218,0,0,0.001356,0.12544,0.089845,0.77727,0.038129,0.37862,0.0061873,0.53119,0.51053,0.94521,0.010802,0.65216,0.62881,0.9884,0.0048739,0.59222
0,0,0.0024468,0.52421,0,0,0.0013724,0.12673,0.096603,0.78632,0.03866,0.38089,0.0064821,0.53597,0.51231,0.94578,0.010852,0.65374,0.62888,0.98844,0.0050245,0.59847
0,0,0.0024566,0.52567,0,0,0.0013822,0.12823,0.10489,0.79516,0.039233,0.3834,0.0068359,0.54124,0.51421,0.94655,0.010924,0.65496,0.62897,0.98844,0.0052473,0.60512
0,0,0.0024795,0.5275,0,0,0.0013921,0.12957,0.114,0.80477,0.0398,0.38564,0.0071012,0.54648,0.51603,0.94704,0.011015,0.65662,0.62906,0.98844,0.0054176,0.61242
0,0,0.0025155,0.52928,0,0,0.0014117,0.13103,0.12512,0.8145,0.04037,0.38766,0.0074746,0.55155,0.51774,0.94728,0.011078,0.6578,0.62914,0.98852,0.0055945,0.61947
0,0,0.0025417,0.53147,0,0,0.0014248,0.13237,0.138,0.82505,0.040982,0.39014,0.0077432,0.55694,0.51938,0.94785,0.011104,0.65885,0.62924,0.98852,0.0058401,0.62657
0,0,0.0025679,0.53269,0,0,0.0014379,0.13411,0.1544,0.83738,0.041533,0.39285,0.007979,0.56262,0.52096,0.94825,0.011173,0.66015,0.62932,0.9886,0.0060956,0.63338
0,0,0.0025909,0.53447,0,0,0.0014576,0.13533,0.17643,0.85226,0.042142,0.39517,0.0081984,0.5687,0.52265,0.94874,0.011228,0.66116,0.62944,0.9886,0.0062921,0.64085
0,0,0.0026367,0.5363,0,0,0.0014707,0.13663,0.20865,0.87108,0.04265,0.3974,0.008431,0.57385,0.52444,0.94906,0.011333,0.6621,0.62952,0.9886,0.0065509,0.64871
0,0,0.0026564,0.53804,0,0,0.0014772,0.13845,0.26761,0.898,0.043285,0.39975,0.0086177,0.57924,0.52599,0.94927,0.011408,0.66307,0.62961,0.98864,0.0068391,0.65569
0,0,0.0026793,0.53982,0,0,0.0014805,0.14044,1,1,0.043891,0.40186,0.0088339,0.58362,0.52761,0.94967,0.011477,0.66404,0.62969,0.98873,0.0071175,0.66242
0,0,0.0027219,0.54124,0,0,0.00151,0.14214,0,0,0.044507,0.40401,0.0090959,0.58894,0.52922,0.95032,0.011559,0.66522,0.62974,0.98877,0.0074778,0.66964
0,0,0.0027546,0.5427,0,0,0.0015198,0.14425,0,0,0.0451,0.40676,0.0093678,0.59421,0.53069,0.95069,0.011638,0.66644,0.62981,0.98877,0.0078185,0.67686
0,0,0.0027841,0.54489,0,0,0.0015362,0.14588,0,0,0.045801,0.40912,0.0096495,0.59912,0.5323,0.95109,0.011713,0.66761,0.62987,0.98885,0.0082214,0.68383
0,0,0.0028005,0.54623,0,0,0.0015493,0.14742,0,0,0.04642,0.41139,0.0099148,0.60439,0.53381,0.95133,0.011831,0.66859,0.62993,0.98897,0.0086046,0.69113
0,0,0.0028103,0.54765,0,0,0.0015788,0.14957,0,0,0.047068,0.41354,0.010177,0.60873,0.53532,0.95174,0.0119,0.66988,0.62996,0.98901,0.0089911,0.69734
0,0,0.0028267,0.54867,0,0,0.0015951,0.15131,0,0,0.047684,0.41609,0.010468,0.6142,0.53681,0.95202,0.011975,0.67094,0.63005,0.98905,0.0094431,0.70464
0,0,0.0028562,0.54984,0,0,0.0016148,0.15281,0,0,0.048369,0.41848,0.010763,0.61927,0.53825,0.95235,0.01205,0.6724,0.6301,0.98905,0.0099344,0.71255
0,0,0.0028824,0.55069,0,0,0.0016377,0.15443,0,0,0.04902,0.42084,0.011038,0.62495,0.53976,0.95259,0.012122,0.67329,0.63016,0.98905,0.010429,0.71863
0,0,0.0028955,0.55163,0,0,0.0016574,0.15605,0,0,0.04979,0.42274,0.011392,0.63067,0.54107,0.95312,0.012214,0.67435,0.63019,0.98909,0.010927,0.7263
0,0,0.0029217,0.5526,0,0,0.0016869,0.15833,0,0,0.050425,0.42473,0.011733,0.63663,0.54246,0.95356,0.012286,0.6756,0.63026,0.98913,0.011533,0.73242
0,0,0.0029676,0.55426,0,0,0.0017262,0.16011,0,0,0.051113,0.42696,0.012011,0.64182,0.54385,0.95401,0.012381,0.67658,0.63032,0.98913,0.012142,0.7398
0,0,0.0030003,0.55511,0,0,0.001736,0.16189,0,0,0.051798,0.42972,0.012303,0.64685,0.54528,0.95434,0.01246,0.67747,0.63039,0.98917,0.012728,0.74661
0,0,0.0030265,0.55625,0,0,0.0017655,0.16356,0,0,0.052548,0.43195,0.012673,0.65224,0.54661,0.95462,0.012558,0.67893,0.63042,0.98917,0.01338,0.75379
0,0,0.0030593,0.55816,0,0,0.0017917,0.16506,0,0,0.053269,0.43471,0.012997,0.65816,0.54789,0.95486,0.01265,0.68018,0.63048,0.98917,0.014235,0.76162
0,0,0.0031215,0.55953,0,0,0.001808,0.16668,0,0,0.054097,0.43791,0.013357,0.66311,0.54906,0.95511,0.012745,0.68104,0.63056,0.98917,0.01511,0.76831
0,0,0.0031903,0.56108,0,0,0.001831,0.16859,0,0,0.054883,0.44091,0.013698,0.66838,0.55026,0.95535,0.012836,0.68193,0.63061,0.98917,0.015951,0.77569
0,0,0.0032722,0.56254,0,0,0.0018572,0.17009,0,0,0.055637,0.44371,0.014039,0.6737,0.55158,0.9558,0.012912,0.68298,0.63066,0.98921,0.01697,0.7823
0,0,0.0034294,0.56489,0,0,0.0018867,0.17236,0,0,0.05639,0.4461,0.014432,0.6799,0.55291,0.95612,0.013004,0.68456,0.63071,0.98925,0.018025,0.78928
0,0,0.0034982,0.56659,0,0,0.0018998,0.1743,0,0,0.057265,0.44882,0.014782,0.68635,0.55415,0.9564,0.013089,0.68566,0.63075,0.98925,0.019207,0.79625
0,0,0.0035473,0.56809,0,0,0.0019292,0.17629,0,0,0.058061,0.45142,0.015198,0.69134,0.55532,0.95644,0.013144,0.68728,0.6308,0.98929,0.020439,0.80242
0,0,0.0035768,0.56919,0,0,0.0019489,0.17795,0,0,0.05882,0.45361,0.015581,0.69629,0.5564,0.95681,0.013239,0.68866,0.63083,0.98933,0.02168,0.81037
0,0,0.003603,0.57012,0,0,0.0019882,0.17978,0,0,0.059626,0.45628,0.016033,0.70156,0.55737,0.95693,0.013328,0.68988,0.63086,0.98937,0.023249,0.81706
0,0,0.003639,0.57138,0,0,0.0020046,0.18156,0,0,0.060543,0.45843,0.016518,0.70663,0.55851,0.95709,0.013406,0.69089,0.63092,0.98946,0.024916,0.82363
0,0,0.0036619,0.57219,0,0,0.0020209,0.18375,0,0,0.061428,0.46091,0.017081,0.71186,0.55963,0.95738,0.013478,0.69191,0.63096,0.9895,0.026682,0.82979
0,0,0.0037045,0.57353,0,0,0.0020341,0.1859,0,0,0.062358,0.46395,0.017615,0.71648,0.56082,0.95774,0.01356,0.69296,0.63099,0.9895,0.028739,0.83681
0,0,0.0037635,0.57462,0,0,0.0020603,0.18769,0,0,0.063236,0.4667,0.018169,0.72244,0.56196,0.95807,0.013652,0.69393,0.63104,0.9895,0.030917,0.84289
0,0,0.00377,0.57649,0,0,0.0020897,0.18988,0,0,0.064002,0.46898,0.018768,0.72808,0.56313,0.95847,0.013737,0.69523,0.63108,0.98954,0.033439,0.84974
0,0,0.0038061,0.579,0,0,0.0021028,0.19174,0,0,0.064968,0.47173,0.019443,0.73327,0.5642,0.95872,0.013803,0.69633,0.63112,0.98958,0.036298,0.85591
0,0,0.0038355,0.57973,0,0,0.0021552,0.19414,0,0,0.065889,0.47494,0.020095,0.73887,0.56518,0.95884,0.013917,0.69775,0.63116,0.98958,0.039328,0.86211
0,0,0.0038749,0.58103,0,0,0.002188,0.19633,0,0,0.066908,0.47749,0.020842,0.74394,0.56615,0.95908,0.014006,0.6988,0.6312,0.98958,0.04283,0.86933
0,0,0.003924,0.58298,0,0,0.0022306,0.19941,0,0,0.068074,0.47997,0.021543,0.74966,0.56705,0.95949,0.014114,0.69981,0.63123,0.98958,0.046724,0.87558
0,0,0.0039666,0.585,0,0,0.0022437,0.20115,0,0,0.06904,0.48244,0.02223,0.75485,0.56796,0.95997,0.014212,0.70111,0.63127,0.98958,0.050828,0.88231
0,0,0.0039993,0.58679,0,0,0.0022764,0.20334,0,0,0.070111,0.48556,0.023092,0.76085,0.56894,0.96038,0.01432,0.70208,0.6313,0.98962,0.055588,0.88726
0,0,0.0040288,0.5891,0,0,0.0022928,0.20578,0,0,0.071198,0.48763,0.024091,0.76628,0.56987,0.96066,0.014419,0.70363,0.63134,0.98966,0.060746,0.89237
0,0,0.0040616,0.59178,0,0,0.0023288,0.20809,0,0,0.072263,0.49006,0.025064,0.772,0.57082,0.96086,0.014523,0.70427,0.63138,0.98966,0.066668,0.89756
0,0,0.0040845,0.5934,0,0,0.0023583,0.21028,0,0,0.073426,0.49258,0.026164,0.77752,0.57166,0.96111,0.014628,0.70553,0.63141,0.98966,0.073229,0.90222
0,0,0.0041369,0.59518,0,0,0.0023714,0.21271,0,0,0.074454,0.49562,0.027239,0.78259,0.57252,0.96127,0.014726,0.70667,0.63144,0.9897,0.080556,0.90758
0,0,0.0041729,0.59616,0,0,0.0023944,0.21502,0,0,0.075548,0.49801,0.028339,0.78761,0.57347,0.96155,0.014844,0.70784,0.63146,0.9897,0.088358,0.9122
0,0,0.0042188,0.59741,0,0,0.0024337,0.21713,0,0,0.076583,0.50004,0.029541,0.79386,0.57433,0.96172,0.014959,0.70918,0.63149,0.9897,0.096976,0.91715
0,0,0.0042581,0.59887,0,0,0.0024631,0.21952,0,0,0.077664,0.50264,0.030799,0.79978,0.5752,0.96188,0.015067,0.71032,0.63152,0.9897,0.10653,0.92092
0,0,0.0043007,0.60045,0,0,0.002509,0.22139,0,0,0.078797,0.50572,0.032221,0.80497,0.57621,0.96212,0.015162,0.71137,0.63155,0.9897,0.11731,0.92518
0,0,0.0043203,0.602,0,0,0.0025221,0.22427,0,0,0.080052,0.5086,0.033662,0.81004,0.57705,0.9622,0.015283,0.71263,0.63158,0.9897,0.12854,0.9298
0,0,0.0043465,0.60346,0,0,0.002545,0.22719,0,0,0.081179,0.51095,0.035201,0.81527,0.57788,0.96249,0.015368,0.71356,0.6316,0.9897,0.14058,0.93365
0,0,0.0043858,0.60508,0,0,0.0025811,0.22966,0,0,0.082276,0.51359,0.037127,0.82002,0.57873,0.96289,0.015473,0.71482,0.63163,0.9897,0.15373,0.93738
0,0,0.0044153,0.60605,0,0,0.0026269,0.23222,0,0,0.083452,0.51679,0.039011,0.82549,0.57939,0.96334,0.015568,0.71599,0.63168,0.98982,0.50987,0.94164
0,0,0.004471,0.60747,0,0,0.0026629,0.2342,0,0,0.084831,0.51874,0.041025,0.83113,0.58013,0.9637,0.015699,0.71725,0.63172,0.98982,0.52494,0.94537
0,0,0.0045398,0.6093,0,0,0.0027055,0.23676,0,0,0.086023,0.52105,0.043419,0.83693,0.58088,0.96391,0.015797,0.71855,0.63174,0.98982,0.54092,0.94894
0,0,0.0046708,0.611,0,0,0.0027546,0.23919,0,0,0.087317,0.52372,0.045958,0.842,0.58166,0.96427,0.015883,0.72005,0.63177,0.98986,0.55815,0.95186
0,0,0.0047527,0.61266,0,0,0.0027874,0.24146,0,0,0.088673,0.5264,0.04883,0.84699,0.58241,0.96435,0.015965,0.72123,0.63179,0.98986,0.5761,0.95446
0,0,0.0048411,0.61372,0,0,0.0028071,0.24414,0,0,0.090035,0.52879,0.052011,0.85198,0.58308,0.96468,0.016066,0.72224,0.63182,0.98986,0.59456,0.95701
0,0,0.0048902,0.61473,0,0,0.0028398,0.24592,0,0,0.091454,0.53098,0.055214,0.85769,0.58373,0.96488,0.016187,0.72301,0.63184,0.9899,0.61323,0.95965
0,0,0.0049787,0.61538,0,0,0.0028922,0.24933,0,0,0.092731,0.53374,0.058915,0.86317,0.58447,0.96512,0.016279,0.72439,0.63185,0.9899,0.63254,0.96172
0,0,0.0050573,0.61611,0,0,0.0029315,0.25245,0,0,0.09413,0.53666,0.063088,0.86828,0.58508,0.96541,0.016371,0.72553,0.63188,0.98994,0.65189,0.96411
0,0,0.0051228,0.61684,0,0,0.0029676,0.25574,0,0,0.095564,0.53909,0.067739,0.8731,0.58588,0.96557,0.016515,0.7263,0.63191,0.98994,0.67111,0.96557
0,0,0.0051752,0.61842,0,0,0.0029938,0.25825,0,0,0.09693,0.54169,0.073118,0.87838,0.58656,0.96577,0.016656,0.72707,0.63194,0.98994,0.69023,0.96752
0,0,0.0052047,0.62053,0,0,0.0030396,0.26065,0,0,0.09843,0.54408,0.078942,0.8834,0.58719,0.96597,0.016777,0.72796,0.63196,0.98994,0.70885,0.96946
0,0,0.0052243,0.62142,0,0,0.0030724,0.26332,0,0,0.10003,0.547,0.085751,0.88827,0.58781,0.96622,0.016895,0.72934,0.63199,0.98994,0.72723,0.97117
0,0,0.0052407,0.62219,0,0,0.0031051,0.26592,0,0,0.10162,0.5496,0.092869,0.89306,0.58838,0.96642,0.017052,0.73039,0.63201,0.98998,0.74516,0.97222
0,0,0.0052735,0.62304,0,0,0.0031674,0.26859,0,0,0.10316,0.55211,0.10075,0.89748,0.58895,0.96666,0.01716,0.73153,0.63203,0.98998,0.76297,0.97364
0,0,0.00528,0.62385,0,0,0.0032361,0.27147,0,0,0.10457,0.55463,0.10962,0.90299,0.58949,0.96683,0.017291,0.73262,0.63205,0.98998,0.77961,0.97563
0,0,0.0052931,0.6245,0,0,0.0032787,0.27452,0,0,0.10631,0.55694,0.1195,0.90754,0.59001,0.96707,0.017412,0.73392,0.6321,0.98998,0.79533,0.97688
0,0,0.0053128,0.62495,0,0,0.0033344,0.27675,0,0,0.10792,0.55982,0.13021,0.91301,0.59063,0.96727,0.017533,0.73477,0.63211,0.98998,0.81065,0.97851
0,0,0.0053193,0.62535,0,0,0.0033541,0.27918,0,0,0.1096,0.5629,0.14226,0.91674,0.59125,0.96743,0.017655,0.73603,0.63214,0.98998,0.82471,0.97944
0,0,0.0053259,0.6258,0,0,0.0033966,0.28194,0,0,0.11126,0.56574,0.15543,0.92104,0.59179,0.96768,0.017782,0.73696,0.63216,0.99002,0.83785,0.98029
0,0,0.0053259,0.62608,0,0,0.0034327,0.28449,0,0,0.11298,0.5685,0.17007,0.9255,0.59235,0.96792,0.017894,0.73814,0.63218,0.99002,0.85052,0.98118
0,0,0.0053423,0.62625,0,0,0.0034785,0.28688,0,0,0.11471,0.57186,0.18601,0.93016,0.59296,0.96825,0.018038,0.73927,0.6322,0.99002,0.862,0.98216
0,0,0.0054569,0.62767,0,0,0.0035375,0.28993,0,0,0.11651,0.57458,0.20297,0.93406,0.59351,0.96845,0.018156,0.74065,0.63222,0.99002,0.87276,0.98285
0,0,0.0054798,0.62844,0,0,0.0035899,0.29293,0,0,0.11847,0.57774,0.22104,0.93775,0.59406,0.96873,0.0183,0.74158,0.63224,0.99002,0.88228,0.98349
0,0,0.0055617,0.62921,0,0,0.0036423,0.29613,0,0,0.12022,0.5807,0.24014,0.94168,0.59459,0.96885,0.018437,0.74325,0.63226,0.99002,0.8913,0.98435
0,0,0.0056632,0.63051,0,0,0.0036947,0.29812,0,0,0.12198,0.58358,0.26098,0.94468,0.59509,0.96914,0.018572,0.7445,0.6323,0.99006,0.89989,0.98512
0,0,0.0057582,0.63221,0,0,0.0037635,0.30157,0,0,0.1239,0.58671,0.28263,0.9491,0.59554,0.96938,0.018654,0.74576,0.63233,0.99006,0.90758,0.98585
0,0,0.0058008,0.63395,0,0,0.0038421,0.30428,0,0,0.12585,0.59007,0.3047,0.95271,0.59602,0.96946,0.018781,0.74669,0.63237,0.99006,0.91437,0.9865
0,0,0.0058172,0.63594,0,0,0.0038912,0.307,0,0,0.12777,0.59384,0.32821,0.95543,0.59648,0.96958,0.018886,0.74791,0.6324,0.99006,0.92047,0.98706
0,0,0.0058761,0.63756,0,0,0.0039535,0.3098,0,0,0.12972,0.59676,0.35245,0.95827,0.59696,0.96967,0.019027,0.74897,0.63243,0.99006,0.92624,0.98763
0,0,0.0059155,0.63886,0,0,0.0040255,0.31272,0,0,0.13165,0.59948,0.37893,0.96078,0.59739,0.96975,0.019158,0.75006,0.63245,0.99006,0.93123,0.98832
0,0,0.005958,0.64052,0,0,0.0041205,0.31544,0,0,0.13381,0.60232,0.40701,0.96346,0.59784,0.97003,0.019276,0.75136,0.63249,0.99006,0.93591,0.98893
0,0,0.0060235,0.64158,0,0,0.0042024,0.31831,0,0,0.13596,0.60492,0.437,0.96561,0.59826,0.97011,0.01942,0.75213,0.6325,0.99006,0.94024,0.98933
0,0,0.0060825,0.643,0,0,0.0042745,0.32071,0,0,0.13807,0.60804,0.47107,0.96784,0.59869,0.97027,0.019558,0.75355,0.63252,0.99006,0.94425,0.98974
0,0,0.0061578,0.64462,0,0,0.0043596,0.32338,0,0,0.14018,0.611,0.50972,0.97011,0.59917,0.9704,0.019679,0.7544,0.63254,0.99006,0.94769,0.98986
0,0,0.0062233,0.64652,0,0,0.0044448,0.32671,0,0,0.14237,0.61368,0.54611,0.97242,0.59957,0.97072,0.01979,0.75521,0.63258,0.99006,0.95091,0.99023
0,0,0.0063085,0.64766,0,0,0.0045332,0.33008,0,0,0.14479,0.61627,0.58154,0.97449,0.60002,0.971,0.019898,0.75651,0.63259,0.99006,0.9539,0.99055
0,0,0.0063511,0.64859,0,0,0.0046217,0.33312,0,0,0.14729,0.61899,0.61529,0.97672,0.60045,0.97129,0.020023,0.75764,0.63262,0.99006,0.95666,0.99079
0,0,0.0064133,0.65001,0,0,0.0047035,0.33636,0,0,0.14963,0.62211,0.64663,0.97838,0.6008,0.97141,0.020151,0.7585,0.63263,0.99006,0.95911,0.99112
0,0,0.0065181,0.6518,0,0,0.0048149,0.33892,0,0,0.15207,0.6245,0.67737,0.98074,0.60122,0.97157,0.020295,0.75931,0.63266,0.99006,0.96112,0.9914
0,0,0.0066197,0.65395,0,0,0.0049066,0.342,0,0,0.15468,0.62815,0.70844,0.98268,0.60157,0.97177,0.020439,0.76028,0.63267,0.99006,0.96329,0.99156
0,0,0.006731,0.6552,0,0,0.0049623,0.34536,0,0,0.15714,0.63144,0.74072,0.98479,0.60194,0.97194,0.020593,0.76085,0.63268,0.99006,0.96516,0.99173
0,0,0.0068719,0.65626,0,0,0.0050704,0.34873,0,0,0.15953,0.63509,0.77695,0.98747,0.60234,0.9721,0.020711,0.76166,0.6327,0.99006,0.96689,0.99205
0,0,0.0069734,0.65735,0,0,0.0051523,0.3523,0,0,0.16214,0.63886,0.81962,0.98978,0.6027,0.97214,0.020874,0.76239,0.63272,0.99006,0.96857,0.99246
0,0,0.007052,0.65897,0,0,0.0052473,0.35485,0,0,0.16475,0.64162,0.8716,0.99128,0.60306,0.97226,0.021041,0.76357,0.63274,0.99006,0.96999,0.99258
0,0,0.0071634,0.66035,0,0,0.0053521,0.35859,0,0,0.16748,0.64486,1,1,0.60341,0.9725,0.021163,0.76446,0.63276,0.99006,0.97137,0.99282
0,0,0.0072486,0.66112,0,0,0.0054176,0.3624,0,0,0.17021,0.64729,0,0,0.60374,0.97267,0.02131,0.76551,0.63278,0.99006,0.9728,0.99311
0,0,0.007337,0.66181,0,0,0.0055191,0.36564,0,0,0.17296,0.65034,0,0,0.60405,0.97279,0.021431,0.76649,0.6328,0.99006,0.97405,0.99331
0,0,0.0074091,0.66271,0,0,0.0056207,0.36885,0,0,0.17574,0.65382,0,0,0.60439,0.97299,0.021566,0.76717,0.63281,0.99006,0.97527,0.99339
0,0,0.0074877,0.66344,0,0,0.0057222,0.37229,0,0,0.1785,0.65683,0,0,0.60476,0.97311,0.021703,0.76786,0.63283,0.99006,0.97638,0.99343
0,0,0.0075302,0.66506,0,0,0.0058303,0.37574,0,0,0.18131,0.65914,0,0,0.60507,0.97331,0.021844,0.76872,0.63286,0.99006,0.97744,0.99355
0,0,0.0075827,0.66546,0,0,0.0059187,0.37927,0,0,0.18442,0.66242,0,0,0.6054,0.97344,0.022027,0.76949,0.63288,0.9901,0.97849,0.99363
0,0,0.0075958,0.66571,0,0,0.0060399,0.38296,0,0,0.18765,0.66591,0,0,0.60568,0.97356,0.022158,0.77038,0.6329,0.9901,0.97942,0.99392
0,0,0.0076121,0.66599,0,0,0.006184,0.38726,0,0,0.19072,0.66883,0,0,0.60599,0.97372,0.022316,0.77131,0.63292,0.9901,0.98029,0.99416
0,0,0.0076318,0.66644,0,0,0.0063511,0.39066,0,0,0.19376,0.67118,0,0,0.60632,0.97392,0.022417,0.77245,0.63295,0.9901,0.98113,0.99424
0,0,0.0076449,0.66668,0,0,0.0064363,0.39517,0,0,0.1971,0.6743,0,0,0.60662,0.974,0.022601,0.77342,0.63298,0.9901,0.98194,0.99432
0,0,0.0076613,0.66729,0,0,0.0065771,0.39886,0,0,0.20036,0.67739,0,0,0.60695,0.97413,0.022827,0.77435,0.63298,0.9901,0.98267,0.99473
0,0,0.0078643,0.66794,0,0,0.0067016,0.40303,0,0,0.20361,0.68083,0,0,0.60723,0.97429,0.022981,0.77496,0.633,0.9901,0.98337,0.99481
0,0,0.0080314,0.67037,0,0,0.0068457,0.40774,0,0,0.20703,0.68388,0,0,0.6075,0.97449,0.023174,0.77573,0.63302,0.9901,0.98406,0.99493
0,0,0.0082181,0.67179,0,0,0.006957,0.41179,0,0,0.21051,0.68696,0,0,0.60773,0.97461,0.023338,0.77703,0.63304,0.9901,0.98471,0.99505
0,0,0.0083655,0.67418,0,0,0.0070979,0.4154,0,0,0.21405,0.69,0,0,0.608,0.97469,0.023508,0.77784,0.63306,0.99015,0.98527,0.99517
0,0,0.0085194,0.67731,0,0,0.0072453,0.41986,0,0,0.21762,0.69373,0,0,0.60825,0.97473,0.023668,0.77894,0.63307,0.99015,0.98581,0.99546
0,0,0.0085915,0.67848,0,0,0.0073861,0.42445,0,0,0.22113,0.69758,0,0,0.60845,0.97486,0.023842,0.77995,0.63309,0.99015,0.98638,0.9955
0,0,0.0086537,0.67974,0,0,0.007504,0.42887,0,0,0.22503,0.70067,0,0,0.60868,0.97494,0.024022,0.78084,0.6331,0.99015,0.9869,0.99554
0,0,0.0087127,0.68132,0,0,0.0076449,0.43422,0,0,0.22881,0.70375,0,0,0.60898,0.97514,0.024242,0.78194,0.63312,0.99015,0.98738,0.99582
0,0,0.0088404,0.68302,0,0,0.0077988,0.43933,0,0,0.23247,0.70764,0,0,0.60928,0.97514,0.024405,0.78263,0.63314,0.99015,0.98782,0.99586
0,0,0.0089714,0.68509,0,0,0.0079724,0.4457,0,0,0.23653,0.71032,0,0,0.60954,0.97526,0.024559,0.78344,0.63314,0.99015,0.98829,0.99603
0,0,0.0090828,0.68639,0,0,0.0081198,0.44987,0,0,0.24054,0.7134,0,0,0.60982,0.9755,0.024736,0.78445,0.63316,0.99015,0.98881,0.99627
0,0,0.0092204,0.68777,0,0,0.0082967,0.45478,0,0,0.24458,0.71697,0,0,0.61005,0.97563,0.024959,0.78571,0.63318,0.99015,0.98922,0.99631
0,0,0.0093547,0.68947,0,0,0.0084572,0.45916,0,0,0.24858,0.72025,0,0,0.61032,0.97571,0.025146,0.78632,0.63321,0.99015,0.98963,0.99635
0,0,0.0095512,0.69227,0,0,0.0086373,0.46524,0,0,0.25254,0.72342,0,0,0.6106,0.97591,0.025339,0.78725,0.63324,0.99015,0.99004,0.99643
0,0,0.0096986,0.69511,0,0,0.0088404,0.47015,0,0,0.25671,0.7263,0,0,0.61086,0.97603,0.02549,0.7881,0.63325,0.99019,0.99041,0.99643
0,0,0.0098165,0.69669,0,0,0.009014,0.47623,0,0,0.2609,0.72974,0,0,0.6111,0.97623,0.02567,0.78899,0.63327,0.99019,0.99076,0.99643
0,0,0.010072,0.69896,0,0,0.0091975,0.48151,0,0,0.26517,0.73412,0,0,0.61135,0.97648,0.025847,0.78976,0.63329,0.99019,0.99107,0.99659
0,0,0.010246,0.70087,0,0,0.0094464,0.4869,0,0,0.26949,0.73854,0,0,0.61157,0.9766,0.026,0.79082,0.6333,0.99019,0.9914,0.99667
0,0,0.01039,0.70241,0,0,0.0096331,0.49298,0,0,0.27383,0.74203,0,0,0.6118,0.97664,0.026213,0.79179,0.63331,0.99019,0.99173,0.99676
0,0,0.010514,0.70375,0,0,0.0098165,0.49939,0,0,0.27834,0.7456,0,0,0.61202,0.97672,0.026351,0.79256,0.63332,0.99019,0.99199,0.99692
0,0,0.010671,0.70521,0,0,0.010069,0.5056,0,0,0.28269,0.74925,0,0,0.61222,0.97684,0.026567,0.79345,0.63334,0.99027,0.9923,0.997
0,0,0.010773,0.70663,0,0,0.01036,0.51209,0,0,0.28733,0.75294,0,0,0.61244,0.97696,0.026764,0.79479,0.63336,0.99027,0.99257,0.99716
0,0,0.010933,0.70796,0,0,0.010701,0.5191,0,0,0.2919,0.75651,0,0,0.61269,0.97709,0.026986,0.79556,0.63338,0.99035,0.99281,0.99724
0,0,0.011051,0.70999,0,0,0.010966,0.52498,0,0,0.29663,0.76073,0,0,0.61295,0.97717,0.027173,0.7965,0.63339,0.99035,0.99309,0.99736
0,0,0.011159,0.71133,0,0,0.011235,0.53111,0,0,0.3012,0.76377,0,0,0.61315,0.97729,0.027389,0.79751,0.63339,0.99035,0.99334,0.99749
0,0,0.011228,0.71206,0,0,0.011497,0.53735,0,0,0.30596,0.76754,0,0,0.61336,0.97733,0.027632,0.79832,0.6334,0.99035,0.99362,0.99757
0,0,0.011307,0.71271,0,0,0.011762,0.5438,0,0,0.31067,0.77042,0,0,0.61355,0.97749,0.027815,0.79897,0.63342,0.99035,0.99382,0.99777
0,0,0.011359,0.71303,0,0,0.012073,0.55077,0,0,0.31533,0.77358,0,0,0.61375,0.97769,0.028015,0.80006,0.63343,0.99035,0.99404,0.99781
0,0,0.011461,0.71348,0,0,0.01246,0.55763,0,0,0.3201,0.77699,0,0,0.61396,0.97782,0.028228,0.80075,0.63344,0.99035,0.99419,0.99789
0,0,0.011516,0.71421,0,0,0.01282,0.56468,0,0,0.32474,0.78048,0,0,0.61415,0.9779,0.028473,0.80173,0.63345,0.99035,0.99434,0.99789
0,0,0.011572,0.7149,0,0,0.013115,0.5715,0,0,0.32961,0.78384,0,0,0.61437,0.9779,0.028703,0.80303,0.63346,0.99035,0.99451,0.99789
0,0,0.011592,0.71526,0,0,0.013514,0.57912,0,0,0.3347,0.7879,0,0,0.61455,0.97794,0.028925,0.804,0.63347,0.99035,0.99466,0.99797
0,0,0.011608,0.71555,0,0,0.013904,0.5859,0,0,0.33961,0.79106,0,0,0.61479,0.97814,0.029135,0.80513,0.63348,0.99035,0.99483,0.99805
0,0,0.011618,0.71579,0,0,0.014324,0.59267,0,0,0.3444,0.79443,0,0,0.61503,0.97847,0.029413,0.80623,0.6335,0.99035,0.99497,0.99813
0,0,0.011621,0.71595,0,0,0.014772,0.59932,0,0,0.34924,0.798,0,0,0.61527,0.97871,0.029689,0.80724,0.63352,0.99035,0.9951,0.99813
0,0,0.011631,0.7162,0,0,0.015211,0.60585,0,0,0.35398,0.801,0,0,0.61549,0.97883,0.029908,0.80797,0.63353,0.99035,0.99526,0.99822
0,0,0.011638,0.71677,0,0,0.015676,0.61213,0,0,0.35891,0.80517,0,0,0.61568,0.97899,0.030131,0.80899,0.63354,0.99035,0.99541,0.99834
0,0,0.011641,0.71697,0,0,0.016161,0.61968,0,0,0.36368,0.80822,0,0,0.61589,0.97915,0.030314,0.80992,0.63356,0.99035,0.99555,0.99846
0,0,0.011828,0.71863,0,0,0.016738,0.62665,0,0,0.36849,0.81187,0,0,0.61606,0.97924,0.030504,0.81085,0.63357,0.99035,0.99566,0.99858
0,0,0.012345,0.72293,0,0,0.017271,0.63302,0,0,0.37344,0.81426,0,0,0.61627,0.97928,0.030756,0.8117,0.63358,0.99035,0.99578,0.99858
0,0,0.012705,0.72504,0,0,0.017815,0.64012,0,0,0.37819,0.81746,0,0,0.61647,0.97932,0.030976,0.8128,0.63359,0.99035,0.99594,0.99858
0,0,0.012928,0.72727,0,0,0.018451,0.64689,0,0,0.38286,0.82107,0,0,0.6167,0.9794,0.031176,0.81345,0.6336,0.99035,0.99604,0.99862
0,0,0.013226,0.73031,0,0,0.019142,0.65468,0,0,0.38774,0.82476,0,0,0.61685,0.97952,0.031375,0.81426,0.63362,0.99039,0.99614,0.99862
0,0,0.013436,0.73327,0,0,0.01979,0.66157,0,0,0.39263,0.82768,0,0,0.61703,0.9796,0.031595,0.81556,0.63363,0.99039,0.99625,0.99862
0,0,0.013577,0.73526,0,0,0.020475,0.66818,0,0,0.3974,0.8306,0,0,0.61722,0.97964,0.031841,0.81649,0.63364,0.99039,0.99635,0.9987
0,0,0.01376,0.73696,0,0,0.021182,0.67451,0,0,0.40212,0.83373,0,0,0.61741,0.97972,0.032119,0.81734,0.63365,0.99039,0.99644,0.99874
0,0,0.01398,0.74122,0,0,0.022119,0.68067,0,0,0.40687,0.83713,0,0,0.61761,0.9798,0.032384,0.81848,0.63366,0.99039,0.99652,0.99878
0,0,0.014153,0.74309,0,0,0.022918,0.6868,0,0,0.41153,0.84038,0,0,0.61779,0.97993,0.03263,0.81973,0.63369,0.99039,0.99661,0.99878
0,0,0.01432,0.74483,0,0,0.02376,0.69397,0,0,0.41627,0.84459,0,0,0.61792,0.98005,0.032863,0.82055,0.6337,0.99039,0.9967,0.99878
0,0,0.014487,0.74621,0,0,0.024779,0.70107,0,0,0.42087,0.84837,0,0,0.61805,0.98017,0.033118,0.82168,0.63371,0.99039,0.99681,0.99882
0,0,0.014664,0.74755,0,0,0.025801,0.7089,0,0,0.42528,0.85076,0,0,0.61822,0.98029,0.033374,0.82249,0.63371,0.99039,0.9969,0.99886
0,0,0.014844,0.74864,0,0,0.026996,0.71616,0,0,0.42981,0.85437,0,0,0.6184,0.98037,0.033642,0.82399,0.63373,0.99039,0.99696,0.99891
0,0,0.015034,0.75006,0,0,0.028306,0.72212,0,0,0.43438,0.85761,0,0,0.61857,0.98045,0.033953,0.82517,0.63374,0.99039,0.99703,0.99903
0,0,0.015277,0.75197,0,0,0.029554,0.72853,0,0,0.43874,0.8611,0,0,0.61873,0.98049,0.034228,0.82634,0.63375,0.99039,0.99711,0.99907
0,0,0.015591,0.7546,0,0,0.030812,0.73587,0,0,0.44363,0.86394,0,0,0.61889,0.98057,0.034445,0.82748,0.63375,0.99039,0.99719,0.99907
0,0,0.015755,0.75566,0,0,0.032411,0.74248,0,0,0.44826,0.86621,0,0,0.61907,0.98074,0.03469,0.82801,0.63376,0.99039,0.99728,0.99907
0,0,0.015912,0.75696,0,0,0.033999,0.74832,0,0,0.45282,0.86929,0,0,0.61923,0.98078,0.034956,0.82902,0.63377,0.99039,0.99736,0.99907
0,0,0.016092,0.75866,0,0,0.035732,0.75521,0,0,0.4574,0.87254,0,0,0.61942,0.98102,0.035224,0.82995,0.63378,0.99039,0.99746,0.99911
0,0,0.016246,0.75951,0,0,0.037524,0.76113,0,0,0.46175,0.87606,0,0,0.61956,0.9811,0.035483,0.83109,0.63379,0.99039,0.99753,0.99915
0,0,0.016453,0.76061,0,0,0.039525,0.76786,0,0,0.46625,0.87927,0,0,0.61969,0.9813,0.035755,0.83218,0.63382,0.99039,0.99759,0.99919
0,0,0.01659,0.76142,0,0,0.04167,0.77419,0,0,0.47055,0.88178,0,0,0.61983,0.98134,0.03602,0.83352,0.63382,0.99039,0.99767,0.99919
0,0,0.016731,0.76202,0,0,0.044006,0.78011,0,0,0.47489,0.88491,0,0,0.61995,0.98143,0.036331,0.83486,0.63383,0.99039,0.99774,0.99919
0,0,0.01681,0.76243,0,0,0.046269,0.78636,0,0,0.47932,0.88783,0,0,0.62013,0.98147,0.036564,0.83592,0.63384,0.99039,0.99779,0.99919
0,0,0.016905,0.76275,0,0,0.048853,0.79272,0,0,0.48374,0.89054,0,0,0.62032,0.98155,0.036859,0.83656,0.63386,0.99039,0.99785,0.99923
0,0,0.017019,0.76304,0,0,0.051529,0.79856,0,0,0.48806,0.89367,0,0,0.62047,0.98159,0.037196,0.83758,0.63389,0.99039,0.99791,0.99923
0,0,0.017078,0.7634,0,0,0.054225,0.80469,0,0,0.49225,0.89671,0,0,0.62062,0.98167,0.037527,0.83884,0.63389,0.99039,0.99798,0.99923
0,0,0.017121,0.76365,0,0,0.057166,0.81061,0,0,0.49619,0.89955,0,0,0.62073,0.98171,0.037818,0.84001,0.6339,0.99039,0.99803,0.99927
0,0,0.017147,0.76377,0,0,0.060383,0.81657,0,0,0.50031,0.90186,0,0,0.62087,0.98171,0.038116,0.84062,0.63391,0.99039,0.99807,0.99927
0,0,0.017157,0.76397,0,0,0.063763,0.82229,0,0,0.5041,0.90441,0,0,0.621,0.98183,0.038441,0.84143,0.63392,0.99039,0.99812,0.99927
0,0,0.017157,0.76426,0,0,0.067533,0.8287,0,0,0.50804,0.90741,0,0,0.62112,0.98187,0.038745,0.8424,0.63393,0.99039,0.99819,0.99931
0,0,0.017163,0.76454,0,0,0.071356,0.83429,0,0,0.51207,0.90997,0,0,0.62125,0.98195,0.039138,0.84326,0.63394,0.99039,0.99822,0.99935
0,0,0.01717,0.7647,0,0,0.075758,0.83896,0,0,0.51583,0.91277,0,0,0.62144,0.98203,0.039387,0.8439,0.63394,0.99039,0.99825,0.99935
0,0,0.017173,0.76474,0,0,0.080085,0.84447,0,0,0.51976,0.91516,0,0,0.62156,0.98207,0.039777,0.84476,0.63396,0.99039,0.9983,0.99935
0,0,0.017176,0.76478,0,0,0.084913,0.8493,0,0,0.52337,0.91808,0,0,0.62166,0.9822,0.040078,0.84569,0.63396,0.99039,0.99834,0.99939
0,0,0.017183,0.76486,0,0,0.089999,0.85433,0,0,0.52713,0.92007,0,0,0.62179,0.98228,0.040426,0.84622,0.63397,0.99039,0.99839,0.99943
0,0,0.017183,0.76494,0,0,0.095627,0.85887,0,0,0.53077,0.92226,0,0,0.62193,0.98236,0.040733,0.84711,0.63398,0.99039,0.99845,0.99943
0,0,0.017186,0.76494,0,0,0.10162,0.86576,0,0,0.53432,0.92489,0,0,0.62204,0.9824,0.041117,0.84812,0.63399,0.99039,0.99849,0.99947
0,0,0.017186,0.76503,0,0,0.10833,0.87116,0,0,0.53799,0.92769,0,0,0.62215,0.98248,0.041447,0.84877,0.634,0.99039,0.99853,0.99947
0,0,0.017212,0.76511,0,0,0.11566,0.87805,0,0,0.54138,0.92984,0,0,0.62226,0.98248,0.041798,0.84962,0.634,0.99039,0.99856,0.99947
0,0,0.017216,0.76535,0,0,0.12356,0.88381,0,0,0.54478,0.93203,0,0,0.62239,0.98256,0.042145,0.8506,0.63401,0.99039,0.99859,0.99947
0,0,0.017324,0.76746,0,0,0.13183,0.88965,0,0,0.54816,0.93418,0,0,0.62257,0.9826,0.042476,0.85181,0.63403,0.99039,0.99863,0.99955
0,0,0.017406,0.76835,0,0,0.14115,0.89476,0,0,0.55142,0.93609,0,0,0.62271,0.98276,0.042826,0.85266,0.63404,0.99039,0.99866,0.99955
0,0,0.017599,0.77001,0,0,0.15109,0.89975,0,0,0.55472,0.93779,0,0,0.62283,0.98285,0.04319,0.85364,0.63404,0.99039,0.99871,0.99959
0,0,0.017999,0.77334,0,0,0.16199,0.90486,0,0,0.55796,0.93998,0,0,0.62296,0.98289,0.043586,0.85433,0.63405,0.99039,0.99874,0.99959
0,0,0.019112,0.77752,0,0,0.17411,0.90973,0,0,0.56092,0.94205,0,0,0.62305,0.98289,0.043999,0.85542,0.63406,0.99039,0.99877,0.99959
0,0,0.019715,0.7819,0,0,0.18745,0.91504,0,0,0.56387,0.94371,0,0,0.62313,0.98297,0.04435,0.85648,0.63407,0.99039,0.99881,0.99964
0,0,0.020229,0.7849,0,0,0.2019,0.91954,0,0,0.56686,0.94521,0,0,0.62323,0.98301,0.044733,0.85749,0.63407,0.99039,0.99883,0.99964
0,0,0.020658,0.78705,0,0,0.21743,0.92392,0,0,0.56966,0.94724,0,0,0.62331,0.98309,0.045087,0.85794,0.63408,0.99039,0.99885,0.99964
0,0,0.020894,0.78936,0,0,0.23398,0.92866,0,0,0.57232,0.94886,0,0,0.62346,0.98309,0.045476,0.85891,0.63409,0.99039,0.99889,0.99964
0,0,0.021179,0.79159,0,0,0.25267,0.933,0,0,0.57511,0.95064,0,0,0.62357,0.98313,0.045902,0.85988,0.6341,0.99039,0.99892,0.99964
0,0,0.02152,0.79471,0,0,0.2724,0.93746,0,0,0.57776,0.9521,0,0,0.62368,0.98313,0.046344,0.86078,0.63412,0.99039,0.99894,0.99964
0,0,0.021887,0.7967,0,0,0.29313,0.94124,0,0,0.58052,0.95417,0,0,0.62379,0.98329,0.046734,0.86159,0.63413,0.99039,0.99896,0.99964
0,0,0.022158,0.79808,0,0,0.31511,0.94444,0,0,0.58311,0.95555,0,0,0.62389,0.98333,0.047212,0.86264,0.63414,0.99039,0.99896,0.99964
0,0,0.022486,0.79925,0,0,0.33746,0.94691,0,0,0.58543,0.95713,0,0,0.62398,0.98341,0.047671,0.86374,0.63415,0.99039,0.99898,0.99968
0,0,0.02284,0.80096,0,0,0.36059,0.94991,0,0,0.5877,0.95888,0,0,0.62407,0.98345,0.048152,0.86483,0.63415,0.99039,0.99899,0.99968
0,0,0.023092,0.80266,0,0,0.38348,0.95243,0,0,0.58993,0.96018,0,0,0.62417,0.98349,0.048581,0.86572,0.63416,0.99039,0.99902,0.99968
0,0,0.023528,0.80517,0,0,0.40611,0.9545,0,0,0.59214,0.96147,0,0,0.62427,0.98349,0.049017,0.86674,0.63416,0.99039,0.99904,0.99968
0,0,0.024022,0.807,0,0,0.42805,0.95636,0,0,0.59424,0.96273,0,0,0.6244,0.98353,0.049417,0.86795,0.63417,0.99039,0.99906,0.99968
0,0,0.024264,0.80769,0,0,0.44861,0.95774,0,0,0.59618,0.96411,0,0,0.62453,0.98374,0.049878,0.86872,0.63418,0.99039,0.99911,0.99968
0,0,0.024549,0.80846,0,0,0.46723,0.95859,0,0,0.59807,0.96541,0,0,0.62461,0.98394,0.050357,0.86954,0.63419,0.99039,0.99913,0.99972
0,0,0.024795,0.80939,0,0,0.48418,0.95936,0,0,0.59999,0.9667,0,0,0.62469,0.98406,0.050828,0.87039,0.63419,0.99039,0.99915,0.99972
0,0,0.025024,0.8098,0,0,0.49933,0.95993,0,0,0.60175,0.96764,0,0,0.62477,0.9841,0.051303,0.87108,0.6342,0.99039,0.99916,0.99972
0,0,0.025241,0.81024,0,0,0.51246,0.96034,0,0,0.6034,0.96894,0,0,0.62486,0.98414,0.051736,0.87193,0.6342,0.99039,0.99917,0.99972
0,0,0.025414,0.81053,0,0,0.52364,0.96062,0,0,0.60505,0.96999,0,0,0.62496,0.98422,0.05227,0.87286,0.63422,0.99039,0.99918,0.99972
0,0,0.025568,0.81093,0,0,0.53328,0.96091,0,0,0.60657,0.97084,0,0,0.62505,0.98426,0.052725,0.87371,0.63423,0.99039,0.9992,0.99972
0,0,0.02566,0.81122,0,0,0.54123,0.96095,0,0,0.60797,0.97198,0,0,0.62512,0.98435,0.053236,0.87436,0.63423,0.99039,0.99922,0.99976
0,0,0.025797,0.81134,0,0,0.54803,0.96103,0,0,0.60926,0.97323,0,0,0.62519,0.98451,0.053711,0.87513,0.63425,0.99039,0.99923,0.9998
0,0,0.025896,0.81154,0,0,0.55359,0.96111,0,0,0.61067,0.97413,0,0,0.62532,0.98451,0.054222,0.87615,0.63426,0.99039,0.99925,0.9998
0,0,0.025961,0.81158,0,0,0.55798,0.96135,0,0,0.61181,0.97506,0,0,0.62538,0.98455,0.05467,0.87679,0.63427,0.99039,0.99927,0.9998
0,0,0.025984,0.8117,0,0,0.56183,0.96147,0,0,0.61303,0.97587,0,0,0.62546,0.98467,0.055217,0.87748,0.63428,0.99039,0.99929,0.9998
0,0,0.025987,0.81179,0,0,0.56499,0.96159,0,0,0.61399,0.97644,0,0,0.62551,0.98475,0.055735,0.87858,0.63428,0.99039,0.9993,0.9998
0,0,0.025997,0.81195,0,0,0.56754,0.96168,0,0,1,1,0,0,0.62557,0.98487,0.056243,0.87923,0.63429,0.99039,0.99931,0.9998
0,0,0.026007,0.81207,0,0,0.56963,0.96172,0,0,0,0,0,0,0.62564,0.98495,0.056744,0.88016,0.63429,0.99039,0.99932,0.9998
0,0,0.02601,0.81207,0,0,0.5714,0.96176,0,0,0,0,0,0,0.62569,0.98499,0.057304,0.88097,0.6343,0.99039,0.99934,0.9998
0,0,0.02602,0.81215,0,0,0.57282,0.96176,0,0,0,0,0,0,0.62581,0.98508,0.057867,0.88166,0.6343,0.99039,0.99936,0.9998
0,0,0.026037,0.81268,0,0,0.57402,0.96176,0,0,0,0,0,0,0.62587,0.98516,0.058503,0.88243,0.63431,0.99039,0.99936,0.99984
0,0,0.026263,0.81495,0,0,0.57505,0.96184,0,0,0,0,0,0,0.62596,0.98532,0.059073,0.88304,0.63431,0.99039,0.99938,0.99984
0,0,0.026528,0.81706,0,0,0.5759,0.96184,0,0,0,0,0,0,0.62607,0.98532,0.059669,0.88405,0.63432,0.99039,0.9994,0.99984
0,0,0.026731,0.81856,0,0,0.57648,0.96188,0,0,0,0,0,0,0.62613,0.9854,0.060262,0.88462,0.63434,0.99039,0.9994,0.99984
0,0,0.027075,0.8201,0,0,0.57706,0.96188,0,0,0,0,0,0,0.62618,0.98544,0.060897,0.88559,0.63435,0.99039,0.99941,0.99984
0,0,0.027425,0.8218,0,0,0.5775,0.96188,0,0,0,0,0,0,0.62625,0.98548,0.061496,0.88669,0.63436,0.99039,0.99942,0.99984
0,0,0.028179,0.82472,0,0,0.57783,0.96196,0,0,0,0,0,0,0.62633,0.98556,0.062145,0.8877,0.63437,0.99039,0.99943,0.99984
0,0,0.030311,0.82866,0,0,0.57813,0.962,0,0,0,0,0,0,0.62641,0.98568,0.062869,0.88876,0.63438,0.99039,0.99946,0.99984
0,0,0.03224,0.83336,0,0,0.57843,0.962,0,0,0,0,0,0,0.62649,0.98572,0.063465,0.88949,0.63439,0.99039,0.99949,0.99984
0,0,0.033334,0.8366,0,0,0.57863,0.962,0,0,0,0,0,0,0.62658,0.98572,0.064176,0.8903,0.6344,0.99039,0.9995,0.99988
0,0,0.03413,0.83875,0,0,0.57878,0.96204,0,0,0,0,0,0,0.62665,0.98577,0.064909,0.89131,0.63441,0.99039,0.99951,0.99988
0,0,0.034828,0.84025,0,0,0.57889,0.96204,0,0,0,0,0,0,0.62674,0.98581,0.065525,0.89188,0.63442,0.99039,0.99953,0.99988
0,0,0.035306,0.84155,0,0,0.57897,0.96204,0,0,0,0,0,0,0.62681,0.98585,0.066243,0.89318,0.63443,0.99043,0.99954,0.99988
0,0,0.036141,0.84281,0,0,0.57903,0.96204,0,0,0,0,0,0,0.62687,0.98601,0.066904,0.89391,0.63443,0.99043,0.99954,0.99988
0,0,0.036652,0.84435,0,0,0.57909,0.96204,0,0,0,0,0,0,0.62694,0.98605,0.067589,0.8946,0.63444,0.99043,0.99955,0.99988
0,0,0.03736,0.84622,0,0,0.57913,0.96208,0,0,0,0,0,0,0.62696,0.98609,0.06828,0.89525,0.63445,0.99043,0.99956,0.99988
0,0,0.038048,0.84739,0,0,0.57917,0.96208,0,0,0,0,0,0,0.62703,0.98621,0.069004,0.89586,0.63445,0.99043,0.99956,0.99988
0,0,0.038631,0.84877,0,0,0.57918,0.96208,0,0,0,0,0,0,0.6271,0.9865,0.069675,0.89659,0.63446,0.99043,0.99957,0.99988
0,0,0.039312,0.85052,0,0,0.5792,0.96208,0,0,0,0,0,0,0.6272,0.98654,0.070412,0.89732,0.63447,0.99043,0.99958,0.99988
0,0,0.039996,0.85214,0,0,0.57921,0.96208,0,0,0,0,0,0,0.62727,0.98666,0.0711,0.89821,0.63447,0.99043,0.99958,0.99988
0,0,0.040416,0.85254,0,0,0.57922,0.96212,0,0,0,0,0,0,0.62735,0.9867,0.071912,0.89926,0.63448,0.99043,0.99959,0.99988
0,0,0.040773,0.85307,0,0,0.57922,0.96212,0,0,0,0,0,0,0.62741,0.9867,0.07262,0.89995,0.63449,0.99043,0.9996,0.99988
0,0,0.041068,0.85368,0,0,0.57923,0.96212,0,0,0,0,0,0,0.62747,0.98682,0.073409,0.9006,0.6345,0.99043,0.99961,0.99988
0,0,0.041231,0.85425,0,0,1,1,0,0,0,0,0,0,0.62754,0.98694,0.074205,0.90133,0.63451,0.99043,0.99961,0.99988
0,0,0.041434,0.85469,0,0,0,0,0,0,0,0,0,0,0.6276,0.98694,0.075018,0.90226,0.63452,0.99043,0.99962,0.99992
0,0,0.041601,0.85494,0,0,0,0,0,0,0,0,0,0,0.62767,0.98698,0.075866,0.90332,0.63452,0.99043,0.99963,0.99992
0,0,0.041746,0.85534,0,0,0,0,0,0,0,0,0,0,0.62773,0.98702,0.07675,0.90449,0.63453,0.99043,0.99964,0.99992
0,0,0.041873,0.8555,0,0,0,0,0,0,0,0,0,0,0.62779,0.98706,0.077566,0.90502,0.63454,0.99043,0.99965,0.99992
0,0,0.042001,0.85571,0,0,0,0,0,0,0,0,0,0,0.62784,0.98714,0.078447,0.90587,0.63455,0.99043,0.99966,0.99992
0,0,0.042086,0.85571,0,0,0,0,0,0,0,0,0,0,0.62791,0.98714,0.079416,0.90681,0.63456,0.99043,0.99967,0.99992
0,0,0.042132,0.85571,0,0,0,0,0,0,0,0,0,0,0.62796,0.98723,0.080291,0.90774,0.63456,0.99043,0.99968,0.99992
0,0,0.042145,0.85571,0,0,0,0,0,0,0,0,0,0,0.628,0.98735,0.081244,0.90851,0.63458,0.99043,0.9997,0.99992
0,0,0.042152,0.85575,0,0,0,0,0,0,0,0,0,0,0.62805,0.98739,0.082112,0.90912,0.63458,0.99043,0.99971,0.99992
0,0,0.042158,0.85575,0,0,0,0,0,0,0,0,0,0,0.62814,0.98739,0.083069,0.90956,0.63459,0.99043,0.99971,0.99992
0,0,0.042162,0.85575,0,0,0,0,0,0,0,0,0,0,0.62822,0.98739,0.084012,0.91025,0.6346,0.99043,0.99973,0.99992
0,0,0.042165,0.85575,0,0,0,0,0,0,0,0,0,0,0.6283,0.98743,0.084988,0.91098,0.6346,0.99043,0.99974,0.99992
0,0,0.042217,0.85615,0,0,0,0,0,0,0,0,0,0,0.62834,0.98747,0.086052,0.91163,0.63461,0.99043,0.99974,0.99992
0,0,0.042355,0.85684,0,0,0,0,0,0,0,0,0,0,0.62842,0.98747,0.087156,0.9124,0.63462,0.99043,0.99976,0.99992
0,0,0.043269,0.86114,0,0,0,0,0,0,0,0,0,0,0.62848,0.98747,0.088182,0.91321,0.63462,0.99043,0.99976,0.99992
0,0,0.043724,0.86337,0,0,0,0,0,0,0,0,0,0,0.62853,0.98755,0.089177,0.91402,0.63463,0.99043,0.99977,0.99992
0,0,0.044579,0.86735,0,0,0,0,0,0,0,0,0,0,0.62857,0.98759,0.090206,0.91463,0.63463,0.99043,0.99977,0.99992
0,0,0.045368,0.86929,0,0,0,0,0,0,0,0,0,0,0.62864,0.98771,0.091437,0.91528,0.63464,0.99043,0.99978,0.99992
0,0,0.046826,0.87229,0,0,0,0,0,0,0,0,0,0,0.62872,0.98775,0.092639,0.91601,0.63465,0.99043,0.99978,0.99992
0,0,0.051015,0.87533,0,0,0,0,0,0,0,0,0,0,0.62879,0.98779,0.093753,0.9167,0.63466,0.99043,0.99978,0.99992
0,0,0.055804,0.87874,0,0,0,0,0,0,0,0,0,0,0.62885,0.98779,0.094906,0.91715,0.63467,0.99043,0.99979,0.99992
0,0,0.058513,0.88142,0,0,0,0,0,0,0,0,0,0,0.62892,0.98779,0.096138,0.91771,0.63467,0.99043,0.99979,0.99996
0,0,0.060481,0.88312,0,0,0,0,0,0,0,0,0,0,0.62896,0.98787,0.097323,0.91853,0.63468,0.99043,0.99979,0.99996
0,0,0.062122,0.8845,0,0,0,0,0,0,0,0,0,0,0.62904,0.98791,0.098522,0.91913,0.63469,0.99043,0.99979,0.99996
0,0,0.063678,0.88568,0,0,0,0,0,0,0,0,0,0,0.62909,0.98791,0.099855,0.91982,0.63469,0.99043,0.9998,0.99996
0,0,0.06563,0.88778,0,0,0,0,0,0,0,0,0,0,0.62913,0.98796,0.10111,0.92055,0.6347,0.99043,0.9998,0.99996
0,0,0.067294,0.88977,0,0,0,0,0,0,0,0,0,0,0.62917,0.98804,0.1023,0.92112,0.6347,0.99043,0.9998,0.99996
0,0,0.068378,0.89143,0,0,0,0,0,0,0,0,0,0,0.62923,0.98808,0.10344,0.92193,0.63471,0.99043,0.99981,0.99996
0,0,0.069515,0.89257,0,0,0,0,0,0,0,0,0,0,0.62928,0.98812,0.10463,0.9225,0.63471,0.99043,0.99982,0.99996
0,0,0.070468,0.89375,0,0,0,0,0,0,0,0,0,0,0.62933,0.98812,0.10594,0.92299,0.63472,0.99043,0.99982,0.99996
0,0,0.071975,0.89448,0,0,0,0,0,0,0,0,0,0,0.62938,0.98812,0.10753,0.92359,0.63472,0.99043,0.99983,0.99996
0,0,0.072938,0.89476,0,0,0,0,0,0,0,0,0,0,0.62944,0.98816,0.10896,0.92396,0.63473,0.99043,0.99983,0.99996
0,0,0.07356,0.89525,0,0,0,0,0,0,0,0,0,0,0.6295,0.9882,0.11047,0.92473,0.63474,0.99043,0.99984,1
0,0,0.074058,0.89553,0,0,0,0,0,0,0,0,0,0,0.62956,0.98832,0.11188,0.92546,0.63474,0.99043,0.99985,1
0,0,0.07448,0.89581,0,0,0,0,0,0,0,0,0,0,0.6296,0.98836,0.11334,0.92619,0.63475,0.99043,0.99985,1
0,0,0.074801,0.89598,0,0,0,0,0,0,0,0,0,0,0.62967,0.98844,0.1148,0.92684,0.63475,0.99043,0.99985,1
0,0,0.07508,0.89606,0,0,0,0,0,0,0,0,0,0,0.62972,0.98856,0.11626,0.92757,0.63476,0.99043,0.99986,1
0,0,0.075224,0.8961,0,0,0,0,0,0,0,0,0,0,0.62975,0.9886,0.11781,0.92814,0.63476,0.99043,0.99986,1
0,0,0.075345,0.89614,0,0,0,0,0,0,0,0,0,0,0.62979,0.9886,0.11946,0.92887,0.63477,0.99043,0.99987,1
0,0,0.07547,0.89618,0,0,0,0,0,0,0,0,0,0,0.62985,0.9886,0.12096,0.92943,0.63477,0.99043,0.99987,1
0,0,0.075548,0.89618,0,0,0,0,0,0,0,0,0,0,0.62989,0.9886,0.12269,0.93,0.63477,0.99043,0.99987,1
0,0,0.075565,0.89618,0,0,0,0,0,0,0,0,0,0,0.62994,0.98864,0.12431,0.93102,0.63478,0.99043,0.99988,1
0,0,0.076033,0.89792,0,0,0,0,0,0,0,0,0,0,0.62996,0.98864,0.12588,0.93207,0.63479,0.99043,0.99988,1
0,0,0.078794,0.9017,0,0,0,0,0,0,0,0,0,0,0.62999,0.98864,0.12766,0.93288,0.63479,0.99043,0.99988,1
0,0,0.081241,0.90441,0,0,0,0,0,0,0,0,0,0,0.63004,0.98864,0.12936,0.93357,0.6348,0.99043,0.99989,1
0,0,0.083779,0.90616,0,0,0,0,0,0,0,0,0,0,0.63007,0.98877,0.13111,0.9345,0.63481,0.99043,0.99989,1
0,0,0.08714,0.90895,0,0,0,0,0,0,0,0,0,0,0.63012,0.98885,0.13295,0.93483,0.63482,0.99043,0.99989,1
0,0,0.092541,0.91159,0,0,0,0,0,0,0,0,0,0,0.63016,0.98889,0.13469,0.93548,0.63482,0.99043,0.9999,1
0,0,0.10412,0.91475,0,0,0,0,0,0,0,0,0,0,0.63022,0.98893,0.13649,0.93625,0.63483,0.99043,0.99991,1
0,0,0.11321,0.91889,0,0,0,0,0,0,0,0,0,0,0.63026,0.98897,0.13824,0.9369,0.63483,0.99043,0.99991,1
0,0,0.1189,0.92124,0,0,0,0,0,0,0,0,0,0,0.63034,0.98897,0.14005,0.93767,0.63484,0.99043,0.99991,1
0,0,0.12305,0.92258,0,0,0,0,0,0,0,0,0,0,0.63039,0.98901,0.14192,0.93799,0.63485,0.99043,0.99991,1
0,0,0.12656,0.9242,0,0,0,0,0,0,0,0,0,0,0.63042,0.98909,0.14405,0.9384,0.63485,0.99043,0.99992,1
0,0,0.13023,0.92566,0,0,0,0,0,0,0,0,0,0,0.63046,0.98921,0.14608,0.93917,0.63485,0.99043,0.99992,1
0,0,0.13328,0.9272,0,0,0,0,0,0,0,0,0,0,0.6305,0.98925,0.14826,0.9397,0.63486,0.99043,0.99993,1
0,0,0.13529,0.92826,0,0,0,0,0,0,0,0,0,0,0.63055,0.98929,0.15036,0.94014,0.63487,0.99043,0.99993,1
0,0,0.13778,0.92875,0,0,0,0,0,0,0,0,0,0,0.63057,0.98937,0.15268,0.94075,0.63488,0.99043,0.99994,1
0,0,0.13955,0.92927,0,0,0,0,0,0,0,0,0,0,0.63062,0.98937,0.15481,0.94144,0.63488,0.99043,0.99994,1
0,0,0.14073,0.92952,0,0,0,0,0,0,0,0,0,0,0.63068,0.98937,0.15696,0.94197,0.63489,0.99043,0.99995,1
0,0,0.14144,0.92988,0,0,0,0,0,0,0,0,0,0,0.63071,0.9895,0.15907,0.94253,0.6349,0.99043,0.99995,1
0,0,0.14201,0.92996,0,0,0,0,0,0,0,0,0,0,0.63075,0.98954,0.16117,0.94302,0.6349,0.99043,0.99996,1
0,0,0.14236,0.93008,0,0,0,0,0,0,0,0,0,0,0.63079,0.98958,0.16333,0.9433,0.6349,0.99043,0.99996,1
0,0,0.14265,0.93016,0,0,0,0,0,0,0,0,0,0,0.63081,0.98966,0.16553,0.94395,0.63492,0.99043,0.99997,1
0,0,0.14285,0.93025,0,0,0,0,0,0,0,0,0,0,0.63085,0.9897,0.16795,0.94436,0.63492,0.99043,0.99997,1
0,0,0.14297,0.93025,0,0,0,0,0,0,0,0,0,0,0.6309,0.98974,0.17022,0.94521,0.63493,0.99043,0.99997,1
0,0,0.14302,0.93025,0,0,0,0,0,0,0,0,0,0,0.63094,0.98974,0.17242,0.94553,0.63493,0.99043,0.99998,1
0,0,0.14458,0.93179,0,0,0,0,0,0,0,0,0,0,0.63098,0.98978,0.17493,0.94598,0.63493,0.99043,0.99998,1
0,0,0.15338,0.9356,0,0,0,0,0,0,0,0,0,0,0.63101,0.98978,0.1774,0.94655,0.63494,0.99043,0.99999,1
0,0,0.16176,0.93844,0,0,0,0,0,0,0,0,0,0,0.63104,0.98978,0.17977,0.94695,0.63494,0.99043,0.99999,1
0,0,0.16992,0.94038,0,0,0,0,0,0,0,0,0,0,0.63108,0.98978,0.1823,0.94728,0.63494,0.99043,0.99999,1
0,0,0.17954,0.9418,0,0,0,0,0,0,0,0,0,0,0.63111,0.98978,0.18482,0.94772,0.63495,0.99043,1,1
0,0,0.19708,0.94468,0,0,0,0,0,0,0,0,0,0,0.63115,0.98978,0.18746,0.94821,0.63495,0.99043,1,1
0,0,0.21564,0.94874,0,0,0,0,0,0,0,0,0,0,0.63118,0.98978,0.19007,0.94858,0.63495,0.99043,0,0
0,0,0.22621,0.9502,0,0,0,0,0,0,0,0,0,0,0.63121,0.98978,0.19264,0.94918,0.63495,0.99043,0,0
0,0,0.23433,0.95125,0,0,0,0,0,0,0,0,0,0,0.63123,0.98978,0.19535,0.94947,0.63496,0.99043,0,0
0,0,0.24059,0.95263,0,0,0,0,0,0,0,0,0,0,0.63127,0.98978,0.19792,0.94975,0.63496,0.99043,0,0
0,0,0.24645,0.95352,0,0,0,0,0,0,0,0,0,0,0.63131,0.98978,0.20065,0.95008,0.63497,0.99043,0,0
0,0,0.25037,0.95462,0,0,0,0,0,0,0,0,0,0,0.63134,0.98978,0.20329,0.95069,0.63497,0.99043,0,0
0,0,0.25368,0.95531,0,0,0,0,0,0,0,0,0,0,0.63137,0.98978,0.2062,0.95093,0.63497,0.99043,0,0
0,0,0.25589,0.9558,0,0,0,0,0,0,0,0,0,0,0.6314,0.98982,0.20899,0.95137,0.63498,0.99043,0,0
0,0,0.25716,0.95612,0,0,0,0,0,0,0,0,0,0,0.63146,0.98982,0.21194,0.95174,0.63498,0.99043,0,0
0,0,0.25765,0.95616,0,0,0,0,0,0,0,0,0,0,0.63149,0.98982,0.21483,0.95235,0.63498,0.99043,0,0
0,0,0.25814,0.9562,0,0,0,0,0,0,0,0,0,0,0.63152,0.98982,0.21781,0.95271,0.63499,0.99043,0,0
0,0,0.25866,0.9564,0,0,0,0,0,0,0,0,0,0,0.63155,0.98986,0.22072,0.95308,0.63499,0.99043,0,0
0,0,0.25895,0.9564,0,0,0,0,0,0,0,0,0,0,0.63159,0.98986,0.22358,0.95336,0.63499,0.99043,0,0
0,0,0.25918,0.9564,0,0,0,0,0,0,0,0,0,0,0.63163,0.98986,0.22669,0.95377,1,1,0,0
0,0,0.25927,0.9564,0,0,0,0,0,0,0,0,0,0,0.63167,0.98986,0.22964,0.95421,0,0,0,0
0,0,0.2638,0.95782,0,0,0,0,0,0,0,0,0,0,0.63171,0.98986,0.23275,0.9549,0,0,0,0
0,0,0.28619,0.95957,0,0,0,0,0,0,0,0,0,0,0.63176,0.98986,0.23588,0.95531,0,0,0,0
0,0,0.30292,0.96147,0,0,0,0,0,0,0,0,0,0,0.63178,0.9899,0.23893,0.95559,0,0,0,0
0,0,0.32214,0.96322,0,0,0,0,0,0,0,0,0,0,0.63179,0.9899,0.242,0.95616,0,0,0,0
0,0,0.34867,0.96606,0,0,0,0,0,0,0,0,0,0,0.63182,0.9899,0.24491,0.95624,0,0,0,0
0,0,0.36427,0.96731,0,0,0,0,0,0,0,0,0,0,0.63183,0.98994,0.24812,0.95673,0,0,0,0
0,0,0.37407,0.96829,0,0,0,0,0,0,0,0,0,0,0.63188,0.99002,0.2512,0.95713,0,0,0,0
0,0,0.38119,0.96898,0,0,0,0,0,0,0,0,0,0,0.63189,0.99002,0.2545,0.95742,0,0,0,0
0,0,0.38627,0.96967,0,0,0,0,0,0,0,0,0,0,0.63194,0.99002,0.25782,0.95766,0,0,0,0
0,0,0.38967,0.97052,0,0,0,0,0,0,0,0,0,0,0.63196,0.99002,0.26125,0.95819,0,0,0,0
0,0,0.39118,0.97088,0,0,0,0,0,0,0,0,0,0,0.63199,0.99006,0.26448,0.95859,0,0,0,0
0,0,0.39198,0.97104,0,0,0,0,0,0,0,0,0,0,0.63202,0.99006,0.26797,0.95896,0,0,0,0
0,0,0.39266,0.97125,0,0,0,0,0,0,0,0,0,0,0.63206,0.99006,0.2713,0.95924,0,0,0,0
0,0,0.39308,0.97133,0,0,0,0,0,0,0,0,0,0,0.63209,0.99006,0.27466,0.95965,0,0,0,0
0,0,0.39324,0.97133,0,0,0,0,0,0,0,0,0,0,0.63212,0.99006,0.27805,0.95985,0,0,0,0
0,0,0.39324,0.97133,0,0,0,0,0,0,0,0,0,0,0.63215,0.99006,0.28158,0.96026,0,0,0,0
0,0,0.40013,0.97194,0,0,0,0,0,0,0,0,0,0,0.63216,0.99006,0.28505,0.96042,0,0,0,0
0,0,0.41959,0.97319,0,0,0,0,0,0,0,0,0,0,0.63218,0.99006,0.28837,0.96111,0,0,0,0
0,0,0.43408,0.97392,0,0,0,0,0,0,0,0,0,0,0.6322,0.9901,0.29173,0.96123,0,0,0,0
0,0,0.45641,0.9764,0,0,0,0,0,0,0,0,0,0,0.63223,0.9901,0.29535,0.96155,0,0,0,0
0,0,0.46885,0.97721,0,0,0,0,0,0,0,0,0,0,0.63224,0.9901,0.29886,0.96196,0,0,0,0
0,0,0.47652,0.97818,0,0,0,0,0,0,0,0,0,0,0.63227,0.99019,0.30251,0.96228,0,0,0,0
0,0,0.48207,0.97899,0,0,0,0,0,0,0,0,0,0,0.63229,0.99019,0.30609,0.96257,0,0,0,0
0,0,0.48579,0.97968,0,0,0,0,0,0,0,0,0,0,0.63231,0.99019,0.30968,0.96285,0,0,0,0
0,0,0.48724,0.98041,0,0,0,0,0,0,0,0,0,0,0.63235,0.99023,0.31326,0.96326,0,0,0,0
0,0,0.48796,0.98053,0,0,0,0,0,0,0,0,0,0,0.63238,0.99027,0.31676,0.9635,0,0,0,0
0,0,0.48851,0.98057,0,0,0,0,0,0,0,0,0,0,0.63241,0.99031,0.32044,0.96378,0,0,0,0
0,0,0.48877,0.98057,0,0,0,0,0,0,0,0,0,0,0.63243,0.99031,0.32411,0.96415,0,0,0,0
0,0,0.48879,0.98057,0,0,0,0,0,0,0,0,0,0,0.63245,0.99031,0.3276,0.96451,0,0,0,0
0,0,0.49804,0.98102,0,0,0,0,0,0,0,0,0,0,0.63247,0.99031,0.33117,0.96476,0,0,0,0
0,0,0.51022,0.98171,0,0,0,0,0,0,0,0,0,0,0.63249,0.99031,0.33489,0.96508,0,0,0,0
0,0,0.52729,0.98297,0,0,0,0,0,0,0,0,0,0,0.63251,0.99031,0.33853,0.96549,0,0,0,0
0,0,0.53908,0.9839,0,0,0,0,0,0,0,0,0,0,0.63253,0.99031,0.34216,0.96569,0,0,0,0
0,0,0.54593,0.98471,0,0,0,0,0,0,0,0,0,0,0.63256,0.99031,0.34592,0.96585,0,0,0,0
0,0,0.54996,0.9856,0,0,0,0,0,0,0,0,0,0,0.63258,0.99031,0.34971,0.9661,0,0,0,0
0,0,0.55139,0.98617,0,0,0,0,0,0,0,0,0,0,0.6326,0.99031,0.35339,0.96646,0,0,0,0
0,0,0.55224,0.98617,0,0,0,0,0,0,0,0,0,0,0.63263,0.99031,0.35729,0.96683,0,0,0,0
0,0,0.55262,0.98621,0,0,0,0,0,0,0,0,0,0,0.63266,0.99031,0.36081,0.96707,0,0,0,0
0,0,0.55265,0.98621,0,0,0,0,0,0,0,0,0,0,0.63267,0.99039,0.36467,0.96731,0,0,0,0
0,0,0.5698,0.98706,0,0,0,0,0,0,0,0,0,0,0.63269,0.99039,0.3683,0.96743,0,0,0,0
0,0,0.58995,0.98901,0,0,0,0,0,0,0,0,0,0,0.63271,0.99039,0.37201,0.96756,0,0,0,0
0,0,0.59435,0.98986,0,0,0,0,0,0,0,0,0,0,0.63272,0.99039,0.37577,0.96788,0,0,0,0
0,0,0.59457,0.9899,0,0,0,0,0,0,0,0,0,0,0.63275,0.99039,0.37963,0.96821,0,0,0,0
0,0,1,1,0,0,0,0,0,0,0,0,0,0,0.63278,0.99039,0.38323,0.96849,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63281,0.99039,0.38689,0.96885,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63282,0.99039,0.3905,0.96906,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63284,0.99039,0.39408,0.96906,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63287,0.99039,0.39759,0.9693,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6329,0.99039,0.40123,0.96946,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63292,0.99039,0.40485,0.96958,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63294,0.99039,0.40862,0.96971,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63295,0.99039,0.41205,0.96979,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63297,0.99039,0.41565,0.97003,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.633,0.99039,0.41919,0.97031,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63304,0.99039,0.42263,0.97048,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63305,0.99039,0.42608,0.97064,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63309,0.99039,0.42929,0.9708,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63312,0.99039,0.4325,0.97084,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63315,0.99043,0.43575,0.971,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63318,0.99043,0.43889,0.97112,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63319,0.99043,0.44202,0.97117,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6332,0.99043,0.44524,0.97125,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63322,0.99043,0.44837,0.97145,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63325,0.99043,0.45151,0.97153,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63326,0.99043,0.45473,0.97177,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63326,0.99043,0.45784,0.97198,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63329,0.99043,0.46086,0.97206,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63332,0.99043,0.46394,0.97234,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63335,0.99043,0.46686,0.97246,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63337,0.99043,0.46976,0.97263,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63339,0.99043,0.47273,0.97287,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63343,0.99043,0.47567,0.97303,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63345,0.99043,0.47859,0.97319,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63347,0.99043,0.48142,0.97331,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63349,0.99043,0.48444,0.97352,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63351,0.99043,0.48715,0.97368,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63353,0.99043,0.48985,0.97384,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63355,0.99043,0.49253,0.97396,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63357,0.99043,0.4953,0.97409,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63358,0.99043,0.49791,0.97425,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63361,0.99043,0.50059,0.97445,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63364,0.99043,0.50306,0.97449,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63368,0.99043,0.50539,0.97465,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63371,0.99043,0.50791,0.97473,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63377,0.99043,0.51033,0.97482,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63382,0.99043,0.51263,0.97494,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63383,0.99043,0.51497,0.97502,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63385,0.99043,0.51733,0.97514,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63386,0.99043,0.51954,0.97546,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63389,0.99043,0.52179,0.97559,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63391,0.99043,0.52385,0.97563,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63392,0.99043,0.52617,0.97563,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63395,0.99043,0.52834,0.97567,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63415,0.99043,0.53047,0.97583,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63444,0.99043,0.53239,0.97583,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63472,0.99043,0.53444,0.97591,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63495,0.99043,0.53637,0.97607,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0.53839,0.97623,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.54026,0.97636,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.54209,0.97636,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.54387,0.9764,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.54563,0.9764,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.54732,0.9764,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.54903,0.97656,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.5508,0.97668,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.55235,0.97668,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.55398,0.97672,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.55556,0.97676,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.55708,0.97688,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.55842,0.97688,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.55997,0.97696,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.56145,0.97705,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.5628,0.97713,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.5641,0.97717,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.56534,0.97721,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.56662,0.97733,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.568,0.97745,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.56932,0.97745,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57056,0.97753,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57164,0.97765,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57281,0.97782,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57391,0.97782,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57508,0.97794,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57618,0.97798,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57732,0.97802,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57834,0.9781,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57934,0.9781,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58037,0.9781,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58125,0.97826,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58211,0.9783,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58299,0.97834,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58396,0.97834,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58486,0.97838,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58565,0.97838,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.5865,0.97842,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58739,0.97842,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58813,0.97842,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58897,0.97855,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.58972,0.97859,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59046,0.97863,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59119,0.97867,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59186,0.97875,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59259,0.97875,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59325,0.97879,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59394,0.97887,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59454,0.97887,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59517,0.97887,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59579,0.97899,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59638,0.97907,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59703,0.97911,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59757,0.97911,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59814,0.97911,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59869,0.97911,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59919,0.97915,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59967,0.97915,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60013,0.97915,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6006,0.9792,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6011,0.97924,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60155,0.97924,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60195,0.97924,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60239,0.97924,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60282,0.97924,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60321,0.9794,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60365,0.9794,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60406,0.97944,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6045,0.97944,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60488,0.97944,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60523,0.97952,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60558,0.97952,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60594,0.97952,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60624,0.97952,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60662,0.97956,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60693,0.9796,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60724,0.9796,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60754,0.97964,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60786,0.97964,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60821,0.97968,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60854,0.97972,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60889,0.9798,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6092,0.9798,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60947,0.97988,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60973,0.97997,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.60997,0.97997,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61025,0.98001,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61049,0.98001,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61071,0.98005,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61095,0.98009,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61118,0.98013,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61142,0.98017,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61166,0.98017,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61192,0.98017,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61213,0.98021,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61234,0.98021,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61256,0.98021,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61273,0.98025,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61292,0.98025,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61314,0.98029,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61332,0.98033,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61348,0.98033,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61367,0.98033,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61383,0.98033,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61401,0.98033,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6142,0.98033,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61436,0.98033,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6145,0.98033,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61466,0.98033,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61482,0.98037,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61496,0.98037,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61509,0.98041,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61522,0.98041,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61535,0.98041,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61545,0.98041,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61557,0.98041,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61567,0.98041,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61578,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61589,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61598,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61606,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61616,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61624,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6163,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61637,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61642,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.61647,0.98045,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0


==> image/datFiles/driveB.dat <==
0,0
9.8263e-06,0
1.6377e-05,0
1.9653e-05,0
2.2928e-05,0
2.6204e-05,0
2.9479e-05,0
3.2754e-05,0
3.9305e-05,0
4.2581e-05,0
4.5856e-05,0
4.9132e-05,0
5.5683e-05,0
5.8958e-05,0
6.8784e-05,0
7.206e-05,0
7.5335e-05,0
7.8611e-05,0
9.1712e-05,0
9.8263e-05,0
0.00010481,0
0.00011464,0
0.00011792,0
0.00012774,0
0.00013102,0
0.00013429,0
0.00013757,0
0.0001474,0
0.00015395,0
0.00016705,0
0.0001867,0
0.0001998,0
0.00022273,0
0.00022601,0
0.00023583,0
0.00024238,0
0.00025548,0
0.00027186,0
0.00027514,0
0.00028169,0
0.00028824,0
0.00029479,0
0.00029807,0
0.00030789,0
0.00031444,0
0.00033082,0
0.00034065,0
0.00035702,0
0.0003603,0
0.00036685,0
0.00037013,0
0.0003865,0
0.00039633,0
0.0003996,0
0.00040288,0
0.00040943,0
0.00041598,0
0.00042253,0
0.00042908,0
0.00043563,0
0.00044546,0
0.00045856,0
0.00046511,0
0.00046839,0
0.00047166,0
0.00047822,0
0.00048149,0
0.00048477,0
0.00049132,0
0.00049459,0
0.00050114,0
0.00051097,0
0.0005208,0
0.00052407,0
0.00053062,0
0.00054372,0
0.00055683,0
0.00056338,0
0.00056993,0
0.0005732,0
0.00059286,0
0.00060596,0
0.00060923,0
0.00061906,0
0.00063216,0
0.00064526,0
0.00064854,0
0.00065836,0
0.00067147,0
0.00067474,0
0.00068457,0
0.00070095,0
0.00070422,0
0.00071405,0
0.00072715,0
0.0007337,0
0.00073698,0
0.00075335,0
0.00075663,0
0.00076645,0
0.00077301,0
0.00077628,0
0.00077956,0
0.00078611,0
0.00079266,0
0.00079593,0
0.00080576,0
0.00080903,0
0.00081886,0
0.00082869,0
0.00084506,0
0.00084834,0
0.00085162,0
0.00086472,0
0.00087127,0
0.00088109,0
0.0008942,0
0.00090402,0
0.00091385,0
0.00091712,0
0.00092368,0
0.00093023,0
0.00094333,0
0.0009466,0
0.00095315,0
0.00095971,0
0.00096298,0
0.00097281,0
0.00098263,0
0.00098918,0
0.00099901,0
0.0010056,0
0.0010187,0
0.0010285,0
0.0010383,0
0.0010514,0
0.001058,0
0.0010776,0
0.0010809,0
0.0010842,0
0.001094,0
0.0011005,0
0.0011038,0
0.0011137,0
0.0011235,0
0.00113,0
0.0011333,0
0.0011366,0
0.0011399,0
0.0011464,0
0.0011497,0
0.0011661,0
0.0011759,0
0.0011792,0
0.0011824,0
0.001189,0
0.0011988,0
0.0012021,0
0.0012152,0
0.0012217,0
0.0012316,0
0.0012381,0
0.0012479,0
0.0012578,0
0.0012807,0
0.0012971,0
0.0013102,0
0.0013135,0
0.0013266,0
0.0013397,0
0.0013462,0
0.0013626,0
0.0013757,0
0.0013888,0
0.0013986,0
0.0014084,0
0.001415,0
0.0014248,0
0.0014412,0
0.001451,0
0.0014641,0
0.0014674,0
0.0014772,0
0.0014838,0
0.0014969,0
0.0015034,4.0555e-05
0.0015133,4.0555e-05
0.0015198,8.111e-05
0.0015264,8.111e-05
0.0015395,8.111e-05
0.001546,0.00012166
0.0015558,0.00012166
0.0015657,0.00012166
0.0015689,0.00012166
0.0015755,0.00012166
0.0015853,0.00012166
0.0016017,0.00016222
0.0016115,0.00016222
0.0016181,0.00016222
0.0016279,0.00016222
0.0016377,0.00016222
0.0016475,0.00016222
0.0016607,0.00020277
0.0016901,0.00020277
0.0016967,0.00020277
0.0016967,0.00024333
0.0017032,0.00024333
0.0017131,0.00024333
0.0017163,0.00024333
0.0017262,0.00024333
0.0017327,0.00024333
0.0017393,0.00024333
0.0017491,0.00028388
0.0017556,0.00028388
0.0017753,0.00028388
0.0017786,0.00028388
0.0017917,0.00028388
0.0017982,0.00028388
0.0018113,0.00036499
0.0018113,0.00040555
0.0018146,0.00040555
0.0018179,0.0004461
0.0018211,0.0004461
0.0018277,0.0004461
0.0018375,0.0004461
0.0018474,0.0004461
0.0018506,0.0004461
0.0018572,0.0004461
0.001867,0.0004461
0.0018768,0.00048666
0.0018932,0.00048666
0.0018965,0.00048666
0.0019129,0.00048666
0.0019194,0.00052721
0.001926,0.00052721
0.0019423,0.00052721
0.0019489,0.00052721
0.0019522,0.00052721
0.0019554,0.00056777
0.001962,0.00056777
0.0019718,0.00060832
0.0019849,0.00060832
0.0019947,0.00060832
0.001998,0.00060832
0.0020078,0.00064888
0.0020144,0.00064888
0.0020308,0.00064888
0.0020341,0.00064888
0.0020373,0.00064888
0.0020406,0.00064888
0.0020472,0.00068943
0.0020504,0.00072999
0.0020537,0.00072999
0.0020537,0.00077054
0.002057,0.0008111
0.002057,0.00085165
0.0020668,0.00089221
0.0020734,0.00089221
0.0020865,0.00093276
0.0020897,0.00097331
0.002093,0.00097331
0.0020963,0.00097331
0.0020996,0.0010544
0.0021028,0.001095
0.0021028,0.0011355
0.0021094,0.0011761
0.0021127,0.0012166
0.0021159,0.0012166
0.0021159,0.0012572
0.002129,0.0012572
0.0021323,0.0012978
0.0021356,0.0015005
0.0021421,0.0015411
0.002152,0.0015411
0.0021716,0.0015411
0.0021749,0.0015411
0.0021782,0.0016222
0.0021847,0.0017439
0.002188,0.0017439
0.002188,0.0017844
0.0021945,0.001825
0.0021978,0.0018655
0.0022044,0.0019872
0.0022077,0.0020277
0.0022142,0.0020683
0.0022175,0.0021088
0.0022208,0.0021494
0.0022404,0.0021494
0.0022437,0.0022305
0.0022502,0.0022711
0.0022535,0.0022711
0.0022666,0.0023116
0.0022764,0.0023116
0.0022797,0.0023116
0.0022863,0.0023522
0.0022961,0.0023927
0.0023059,0.0023927
0.0023059,0.0024333
0.0023092,0.0024333
0.0023157,0.0024333
0.0023223,0.0024738
0.0023288,0.0025955
0.0023321,0.0026766
0.0023419,0.0027577
0.002355,0.0028388
0.0023583,0.0028794
0.0023649,0.0029199
0.0023747,0.0030011
0.0023812,0.0030011
0.0023911,0.0030416
0.0023976,0.0030416
0.0024042,0.0030822
0.0024075,0.0032038
0.0024173,0.0032849
0.0024206,0.003366
0.0024304,0.0034877
0.0024402,0.0034877
0.0024435,0.0036094
0.0024533,0.0036905
0.0024566,0.0038527
0.0024566,0.0039338
0.0024599,0.0039338
0.0024664,0.0040555
0.0024762,0.0042177
0.0024795,0.0042583
0.0024861,0.0043394
0.0024959,0.0043799
0.0024992,0.0044205
0.0025123,0.0044205
0.0025221,0.0044205
0.0025319,0.0046232
0.0025385,0.0046232
0.0025516,0.0047855
0.0025581,0.0048666
0.0025679,0.0049477
0.0025745,0.0049882
0.0025843,0.0051505
0.0025909,0.0052316
0.0025942,0.0052721
0.002604,0.0053532
0.0026105,0.0055155
0.0026105,0.0056371
0.0026138,0.0057182
0.0026171,0.0058399
0.0026269,0.0059616
0.0026335,0.0060832
0.0026466,0.0061643
0.0026466,0.006286
0.0026597,0.006286
0.0026629,0.0063671
0.0026695,0.0065699
0.0026728,0.006651
0.0026793,0.0068132
0.0026793,0.0069754
0.0026891,0.007016
0.0026957,0.0070565
0.0026957,0.0072188
0.0027022,0.0072999
0.0027088,0.0074621
0.0027088,0.0075432
0.0027186,0.0076649
0.0027219,0.007746
0.0027252,0.0077865
0.0027317,0.0078271
0.0027415,0.0078676
0.0027448,0.0078676
0.0027612,0.0079893
0.0027678,0.008111
0.0027743,0.0081515
0.0027776,0.0083137
0.0027907,0.0083948
0.0028038,0.0085571
0.0028071,0.0088815
0.0028071,0.0089626
0.0028071,0.0090843
0.0028202,0.0091654
0.0028202,0.0093276
0.0028202,0.0095304
0.0028202,0.0096926
0.0028267,0.0096926
0.0028365,0.0098548
0.0028431,0.0099765
0.0028562,0.010098
0.0028627,0.010179
0.0028627,0.010463
0.002866,0.010585
0.0028693,0.010706
0.0028857,0.010828
0.0028889,0.010869
0.0028889,0.010909
0.0029053,0.011031
0.0029053,0.011274
0.0029119,0.011355
0.0029151,0.011518
0.0029184,0.011599
0.0029282,0.01172
0.0029282,0.012045
0.0029413,0.012369
0.0029413,0.012613
0.0029413,0.012694
0.0029479,0.012856
0.0029479,0.013018
0.0029545,0.01314
0.002961,0.013464
0.002961,0.013829
0.0029676,0.014073
0.0029774,0.014275
0.0029774,0.014681
0.0029807,0.015127
0.0029905,0.01537
0.0029905,0.015654
0.002997,0.015816
0.0030003,0.01606
0.0030101,0.016506
0.0030232,0.016749
0.0030331,0.016992
0.0030396,0.017398
0.0030462,0.017682
0.0030494,0.018209
0.0030494,0.018493
0.0030593,0.019101
0.0030691,0.019629
0.0030756,0.019994
0.0030756,0.020561
0.0030756,0.020845
0.003092,0.02121
0.0030986,0.021535
0.0031018,0.022102
0.0031051,0.022467
0.0031084,0.022995
0.0031182,0.0234
0.0031281,0.023846
0.0031281,0.024495
0.0031313,0.024941
0.0031313,0.025428
0.0031313,0.025874
0.0031346,0.026563
0.0031412,0.027293
0.0031477,0.027902
0.0031575,0.028429
0.0031641,0.029078
0.0031706,0.029646
0.0031739,0.030294
0.003187,0.030862
0.0031936,0.031552
0.0031968,0.03216
0.0032099,0.032971
0.0032132,0.033377
0.0032198,0.034066
0.0032198,0.034837
0.0032296,0.035526
0.0032394,0.036337
0.0032492,0.03731
0.0032558,0.038081
0.0032558,0.039014
0.0032558,0.040109
0.0032591,0.041204
0.0032754,0.042096
0.0032787,0.043069
0.0033016,0.043921
0.0033115,0.044894
0.003318,0.046273
0.0033344,0.047125
0.003341,0.048139
0.003341,0.049396
0.003341,0.05045
0.0033541,0.051423
0.0033672,0.052437
0.0033737,0.053411
0.003377,0.054222
0.0033868,0.055479
0.0033934,0.056533
0.0034065,0.057507
0.0034163,0.058886
0.0034196,0.060183
0.0034228,0.061643
0.0034228,0.063022
0.0034327,0.064401
0.0034425,0.065902
0.0034654,0.067199
0.0034687,0.068984
0.0034851,0.070525
0.0034916,0.071863
0.0034982,0.07385
0.003508,0.075554
0.0035113,0.077581
0.0035211,0.079325
0.0035277,0.081272
0.0035309,0.082772
0.0035342,0.084516
0.003544,0.086544
0.003544,0.089139
0.0035506,0.091167
0.0035604,0.093195
0.0035702,0.095101
0.0035735,0.097453
0.0035833,0.099643
0.0035932,0.10135
0.0035997,0.10321
0.003603,0.1052
0.0036161,0.10779
0.0036194,0.10994
0.0036292,0.1123
0.0036325,0.11501
0.0036488,0.11728
0.0036587,0.11923
0.0036718,0.12175
0.0036783,0.12406
0.0036783,0.12608
0.0036882,0.1286
0.0037013,0.13107
0.0037111,0.13318
0.0037176,0.13574
0.0037275,0.13732
0.0037373,0.13918
0.0037504,0.14239
0.0037569,0.14438
0.0037766,0.14721
0.0037766,0.14993
0.0037864,0.15228
0.0037995,0.15541
0.0038126,0.15776
0.0038159,0.16056
0.0038323,0.16295
0.0038454,0.16575
0.0038585,0.16842
0.0038683,0.17138
0.0038749,0.1743
0.003888,0.17747
0.0039043,0.18014
0.003924,0.18339
0.0039305,0.18659
0.0039502,0.18943
0.0039633,0.19308
0.0039698,0.19624
0.0039797,0.19937
0.0039895,0.20229
0.0040026,0.20553
0.0040091,0.20906
0.004019,0.21275
0.0040419,0.21599
0.0040616,0.22025
0.0040943,0.22386
0.004114,0.22788
0.0041434,0.23088
0.0041565,0.23514
0.0041696,0.23895
0.0041958,0.24333
0.0042188,0.24767
0.0042384,0.25189
0.0042548,0.25712
0.0042646,0.26117
0.0042843,0.26519
0.0043039,0.27001
0.0043301,0.27492
0.0043498,0.2793
0.0043694,0.28413
0.0043956,0.28843
0.004412,0.29313
0.0044546,0.29808
0.0044972,0.30205
0.0045234,0.3068
0.0045496,0.31199
0.0045627,0.31612
0.0045922,0.32091
0.004638,0.32626
0.0046773,0.33214
0.0047428,0.33713
0.0047985,0.34147
0.004828,0.34731
0.004887,0.35343
0.0049132,0.35932
0.0049459,0.36621
0.0049983,0.37213
0.0050507,0.37854
0.0051031,0.3847
0.005149,0.39139
0.0052047,0.39768
0.0052702,0.40356
0.005316,0.41017
0.0053848,0.41735
0.0054503,0.42437
0.0055158,0.43106
0.0055879,0.43815
0.0056927,0.44586
0.0058303,0.45292
0.0059449,0.46018
0.0060268,0.46816
0.0061382,0.4751
0.0062299,0.48341
0.0063511,0.49055
0.006505,0.49838
0.006659,0.50568
0.0067933,0.51371
0.0069865,0.52226
0.0071863,0.53123
0.0073796,0.53849
0.0075859,0.54631
0.007789,0.55447
0.0080183,0.56282
0.0082541,0.57158
0.0085162,0.58054
0.0087323,0.58926
0.0089682,0.59745
0.0091712,0.60625
0.00943,0.61497
0.0097576,0.62414
0.010059,0.63383
0.010416,0.64304
0.010776,0.652
0.011182,0.66145
0.011641,0.6709
0.012047,0.6795
0.012548,0.68781
0.013066,0.69766
0.013737,0.70614
0.014369,0.71502
0.015038,0.72415
0.015719,0.73372
0.016508,0.7428
0.017468,0.75193
0.018523,0.76097
0.019548,0.77095
0.020851,0.77938
0.022273,0.7881
0.023819,0.79706
0.025601,0.80672
0.027546,0.81519
0.029859,0.8231
0.032433,0.83149
0.035404,0.84025
0.038945,0.84837
0.042692,0.85761
0.047163,0.86528
0.052518,0.87351
0.058346,0.87984
0.065319,0.88628
0.07334,0.89334
0.082669,0.90044
0.093445,0.90616
0.10505,0.91151
0.11847,0.91763
0.1333,0.9223
0.14979,0.92777
0.16782,0.9326
0.52921,0.93759
0.5504,0.9418
0.57291,0.94529
0.5966,0.94874
0.62074,0.95117
0.64492,0.95369
0.66906,0.95632
0.6929,0.95896
0.71549,0.96099
0.73774,0.96269
0.75859,0.9646
0.77822,0.96597
0.79658,0.96743
0.81364,0.96881
0.82912,0.96995
0.84292,0.971
0.8555,0.97198
0.86681,0.97307
0.87685,0.97425
0.88605,0.97546
0.89421,0.97623
0.9014,0.97721
0.90781,0.97786
0.9134,0.97863
0.91841,0.9794
0.9232,0.98037
0.92736,0.98078
0.93112,0.98151
0.93421,0.98199
0.93711,0.98236
0.93989,0.98276
0.94231,0.98341
0.9446,0.9839
0.9466,0.98471
0.94841,0.98491
0.95028,0.98544
0.952,0.98564
0.95369,0.98609
0.9551,0.98654
0.95643,0.98706
0.95772,0.98739
0.95898,0.98804
0.96004,0.98824
0.96111,0.98848
0.96223,0.98877
0.96319,0.98925
0.96409,0.9897
0.965,0.98998
0.96578,0.99027
0.96663,0.99043
0.9674,0.99067
0.9681,0.991
0.96876,0.99124
0.96948,0.99156
0.97007,0.99189
0.9707,0.99213
0.97138,0.99238
0.97198,0.99274
0.9726,0.99331
0.97323,0.99371
0.97383,0.99384
0.97439,0.99396
0.97499,0.99444
0.97561,0.99457
0.97618,0.99485
0.97669,0.99497
0.97724,0.99513
0.97778,0.99526
0.97835,0.99538
0.9788,0.99562
0.97919,0.99574
0.97967,0.9959
0.98015,0.99603
0.98051,0.99611
0.98096,0.99623
0.98137,0.99639
0.98174,0.99667
0.98214,0.99684
0.98247,0.99684
0.9828,0.99704
0.98325,0.99716
0.98363,0.99728
0.98398,0.99745
0.98434,0.99761
0.98469,0.99765
0.98505,0.99769
0.9854,0.99769
0.98574,0.99789
0.98611,0.99801
0.98643,0.99818
0.98671,0.99826
0.98702,0.99834
0.9873,0.99846
0.98759,0.9985
0.98785,0.9985
0.98817,0.99858
0.98845,0.99862
0.98874,0.99862
0.98899,0.99866
0.98929,0.99874
0.98957,0.99874
0.98978,0.99878
0.99,0.99878
0.99022,0.99882
0.99041,0.99891
0.99069,0.99895
0.99092,0.99903
0.99111,0.99907
0.99135,0.99911
0.99154,0.99915
0.99177,0.99915
0.99195,0.99919
0.99214,0.99919
0.99228,0.99927
0.99249,0.99927
0.99269,0.99935
0.99281,0.99935
0.99295,0.99935
0.99311,0.99939
0.99327,0.99939
0.99342,0.99939
0.99352,0.99939
0.99363,0.99947
0.99371,0.99951
0.99385,0.99951
0.99399,0.99951
0.99409,0.99951
0.99419,0.99951
0.99434,0.99951
0.99447,0.99951
0.99457,0.99955
0.99469,0.99959
0.9948,0.99964
0.9949,0.99964
0.99498,0.99964
0.99507,0.99964
0.99518,0.99964
0.99528,0.99964
0.99538,0.99964
0.99545,0.99964
0.99551,0.99968
0.9956,0.99972
0.99569,0.99972
0.9958,0.99972
0.99593,0.99972
0.99601,0.99972
0.9961,0.99972
0.99616,0.99976
0.99625,0.99976
0.99633,0.99976
0.99638,0.99976
0.99645,0.99984
0.99654,0.99984
0.99663,0.99988
0.9967,0.99988
0.99677,0.99988
0.99685,0.99988
0.9969,0.99988
0.99698,0.99988
0.99705,0.99988
0.99709,0.99988
0.99722,0.99988
0.99729,0.99988
0.99734,0.99988
0.99737,0.99988
0.99742,0.99988
0.99745,0.99988
0.99751,0.99992
0.99756,0.99996
0.9976,0.99996
0.99764,0.99996
0.99769,0.99996
0.99772,0.99996
0.99776,0.99996
0.99779,0.99996
0.99784,0.99996
0.99788,0.99996
0.99792,0.99996
0.99795,0.99996
0.99798,0.99996
0.99802,0.99996
0.99804,0.99996
0.99808,0.99996
0.9981,1
0.99812,1
0.99815,1
0.99816,1
0.99819,1
0.99822,1
0.99824,1
0.99826,1
0.9983,1
0.99833,1
0.99837,1
0.9984,1
0.99842,1
0.99845,1
0.99848,1
0.99852,1
0.99854,1
0.99855,1
0.99858,1
0.9986,1
0.99863,1
0.99866,1
0.99869,1
0.99871,1
0.99872,1
0.99874,1
0.99877,1
0.99879,1
0.99883,1
0.99885,1
0.99888,1
0.9989,1
0.99895,1
0.99896,1
0.99898,1
0.99901,1
0.99902,1
0.99903,1
0.99904,1
0.99906,1
0.99907,1
0.99909,1
0.99912,1
0.99915,1
0.99917,1
0.99918,1
0.99919,1
0.99921,1
0.99925,1
0.99927,1
0.99928,1
0.99928,1
0.9993,1
0.99932,1
0.99934,1
0.99935,1
0.99937,1
0.99939,1
0.9994,1
0.99942,1
0.99943,1
0.99944,1
0.99946,1
0.99949,1
0.99951,1
0.99953,1
0.99953,1
0.99955,1
0.99957,1
0.99959,1
0.9996,1
0.99962,1
0.99964,1
0.99965,1
0.99965,1
0.99966,1
0.99968,1
0.99969,1
0.9997,1
0.99972,1
0.99974,1
0.99975,1
0.99976,1
0.99976,1
0.99977,1
0.99978,1
0.99979,1
0.99981,1
0.99982,1
0.99982,1
0.99983,1
0.99984,1
0.99985,1
0.99986,1
0.99988,1
0.99988,1
0.99989,1
0.9999,1
0.9999,1
0.99992,1
0.99993,1
0.99995,1
0.99996,1
0.99997,1
0.99998,1
0.99998,1
0.99999,1
1,1
1,1


==> image/datFiles/driveClahe.dat <==
0,0
0,4.0555e-05
0,8.111e-05
0,0.00016222
0,0.00028388
0,0.00040555
0,0.00048666
0,0.00077054
0,0.00089221
0,0.001095
0,0.0015005
0,0.001825
0,0.0020683
0,0.0024333
0,0.0028794
0,0.0031633
0,0.0036094
0,0.0040149
0,0.0043394
0,0.0045827
0,0.0049477
0,0.0053127
0,0.0057993
0,0.0062454
0,0.0068132
0,0.0072188
0,0.0073404
0,0.0077054
0,0.0080298
0,0.0083543
0,0.0088004
0,0.0091248
0,0.0094898
0,0.0098548
0,0.01026
0,0.010625
0,0.01099
0,0.011477
0,0.011964
0,0.01241
0,0.012978
0,0.013343
0,0.013991
0,0.014316
0,0.014762
0,0.015249
0,0.015857
0,0.016506
0,0.017195
0,0.017804
0,0.018696
0,0.019466
0,0.020034
0,0.020723
0,0.021737
0,0.022305
0,0.023076
0,0.024171
0,0.025063
0,0.025996
0,0.026604
0,0.027699
0,0.028672
0,0.029564
0,0.030659
0,0.031552
0,0.032971
0,0.03435
0,0.035972
0,0.03727
0,0.038446
0,0.039865
0,0.041123
0,0.042461
0,0.044043
0,0.045543
0,0.047125
0,0.048057
0,0.04968
0,0.051545
0,0.052924
0,0.054506
0,0.055844
0,0.057669
0,0.058967
0,0.061319
0,0.063387
0,0.065131
0,0.066875
0,0.068821
0,0.070768
0,0.072025
0,0.073485
0,0.07527
0,0.076811
0,0.078555
3.2754e-06,0.080704
3.2754e-06,0.082448
3.2754e-06,0.083948
3.2754e-06,0.085571
3.2754e-06,0.087355
6.5509e-06,0.089504
1.6377e-05,0.092059
1.9653e-05,0.094168
2.9479e-05,0.096318
2.9479e-05,0.098102
3.2754e-05,0.10037
3.9305e-05,0.10273
5.5683e-05,0.10463
6.5509e-05,0.10682
9.1712e-05,0.10844
0.00010809,0.11031
0.00012119,0.11217
0.0001474,0.11489
0.00017687,0.11733
0.00020635,0.11935
0.00021618,0.12146
0.00025876,0.12373
0.00029151,0.12576
0.00034065,0.12775
0.0003734,0.13018
0.00041926,0.13225
0.00042581,0.13444
0.00048149,0.13671
0.00053062,0.13931
0.00056993,0.14109
0.00059286,0.14352
0.00062561,0.14608
0.00065181,0.14823
0.00069767,0.1503
0.00075008,0.15224
0.00079266,0.15451
0.00084834,0.1567
0.00092695,0.1595
0.00098918,0.16202
0.0010285,0.16481
0.0010645,0.16761
0.0011005,0.16919
0.0011661,0.1713
0.0012152,0.17329
0.001225,0.17625
0.0012938,0.17921
0.0013462,0.18193
0.0014019,0.18392
0.001474,0.18712
0.0015231,0.1902
0.0015689,0.19255
0.0016148,0.19458
0.0016836,0.19722
0.0017622,0.20123
0.0018441,0.20363
0.0018932,0.20614
0.0019718,0.20926
0.0020275,0.21166
0.0020897,0.21478
0.0021945,0.21827
0.0022437,0.22066
0.0023256,0.22398
0.0024042,0.22767
0.0024762,0.23124
0.0025352,0.23433
0.0026171,0.23708
0.0026826,0.24012
0.002794,0.24357
0.0029348,0.24637
0.0030101,0.24957
0.003092,0.25298
0.0031968,0.25663
0.0032853,0.26012
0.0033901,0.26332
0.0034916,0.26649
0.0035997,0.26941
0.0036783,0.27318
0.00377,0.27711
0.0038945,0.27971
0.0039797,0.28344
0.004091,0.28693
0.0042548,0.29094
0.00434,0.29374
0.0044579,0.2969
0.0045922,0.29986
0.0047003,0.30371
0.0048411,0.30769
0.0049852,0.31195
0.0051359,0.31645
0.0053095,0.32026
0.0054733,0.32383
0.0056239,0.32695
0.0058368,0.33024
0.0059875,0.33344
0.0061546,0.33782
0.0063249,0.34111
0.0065018,0.34423
0.0066721,0.34755
0.0068522,0.35112
0.0070455,0.35425
0.0072387,0.35818
0.0073927,0.36179
0.0076056,0.36576
0.0078152,0.36954
0.0079954,0.37387
0.0082345,0.37716
0.0084703,0.38012
0.0086767,0.38401
0.0089223,0.38791
0.0091614,0.39119
0.0094038,0.39456
0.009656,0.39829
0.009941,0.40251
0.010232,0.40648
0.01057,0.41029
0.010809,0.41439
0.011078,0.41844
0.011451,0.42266
0.011739,0.427
0.012093,0.43094
0.012447,0.43463
0.012751,0.4384
0.013121,0.44306
0.013452,0.44667
0.013829,0.45089
0.014245,0.45413
0.014645,0.45778
0.015015,0.4622
0.015368,0.46642
0.015797,0.47052
0.0162,0.47506
0.016639,0.4792
0.017098,0.48317
0.017602,0.48718
0.018077,0.49177
0.018582,0.49586
0.019053,0.49911
0.019479,0.50223
0.02001,0.50588
0.020508,0.50985
0.021045,0.5135
0.021605,0.51724
0.022126,0.52141
0.022663,0.52531
0.023288,0.52908
0.023944,0.53285
0.024582,0.53577
0.02525,0.54011
0.025925,0.544
0.026538,0.54757
0.027222,0.55057
0.02792,0.55507
0.028582,0.55933
0.029292,0.56359
0.030033,0.56833
0.030665,0.57247
0.03132,0.57657
0.032027,0.58054
0.032889,0.58415
0.033826,0.58877
0.034687,0.59344
0.035601,0.59749
0.036459,0.60159
0.037527,0.60589
0.038464,0.61047
0.039345,0.61526
0.040311,0.61947
0.041228,0.62316
0.042171,0.62702
0.043216,0.63075
0.044228,0.6344
0.045309,0.63768
0.046472,0.64146
0.047648,0.64563
0.048893,0.65026
0.050118,0.65386
0.051428,0.65735
0.05283,0.66064
0.054232,0.66473
0.055666,0.66851
0.057068,0.67268
0.058237,0.67564
0.059567,0.6786
0.060943,0.68148
0.062325,0.68452
0.063917,0.68813
0.065417,0.69227
0.067016,0.69685
0.068788,0.70119
0.07052,0.7046
0.07221,0.7078
0.073901,0.71076
0.075827,0.71429
0.077507,0.71754
0.079246,0.72033
0.080809,0.72358
0.082653,0.7269
0.084431,0.72991
0.086223,0.73242
0.088224,0.73526
0.090409,0.73789
0.092489,0.74053
0.094726,0.74329
0.096917,0.74625
0.098968,0.74917
0.10101,0.75164
0.10322,0.75477
0.10532,0.7576
0.1075,0.76061
0.1098,0.7634
0.11203,0.76616
0.11436,0.76953
0.11688,0.7718
0.11939,0.77435
0.12208,0.77675
0.12472,0.78019
0.12757,0.78242
0.13022,0.7849
0.13288,0.78745
0.13563,0.78952
0.13836,0.7926
0.14123,0.79487
0.14386,0.79702
0.14649,0.79942
0.14927,0.80185
0.1521,0.80432
0.15518,0.80655
0.15833,0.80878
0.16144,0.81
0.16471,0.81199
0.16805,0.81438
0.17138,0.81629
0.17459,0.81848
0.17772,0.82055
0.18089,0.82371
0.18393,0.8259
0.18705,0.82789
0.19022,0.83044
0.19334,0.83291
0.19643,0.8347
0.19981,0.8366
0.20324,0.83819
0.20675,0.83981
0.21031,0.84155
0.21405,0.84342
0.21752,0.84549
0.22079,0.84723
0.22398,0.84922
0.22756,0.85104
0.23097,0.85279
0.23436,0.85465
0.23781,0.85631
0.24131,0.85769
0.24487,0.85887
0.24861,0.86061
0.25234,0.86175
0.25625,0.86317
0.26017,0.86459
0.26398,0.86601
0.26749,0.86763
0.27114,0.86966
0.27448,0.87168
0.27808,0.87298
0.28151,0.87456
0.28497,0.87606
0.28848,0.87761
0.29202,0.87903
0.29562,0.88057
0.29906,0.8819
0.3027,0.88312
0.30632,0.88462
0.31012,0.88568
0.31379,0.88762
0.31737,0.88904
0.32082,0.89107
0.32423,0.89212
0.32781,0.89367
0.33096,0.89496
0.33452,0.89622
0.33803,0.89752
0.3415,0.89869
0.34499,0.89967
0.34863,0.9006
0.35192,0.90133
0.35533,0.9021
0.35866,0.90328
0.36204,0.90433
0.36546,0.90567
0.36874,0.9066
0.37184,0.9077
0.37518,0.90883
0.37835,0.90989
0.38157,0.91123
0.38464,0.91216
0.38787,0.91277
0.39111,0.91337
0.39427,0.9139
0.39728,0.91483
0.40035,0.91561
0.40338,0.9165
0.40636,0.91755
0.40927,0.9184
0.41217,0.91958
0.415,0.92055
0.41801,0.9214
0.42093,0.92218
0.42375,0.92319
0.42663,0.92376
0.42955,0.92457
0.43236,0.92526
0.4352,0.92591
0.43781,0.92643
0.44054,0.92704
0.44308,0.92753
0.44574,0.92854
0.4482,0.92931
0.45085,0.93021
0.45342,0.93122
0.456,0.93187
0.45853,0.93264
0.46111,0.93325
0.46375,0.93361
0.46609,0.9341
0.46851,0.93454
0.47101,0.93527
0.47321,0.93588
0.47527,0.93673
0.47745,0.93722
0.47954,0.93799
0.48175,0.93832
0.48403,0.93901
0.48629,0.9399
0.48852,0.94026
0.49068,0.94079
0.49275,0.94136
0.4949,0.94176
0.49703,0.94237
0.49906,0.94274
0.50094,0.94322
0.50294,0.94359
0.50486,0.94391
0.50671,0.94448
0.50868,0.94464
0.51053,0.94521
0.51231,0.94578
0.51421,0.94655
0.51603,0.94704
0.51774,0.94728
0.51938,0.94785
0.52096,0.94825
0.52265,0.94874
0.52444,0.94906
0.52599,0.94927
0.52761,0.94967
0.52922,0.95032
0.53069,0.95069
0.5323,0.95109
0.53381,0.95133
0.53532,0.95174
0.53681,0.95202
0.53825,0.95235
0.53976,0.95259
0.54107,0.95312
0.54246,0.95356
0.54385,0.95401
0.54528,0.95434
0.54661,0.95462
0.54789,0.95486
0.54906,0.95511
0.55026,0.95535
0.55158,0.9558
0.55291,0.95612
0.55415,0.9564
0.55532,0.95644
0.5564,0.95681
0.55737,0.95693
0.55851,0.95709
0.55963,0.95738
0.56082,0.95774
0.56196,0.95807
0.56313,0.95847
0.5642,0.95872
0.56518,0.95884
0.56615,0.95908
0.56705,0.95949
0.56796,0.95997
0.56894,0.96038
0.56987,0.96066
0.57082,0.96086
0.57166,0.96111
0.57252,0.96127
0.57347,0.96155
0.57433,0.96172
0.5752,0.96188
0.57621,0.96212
0.57705,0.9622
0.57788,0.96249
0.57873,0.96289
0.57939,0.96334
0.58013,0.9637
0.58088,0.96391
0.58166,0.96427
0.58241,0.96435
0.58308,0.96468
0.58373,0.96488
0.58447,0.96512
0.58508,0.96541
0.58588,0.96557
0.58656,0.96577
0.58719,0.96597
0.58781,0.96622
0.58838,0.96642
0.58895,0.96666
0.58949,0.96683
0.59001,0.96707
0.59063,0.96727
0.59125,0.96743
0.59179,0.96768
0.59235,0.96792
0.59296,0.96825
0.59351,0.96845
0.59406,0.96873
0.59459,0.96885
0.59509,0.96914
0.59554,0.96938
0.59602,0.96946
0.59648,0.96958
0.59696,0.96967
0.59739,0.96975
0.59784,0.97003
0.59826,0.97011
0.59869,0.97027
0.59917,0.9704
0.59957,0.97072
0.60002,0.971
0.60045,0.97129
0.6008,0.97141
0.60122,0.97157
0.60157,0.97177
0.60194,0.97194
0.60234,0.9721
0.6027,0.97214
0.60306,0.97226
0.60341,0.9725
0.60374,0.97267
0.60405,0.97279
0.60439,0.97299
0.60476,0.97311
0.60507,0.97331
0.6054,0.97344
0.60568,0.97356
0.60599,0.97372
0.60632,0.97392
0.60662,0.974
0.60695,0.97413
0.60723,0.97429
0.6075,0.97449
0.60773,0.97461
0.608,0.97469
0.60825,0.97473
0.60845,0.97486
0.60868,0.97494
0.60898,0.97514
0.60928,0.97514
0.60954,0.97526
0.60982,0.9755
0.61005,0.97563
0.61032,0.97571
0.6106,0.97591
0.61086,0.97603
0.6111,0.97623
0.61135,0.97648
0.61157,0.9766
0.6118,0.97664
0.61202,0.97672
0.61222,0.97684
0.61244,0.97696
0.61269,0.97709
0.61295,0.97717
0.61315,0.97729
0.61336,0.97733
0.61355,0.97749
0.61375,0.97769
0.61396,0.97782
0.61415,0.9779
0.61437,0.9779
0.61455,0.97794
0.61479,0.97814
0.61503,0.97847
0.61527,0.97871
0.61549,0.97883
0.61568,0.97899
0.61589,0.97915
0.61606,0.97924
0.61627,0.97928
0.61647,0.97932
0.6167,0.9794
0.61685,0.97952
0.61703,0.9796
0.61722,0.97964
0.61741,0.97972
0.61761,0.9798
0.61779,0.97993
0.61792,0.98005
0.61805,0.98017
0.61822,0.98029
0.6184,0.98037
0.61857,0.98045
0.61873,0.98049
0.61889,0.98057
0.61907,0.98074
0.61923,0.98078
0.61942,0.98102
0.61956,0.9811
0.61969,0.9813
0.61983,0.98134
0.61995,0.98143
0.62013,0.98147
0.62032,0.98155
0.62047,0.98159
0.62062,0.98167
0.62073,0.98171
0.62087,0.98171
0.621,0.98183
0.62112,0.98187
0.62125,0.98195
0.62144,0.98203
0.62156,0.98207
0.62166,0.9822
0.62179,0.98228
0.62193,0.98236
0.62204,0.9824
0.62215,0.98248
0.62226,0.98248
0.62239,0.98256
0.62257,0.9826
0.62271,0.98276
0.62283,0.98285
0.62296,0.98289
0.62305,0.98289
0.62313,0.98297
0.62323,0.98301
0.62331,0.98309
0.62346,0.98309
0.62357,0.98313
0.62368,0.98313
0.62379,0.98329
0.62389,0.98333
0.62398,0.98341
0.62407,0.98345
0.62417,0.98349
0.62427,0.98349
0.6244,0.98353
0.62453,0.98374
0.62461,0.98394
0.62469,0.98406
0.62477,0.9841
0.62486,0.98414
0.62496,0.98422
0.62505,0.98426
0.62512,0.98435
0.62519,0.98451
0.62532,0.98451
0.62538,0.98455
0.62546,0.98467
0.62551,0.98475
0.62557,0.98487
0.62564,0.98495
0.62569,0.98499
0.62581,0.98508
0.62587,0.98516
0.62596,0.98532
0.62607,0.98532
0.62613,0.9854
0.62618,0.98544
0.62625,0.98548
0.62633,0.98556
0.62641,0.98568
0.62649,0.98572
0.62658,0.98572
0.62665,0.98577
0.62674,0.98581
0.62681,0.98585
0.62687,0.98601
0.62694,0.98605
0.62696,0.98609
0.62703,0.98621
0.6271,0.9865
0.6272,0.98654
0.62727,0.98666
0.62735,0.9867
0.62741,0.9867
0.62747,0.98682
0.62754,0.98694
0.6276,0.98694
0.62767,0.98698
0.62773,0.98702
0.62779,0.98706
0.62784,0.98714
0.62791,0.98714
0.62796,0.98723
0.628,0.98735
0.62805,0.98739
0.62814,0.98739
0.62822,0.98739
0.6283,0.98743
0.62834,0.98747
0.62842,0.98747
0.62848,0.98747
0.62853,0.98755
0.62857,0.98759
0.62864,0.98771
0.62872,0.98775
0.62879,0.98779
0.62885,0.98779
0.62892,0.98779
0.62896,0.98787
0.62904,0.98791
0.62909,0.98791
0.62913,0.98796
0.62917,0.98804
0.62923,0.98808
0.62928,0.98812
0.62933,0.98812
0.62938,0.98812
0.62944,0.98816
0.6295,0.9882
0.62956,0.98832
0.6296,0.98836
0.62967,0.98844
0.62972,0.98856
0.62975,0.9886
0.62979,0.9886
0.62985,0.9886
0.62989,0.9886
0.62994,0.98864
0.62996,0.98864
0.62999,0.98864
0.63004,0.98864
0.63007,0.98877
0.63012,0.98885
0.63016,0.98889
0.63022,0.98893
0.63026,0.98897
0.63034,0.98897
0.63039,0.98901
0.63042,0.98909
0.63046,0.98921
0.6305,0.98925
0.63055,0.98929
0.63057,0.98937
0.63062,0.98937
0.63068,0.98937
0.63071,0.9895
0.63075,0.98954
0.63079,0.98958
0.63081,0.98966
0.63085,0.9897
0.6309,0.98974
0.63094,0.98974
0.63098,0.98978
0.63101,0.98978
0.63104,0.98978
0.63108,0.98978
0.63111,0.98978
0.63115,0.98978
0.63118,0.98978
0.63121,0.98978
0.63123,0.98978
0.63127,0.98978
0.63131,0.98978
0.63134,0.98978
0.63137,0.98978
0.6314,0.98982
0.63146,0.98982
0.63149,0.98982
0.63152,0.98982
0.63155,0.98986
0.63159,0.98986
0.63163,0.98986
0.63167,0.98986
0.63171,0.98986
0.63176,0.98986
0.63178,0.9899
0.63179,0.9899
0.63182,0.9899
0.63183,0.98994
0.63188,0.99002
0.63189,0.99002
0.63194,0.99002
0.63196,0.99002
0.63199,0.99006
0.63202,0.99006
0.63206,0.99006
0.63209,0.99006
0.63212,0.99006
0.63215,0.99006
0.63216,0.99006
0.63218,0.99006
0.6322,0.9901
0.63223,0.9901
0.63224,0.9901
0.63227,0.99019
0.63229,0.99019
0.63231,0.99019
0.63235,0.99023
0.63238,0.99027
0.63241,0.99031
0.63243,0.99031
0.63245,0.99031
0.63247,0.99031
0.63249,0.99031
0.63251,0.99031
0.63253,0.99031
0.63256,0.99031
0.63258,0.99031
0.6326,0.99031
0.63263,0.99031
0.63266,0.99031
0.63267,0.99039
0.63269,0.99039
0.63271,0.99039
0.63272,0.99039
0.63275,0.99039
0.63278,0.99039
0.63281,0.99039
0.63282,0.99039
0.63284,0.99039
0.63287,0.99039
0.6329,0.99039
0.63292,0.99039
0.63294,0.99039
0.63295,0.99039
0.63297,0.99039
0.633,0.99039
0.63304,0.99039
0.63305,0.99039
0.63309,0.99039
0.63312,0.99039
0.63315,0.99043
0.63318,0.99043
0.63319,0.99043
0.6332,0.99043
0.63322,0.99043
0.63325,0.99043
0.63326,0.99043
0.63326,0.99043
0.63329,0.99043
0.63332,0.99043
0.63335,0.99043
0.63337,0.99043
0.63339,0.99043
0.63343,0.99043
0.63345,0.99043
0.63347,0.99043
0.63349,0.99043
0.63351,0.99043
0.63353,0.99043
0.63355,0.99043
0.63357,0.99043
0.63358,0.99043
0.63361,0.99043
0.63364,0.99043
0.63368,0.99043
0.63371,0.99043
0.63377,0.99043
0.63382,0.99043
0.63383,0.99043
0.63385,0.99043
0.63386,0.99043
0.63389,0.99043
0.63391,0.99043
0.63392,0.99043
0.63395,0.99043
0.63415,0.99043
0.63444,0.99043
0.63472,0.99043
0.63495,0.99043
1,1


==> image/datFiles/driveN.dat <==
0,0
0,4.0555e-05
0,8.111e-05
0,0.00012166
0,0.00016222
0,0.00020277
0,0.00024333
0,0.00028388
0,0.00032444
0,0.00040555
0,0.00048666
0,0.00052721
0,0.00056777
0,0.00060832
0,0.00068943
0,0.00072999
0,0.00077054
0,0.0008111
0,0.00085165
0,0.00089221
0,0.00093276
0,0.00097331
0,0.0010544
0,0.0011355
0,0.0011761
0,0.0012166
0,0.0012978
0,0.0013383
0,0.0014194
0,0.00146
0,0.0015411
0,0.0015816
0,0.0016222
0,0.0017439
0,0.0017844
0,0.001825
0,0.0018655
0,0.0019466
0,0.0019872
0,0.0020277
0,0.0021088
0,0.0021494
0,0.0022305
0,0.0022711
0,0.0023116
0,0.0023927
0,0.0024333
0,0.0024738
0,0.0025144
0,0.0026361
0,0.0026766
0,0.0027172
0,0.0027983
0,0.0029199
0,0.0030011
0,0.0030822
0,0.0031633
0,0.0032038
0,0.0032444
0,0.0033255
0,0.003366
0,0.0034066
0,0.0034472
0,0.0035283
0,0.0035688
0,0.0036499
0,0.0036905
0,0.003731
0,0.0037716
0,0.0038122
0,0.0038527
0,0.0039338
0,0.0039744
0,0.004096
0,0.0041366
0,0.0041771
0,0.0042988
0,0.0043394
0,0.0043799
0,0.0044205
0,0.0045016
0,0.0045827
0,0.0046232
0,0.0047044
0,0.0047449
0,0.0048666
0,0.0049477
0,0.0049882
0,0.0050288
0,0.0051099
0,0.0052316
0,0.0052721
0,0.0053938
0,0.0055155
0,0.005556
0,0.0055966
0,0.0056371
0,0.0057182
0,0.0058399
0,0.0059616
0,0.0060427
0,0.0061238
0,0.0061643
0,0.0062454
0,0.006286
0,0.0063671
0,0.0064077
0,0.0064482
0,0.0064888
0,0.0065293
0,0.0066104
0,0.0066915
0,0.0067726
0,0.0068132
0,0.0068538
0,0.0070971
0,0.0071782
0,0.0072188
0,0.0072999
0,0.007381
0,0.0075026
0,0.0075432
0,0.0076243
0,0.0077865
0,0.0078271
0,0.0078676
0,0.0079487
0,0.0079893
0,0.0080298
0,0.008111
0,0.0081515
0,0.0081921
0,0.0082326
0,0.0082732
0,0.0083948
0,0.0085165
0,0.0086382
0,0.0087598
0,0.0088815
0,0.0089626
0,0.0090032
0,0.0091654
0,0.0092465
0,0.0093682
0,0.0094087
0,0.0094493
0,0.0094898
0,0.0095304
0,0.0096115
0,0.009652
0,0.0097331
0,0.0098143
0,0.0098954
0,0.010017
0,0.010098
0,0.010179
0,0.010341
0,0.010463
0,0.010544
0,0.010585
0,0.010625
0,0.010666
0,0.010869
0,0.01095
0,0.01099
0,0.011031
0,0.011071
0,0.011112
0,0.011234
0,0.011274
0,0.011315
0,0.011355
0,0.011436
0,0.011477
0,0.011518
0,0.011599
0,0.011761
0,0.011842
0,0.011964
0,0.012126
0,0.012166
0,0.012369
0,0.012491
0,0.012531
0,0.012572
0,0.012613
0,0.012653
0,0.012694
0,0.012734
0,0.012775
0,0.012856
0,0.012937
0,0.013018
0,0.013099
0,0.01314
0,0.013302
0,0.013383
0,0.013505
0,0.013626
0,0.013708
0,0.013748
0,0.013829
0,0.01391
0,0.013951
0,0.013991
0,0.014032
0,0.014194
0,0.014275
0,0.014397
0,0.014519
0,0.0146
0,0.014681
0,0.014762
0,0.014884
0,0.015046
0,0.015167
0,0.015249
0,0.01537
0,0.015411
0,0.015532
0,0.015776
0,0.015857
0,0.015979
0,0.016344
0,0.016425
0,0.016506
0,0.016546
0,0.016709
0,0.01679
0,0.016911
0,0.016952
0,0.017033
0,0.017155
0,0.017236
0,0.017398
3.2754e-06,0.01756
3.2754e-06,0.017682
3.2754e-06,0.017722
3.2754e-06,0.018006
3.2754e-06,0.018169
3.2754e-06,0.018371
3.2754e-06,0.018615
6.5509e-06,0.018655
6.5509e-06,0.018858
6.5509e-06,0.01898
6.5509e-06,0.019061
6.5509e-06,0.019182
6.5509e-06,0.019264
6.5509e-06,0.019547
6.5509e-06,0.019588
6.5509e-06,0.01975
6.5509e-06,0.019912
9.8263e-06,0.019994
9.8263e-06,0.020196
9.8263e-06,0.020237
9.8263e-06,0.020561
9.8263e-06,0.020926
9.8263e-06,0.02117
9.8263e-06,0.021332
9.8263e-06,0.021535
9.8263e-06,0.021697
9.8263e-06,0.021818
9.8263e-06,0.021859
9.8263e-06,0.0219
9.8263e-06,0.021981
9.8263e-06,0.022062
9.8263e-06,0.022143
9.8263e-06,0.022265
9.8263e-06,0.022305
9.8263e-06,0.022386
9.8263e-06,0.022467
9.8263e-06,0.022548
9.8263e-06,0.022711
9.8263e-06,0.022954
1.3102e-05,0.022995
1.6377e-05,0.023278
1.6377e-05,0.023441
1.6377e-05,0.023603
1.6377e-05,0.023725
1.6377e-05,0.024008
1.6377e-05,0.024333
1.6377e-05,0.024576
1.6377e-05,0.024738
1.6377e-05,0.024941
1.9653e-05,0.025225
1.9653e-05,0.025509
1.9653e-05,0.025752
1.9653e-05,0.025996
1.9653e-05,0.026158
1.9653e-05,0.026563
1.9653e-05,0.026685
1.9653e-05,0.026928
1.9653e-05,0.027172
2.2928e-05,0.027415
2.2928e-05,0.027699
2.2928e-05,0.027902
2.2928e-05,0.028145
2.2928e-05,0.028429
2.2928e-05,0.028713
2.2928e-05,0.028875
2.6204e-05,0.029159
2.6204e-05,0.029402
2.6204e-05,0.029686
2.6204e-05,0.029808
2.6204e-05,0.030051
2.6204e-05,0.030254
3.2754e-05,0.030538
3.2754e-05,0.030822
3.2754e-05,0.031065
3.603e-05,0.031268
3.9305e-05,0.031552
3.9305e-05,0.031754
4.2581e-05,0.031836
4.2581e-05,0.032241
4.2581e-05,0.032525
4.2581e-05,0.03289
4.2581e-05,0.033052
4.5856e-05,0.033336
4.9132e-05,0.03362
5.2407e-05,0.034025
6.2233e-05,0.034472
6.5509e-05,0.034755
6.5509e-05,0.03512
6.5509e-05,0.035404
6.8784e-05,0.035567
7.8611e-05,0.036297
8.5162e-05,0.036702
8.8437e-05,0.036986
9.1712e-05,0.037189
9.4988e-05,0.037432
9.8263e-05,0.03804
0.00010154,0.038446
0.00010154,0.03873
0.00010481,0.039338
0.00011464,0.039622
0.00012119,0.039987
0.00013102,0.04023
0.00013102,0.040758
0.00013102,0.041041
0.00013429,0.041447
0.00013757,0.041893
0.00014084,0.042177
0.00014084,0.042501
0.00014412,0.042948
0.00014412,0.043353
0.0001474,0.043759
0.0001474,0.044286
0.00015722,0.04457
0.0001605,0.044935
0.00017032,0.045584
0.00018998,0.046192
0.00019325,0.046557
0.00019653,0.047003
0.00020308,0.047449
0.00020963,0.047936
0.00022601,0.04822
0.00022928,0.048625
0.00022928,0.049031
0.00024566,0.049355
0.00024566,0.04968
0.00025221,0.050207
0.00025221,0.050572
0.00025548,0.050815
0.00025876,0.051464
0.00026531,0.052113
0.00027841,0.052762
0.00028169,0.053289
0.00030462,0.053857
0.00032427,0.054506
0.0003341,0.055195
0.00034065,0.055682
0.0003472,0.056209
0.00037668,0.056777
0.00039633,0.057466
0.00040943,0.058074
0.00041598,0.058358
0.00042908,0.058845
0.00043891,0.059291
0.00044219,0.05994
0.00045856,0.060346
0.00046511,0.061116
0.00047494,0.061481
0.00048477,0.062373
0.00049787,0.063103
0.00050769,0.063671
0.00051424,0.063874
0.0005208,0.064604
0.00054045,0.065253
0.00055355,0.066145
0.00056993,0.066834
0.00059286,0.067524
0.00061578,0.068375
0.00063871,0.069065
0.00066492,0.069754
0.00067147,0.070403
0.00068457,0.071336
0.00069767,0.07239
0.00072387,0.073283
0.00073698,0.074215
0.00075008,0.07531
0.00077628,0.076121
0.00079921,0.077054
0.00080248,0.078068
0.00083196,0.078676
0.00084179,0.07969
0.00085817,0.080826
0.00087127,0.081596
0.00087782,0.08257
0.00090075,0.083462
0.0009204,0.084841
0.00094988,0.086138
0.00095643,0.087882
0.00097608,0.089099
0.00098918,0.090072
0.0010023,0.09141
0.0010252,0.092343
0.0010318,0.093682
0.0010383,0.09502
0.0010514,0.096642
0.0010711,0.09794
0.001094,0.099156
0.0011071,0.10025
0.0011202,0.10147
0.0011333,0.10297
0.001153,0.10402
0.0011726,0.1054
0.0011923,0.1069
0.0012021,0.1084
0.0012086,0.10978
0.0012152,0.11088
0.001225,0.11213
0.0012381,0.11351
0.0012512,0.11562
0.001261,0.11753
0.0012807,0.1187
0.0012938,0.11972
0.0013135,0.12093
0.0013266,0.12227
0.0013331,0.12389
0.001356,0.12544
0.0013724,0.12673
0.0013822,0.12823
0.0013921,0.12957
0.0014117,0.13103
0.0014248,0.13237
0.0014379,0.13411
0.0014576,0.13533
0.0014707,0.13663
0.0014772,0.13845
0.0014805,0.14044
0.00151,0.14214
0.0015198,0.14425
0.0015362,0.14588
0.0015493,0.14742
0.0015788,0.14957
0.0015951,0.15131
0.0016148,0.15281
0.0016377,0.15443
0.0016574,0.15605
0.0016869,0.15833
0.0017262,0.16011
0.001736,0.16189
0.0017655,0.16356
0.0017917,0.16506
0.001808,0.16668
0.001831,0.16859
0.0018572,0.17009
0.0018867,0.17236
0.0018998,0.1743
0.0019292,0.17629
0.0019489,0.17795
0.0019882,0.17978
0.0020046,0.18156
0.0020209,0.18375
0.0020341,0.1859
0.0020603,0.18769
0.0020897,0.18988
0.0021028,0.19174
0.0021552,0.19414
0.002188,0.19633
0.0022306,0.19941
0.0022437,0.20115
0.0022764,0.20334
0.0022928,0.20578
0.0023288,0.20809
0.0023583,0.21028
0.0023714,0.21271
0.0023944,0.21502
0.0024337,0.21713
0.0024631,0.21952
0.002509,0.22139
0.0025221,0.22427
0.002545,0.22719
0.0025811,0.22966
0.0026269,0.23222
0.0026629,0.2342
0.0027055,0.23676
0.0027546,0.23919
0.0027874,0.24146
0.0028071,0.24414
0.0028398,0.24592
0.0028922,0.24933
0.0029315,0.25245
0.0029676,0.25574
0.0029938,0.25825
0.0030396,0.26065
0.0030724,0.26332
0.0031051,0.26592
0.0031674,0.26859
0.0032361,0.27147
0.0032787,0.27452
0.0033344,0.27675
0.0033541,0.27918
0.0033966,0.28194
0.0034327,0.28449
0.0034785,0.28688
0.0035375,0.28993
0.0035899,0.29293
0.0036423,0.29613
0.0036947,0.29812
0.0037635,0.30157
0.0038421,0.30428
0.0038912,0.307
0.0039535,0.3098
0.0040255,0.31272
0.0041205,0.31544
0.0042024,0.31831
0.0042745,0.32071
0.0043596,0.32338
0.0044448,0.32671
0.0045332,0.33008
0.0046217,0.33312
0.0047035,0.33636
0.0048149,0.33892
0.0049066,0.342
0.0049623,0.34536
0.0050704,0.34873
0.0051523,0.3523
0.0052473,0.35485
0.0053521,0.35859
0.0054176,0.3624
0.0055191,0.36564
0.0056207,0.36885
0.0057222,0.37229
0.0058303,0.37574
0.0059187,0.37927
0.0060399,0.38296
0.006184,0.38726
0.0063511,0.39066
0.0064363,0.39517
0.0065771,0.39886
0.0067016,0.40303
0.0068457,0.40774
0.006957,0.41179
0.0070979,0.4154
0.0072453,0.41986
0.0073861,0.42445
0.007504,0.42887
0.0076449,0.43422
0.0077988,0.43933
0.0079724,0.4457
0.0081198,0.44987
0.0082967,0.45478
0.0084572,0.45916
0.0086373,0.46524
0.0088404,0.47015
0.009014,0.47623
0.0091975,0.48151
0.0094464,0.4869
0.0096331,0.49298
0.0098165,0.49939
0.010069,0.5056
0.01036,0.51209
0.010701,0.5191
0.010966,0.52498
0.011235,0.53111
0.011497,0.53735
0.011762,0.5438
0.012073,0.55077
0.01246,0.55763
0.01282,0.56468
0.013115,0.5715
0.013514,0.57912
0.013904,0.5859
0.014324,0.59267
0.014772,0.59932
0.015211,0.60585
0.015676,0.61213
0.016161,0.61968
0.016738,0.62665
0.017271,0.63302
0.017815,0.64012
0.018451,0.64689
0.019142,0.65468
0.01979,0.66157
0.020475,0.66818
0.021182,0.67451
0.022119,0.68067
0.022918,0.6868
0.02376,0.69397
0.024779,0.70107
0.025801,0.7089
0.026996,0.71616
0.028306,0.72212
0.029554,0.72853
0.030812,0.73587
0.032411,0.74248
0.033999,0.74832
0.035732,0.75521
0.037524,0.76113
0.039525,0.76786
0.04167,0.77419
0.044006,0.78011
0.046269,0.78636
0.048853,0.79272
0.051529,0.79856
0.054225,0.80469
0.057166,0.81061
0.060383,0.81657
0.063763,0.82229
0.067533,0.8287
0.071356,0.83429
0.075758,0.83896
0.080085,0.84447
0.084913,0.8493
0.089999,0.85433
0.095627,0.85887
0.10162,0.86576
0.10833,0.87116
0.11566,0.87805
0.12356,0.88381
0.13183,0.88965
0.14115,0.89476
0.15109,0.89975
0.16199,0.90486
0.17411,0.90973
0.18745,0.91504
0.2019,0.91954
0.21743,0.92392
0.23398,0.92866
0.25267,0.933
0.2724,0.93746
0.29313,0.94124
0.31511,0.94444
0.33746,0.94691
0.36059,0.94991
0.38348,0.95243
0.40611,0.9545
0.42805,0.95636
0.44861,0.95774
0.46723,0.95859
0.48418,0.95936
0.49933,0.95993
0.51246,0.96034
0.52364,0.96062
0.53328,0.96091
0.54123,0.96095
0.54803,0.96103
0.55359,0.96111
0.55798,0.96135
0.56183,0.96147
0.56499,0.96159
0.56754,0.96168
0.56963,0.96172
0.5714,0.96176
0.57282,0.96176
0.57402,0.96176
0.57505,0.96184
0.5759,0.96184
0.57648,0.96188
0.57706,0.96188
0.5775,0.96188
0.57783,0.96196
0.57813,0.962
0.57843,0.962
0.57863,0.962
0.57878,0.96204
0.57889,0.96204
0.57897,0.96204
0.57903,0.96204
0.57909,0.96204
0.57913,0.96208
0.57917,0.96208
0.57918,0.96208
0.5792,0.96208
0.57921,0.96208
0.57922,0.96212
0.57922,0.96212
0.57923,0.96212
1,1


==> image/datFiles/driveO.dat <==
0,0
0.022899,4.0555e-05
0.024825,4.0555e-05
0.025774,4.0555e-05
0.026656,4.0555e-05
0.028539,4.0555e-05
0.040625,4.0555e-05
0.096822,4.0555e-05
0.20573,4.0555e-05
0.29794,4.0555e-05
0.33115,0.00012166
0.33896,0.00012166
0.34099,0.00012166
0.34154,0.00012166
0.34176,0.00012166
0.34191,0.00016222
0.34211,0.00016222
0.34223,0.00016222
0.34234,0.00016222
0.34242,0.00016222
0.34248,0.00016222
0.34255,0.00016222
0.34266,0.00016222
0.34274,0.00016222
0.3428,0.00016222
0.34286,0.00016222
0.34291,0.00016222
0.34297,0.00016222
0.34306,0.00016222
0.34314,0.00016222
0.34321,0.00016222
0.34329,0.00016222
0.34338,0.00016222
0.34345,0.00016222
0.34353,0.00016222
0.34357,0.00016222
0.34367,0.00016222
0.34374,0.00016222
0.34381,0.00016222
0.34385,0.00020277
0.34394,0.00020277
0.344,0.00020277
0.34409,0.00020277
0.34414,0.00020277
0.34421,0.00020277
0.34425,0.00020277
0.34431,0.00020277
0.34433,0.00024333
0.34444,0.00024333
0.34448,0.00024333
0.34453,0.00028388
0.34459,0.00028388
0.34465,0.00032444
0.34469,0.00032444
0.34477,0.00032444
0.34484,0.00036499
0.34491,0.00036499
0.34494,0.00036499
0.34501,0.00036499
0.34509,0.00036499
0.34518,0.00036499
0.34524,0.00036499
0.34529,0.00036499
0.34536,0.00036499
0.34542,0.00036499
0.34548,0.00036499
0.34555,0.00036499
0.34562,0.00036499
0.34568,0.00036499
0.34576,0.00048666
0.34582,0.00052721
0.34589,0.00052721
0.34599,0.00052721
0.34605,0.00052721
0.34609,0.00056777
0.34616,0.00056777
0.3462,0.00056777
0.34627,0.00064888
0.34633,0.00089221
0.34639,0.0012166
0.3465,0.0019061
0.34658,0.0031633
0.34667,0.0049882
0.34675,0.0076649
0.34682,0.010341
0.34691,0.014965
0.34701,0.022224
0.34711,0.030538
0.34723,0.041771
0.34737,0.055195
0.34753,0.070444
0.34786,0.086584
0.34833,0.10552
0.34895,0.12487
0.35002,0.14466
0.35136,0.16615
0.35337,0.18886
0.35604,0.21348
0.35969,0.23656
0.36455,0.26292
0.37032,0.29005
0.37663,0.31754
0.38368,0.3476
0.39141,0.37712
0.40012,0.41037
0.40964,0.44111
0.42135,0.47173
0.43626,0.50406
0.45516,0.53549
0.47875,0.56643
0.50537,0.59595
0.53471,0.62373
0.56377,0.64981
0.59208,0.67366
0.61849,0.69584
0.6428,0.71754
0.66573,0.73883
0.68748,0.75809
0.70759,0.77614
0.7272,0.79329
0.74632,0.81028
0.76451,0.82724
0.78181,0.84001
0.79874,0.85218
0.81462,0.86386
0.82989,0.87513
0.84403,0.88454
0.85735,0.89322
0.86992,0.90117
0.88089,0.90786
0.89103,0.91374
0.90036,0.91921
0.90895,0.92392
0.91671,0.92834
0.92354,0.9328
0.92989,0.9371
0.93576,0.94067
0.94073,0.94399
0.94502,0.94699
0.94887,0.94996
0.95246,0.95267
0.95544,0.95494
0.95801,0.95701
0.96047,0.95884
0.96264,0.96103
0.96469,0.96269
0.96647,0.9646
0.96819,0.96715
0.96971,0.96869
0.97128,0.97015
0.97254,0.97133
0.97374,0.97271
0.97486,0.97396
0.97591,0.97567
0.97696,0.97684
0.97796,0.9781
0.97884,0.97911
0.97969,0.98013
0.98049,0.98102
0.9812,0.98175
0.98188,0.98224
0.98252,0.98309
0.98313,0.9837
0.98375,0.9841
0.98433,0.98459
0.98488,0.98491
0.98538,0.98524
0.9858,0.98552
0.98616,0.98577
0.98652,0.98621
0.98694,0.98666
0.98727,0.98714
0.98756,0.98751
0.98788,0.98767
0.98821,0.98791
0.98844,0.9882
0.98873,0.9884
0.98895,0.98856
0.98915,0.98905
0.98933,0.98937
0.98948,0.9897
0.98966,0.99015
0.98986,0.99023
0.98999,0.99035
0.99015,0.99075
0.99031,0.99088
0.99049,0.99112
0.99068,0.9914
0.99086,0.99152
0.99103,0.99189
0.99118,0.99201
0.99136,0.99221
0.99149,0.99242
0.99166,0.99254
0.99185,0.99282
0.99198,0.99307
0.9921,0.99331
0.99224,0.99359
0.99238,0.99375
0.99248,0.99396
0.99263,0.99404
0.99276,0.99424
0.99292,0.99432
0.99303,0.99448
0.99312,0.99457
0.99324,0.99469
0.9934,0.99485
0.99356,0.99509
0.99369,0.99542
0.99379,0.99562
0.9939,0.99586
0.99401,0.99599
0.99412,0.99611
0.99423,0.99635
0.99432,0.99639
0.9944,0.99659
0.99449,0.99667
0.99458,0.99684
0.99467,0.99724
0.99474,0.99745
0.99483,0.99757
0.99488,0.99765
0.99493,0.99777
0.99503,0.99789
0.99509,0.99797
0.99519,0.99818
0.99527,0.99838
0.99534,0.9985
0.99542,0.9987
0.99552,0.99874
0.99561,0.99891
0.99571,0.99895
0.99579,0.99895
0.9959,0.99899
0.99602,0.99911
0.99618,0.99923
0.99628,0.99947
0.99642,0.99951
0.99652,0.99955
0.99662,0.99955
0.99674,0.99968
0.99685,0.99972
0.99695,0.9998
0.99709,0.9998
0.9972,0.9998
0.99732,0.99984
0.99744,0.99988
0.99753,0.99988
0.99764,0.99992
0.99773,0.99996
0.99789,0.99996
0.99807,1
0.99827,1
0.9985,1
0.99869,1
0.99893,1
1,1


==> image/datFiles/driveP.dat <==
0,0
0,0.13334
0,0.13387
0,0.1342
0,0.13448
0,0.13489
0,0.13517
0,0.13582
0,0.1363
0,0.13655
0,0.13703
0,0.13776
0,0.13833
0,0.13894
0,0.13955
0,0.14008
0,0.14052
0,0.14101
0,0.14133
0,0.14202
0,0.14235
0,0.14283
0,0.14324
0,0.14389
0,0.14486
3.2754e-06,0.14535
3.2754e-06,0.14604
3.2754e-06,0.14657
3.2754e-06,0.14693
3.2754e-06,0.14754
3.2754e-06,0.14827
3.2754e-06,0.14953
3.2754e-06,0.15042
3.2754e-06,0.15111
3.2754e-06,0.15167
3.2754e-06,0.1522
3.2754e-06,0.15269
3.2754e-06,0.15313
3.2754e-06,0.15391
3.2754e-06,0.15419
3.2754e-06,0.15443
3.2754e-06,0.15484
3.2754e-06,0.15524
3.2754e-06,0.15553
3.2754e-06,0.15589
3.2754e-06,0.1565
3.2754e-06,0.15695
3.2754e-06,0.15735
3.2754e-06,0.15768
3.2754e-06,0.15833
3.2754e-06,0.15881
3.2754e-06,0.15942
3.2754e-06,0.16027
3.2754e-06,0.16076
3.2754e-06,0.16145
3.2754e-06,0.16198
3.2754e-06,0.16254
3.2754e-06,0.16311
3.2754e-06,0.16388
6.5509e-06,0.16449
6.5509e-06,0.1655
6.5509e-06,0.16607
6.5509e-06,0.16668
6.5509e-06,0.16725
6.5509e-06,0.16778
6.5509e-06,0.16806
6.5509e-06,0.16883
6.5509e-06,0.16924
6.5509e-06,0.16992
6.5509e-06,0.17082
6.5509e-06,0.17167
6.5509e-06,0.17224
6.5509e-06,0.17301
6.5509e-06,0.17357
6.5509e-06,0.17455
6.5509e-06,0.17536
9.8263e-06,0.17633
9.8263e-06,0.1771
9.8263e-06,0.17816
1.6377e-05,0.17872
1.6377e-05,0.17941
1.6377e-05,0.18027
1.6377e-05,0.18091
1.6377e-05,0.18132
1.6377e-05,0.18173
1.6377e-05,0.18225
1.6377e-05,0.18262
1.6377e-05,0.18315
1.6377e-05,0.18347
1.6377e-05,0.18408
1.6377e-05,0.18452
1.6377e-05,0.18517
1.6377e-05,0.18602
1.6377e-05,0.18684
1.6377e-05,0.18801
1.6377e-05,0.18874
1.6377e-05,0.18992
1.6377e-05,0.19081
1.6377e-05,0.19126
1.6377e-05,0.19186
1.9653e-05,0.19268
2.2928e-05,0.19369
2.2928e-05,0.19478
2.2928e-05,0.19527
2.2928e-05,0.19612
2.2928e-05,0.19685
2.2928e-05,0.19738
2.2928e-05,0.19791
2.2928e-05,0.19839
2.2928e-05,0.19916
2.2928e-05,0.19965
2.2928e-05,0.20014
2.2928e-05,0.20054
2.2928e-05,0.20115
2.2928e-05,0.20176
2.2928e-05,0.20269
2.2928e-05,0.20342
2.2928e-05,0.20403
2.2928e-05,0.20468
2.6204e-05,0.20505
2.6204e-05,0.20586
2.6204e-05,0.20659
2.6204e-05,0.20723
2.9479e-05,0.20792
2.9479e-05,0.20841
2.9479e-05,0.20906
2.9479e-05,0.20967
2.9479e-05,0.21024
2.9479e-05,0.21113
3.2754e-05,0.21202
3.603e-05,0.21279
3.603e-05,0.21352
3.603e-05,0.21458
3.9305e-05,0.21526
3.9305e-05,0.21583
3.9305e-05,0.21628
3.9305e-05,0.21685
3.9305e-05,0.21758
3.9305e-05,0.21782
3.9305e-05,0.21827
3.9305e-05,0.21887
3.9305e-05,0.21952
3.9305e-05,0.22021
3.9305e-05,0.2211
3.9305e-05,0.22224
4.2581e-05,0.22297
4.2581e-05,0.22334
4.2581e-05,0.22431
4.2581e-05,0.22512
4.2581e-05,0.22577
4.5856e-05,0.22658
4.5856e-05,0.22703
4.5856e-05,0.22788
4.5856e-05,0.22857
4.5856e-05,0.2297
4.5856e-05,0.231
4.5856e-05,0.23181
4.5856e-05,0.23274
4.5856e-05,0.23347
4.5856e-05,0.23445
4.5856e-05,0.23526
4.5856e-05,0.23579
4.5856e-05,0.23627
4.5856e-05,0.23716
4.5856e-05,0.23765
5.2407e-05,0.23806
5.2407e-05,0.23862
5.5683e-05,0.23903
5.5683e-05,0.24
5.5683e-05,0.24077
5.5683e-05,0.24122
5.5683e-05,0.24211
5.8958e-05,0.24288
5.8958e-05,0.24365
5.8958e-05,0.2443
5.8958e-05,0.24503
5.8958e-05,0.24621
5.8958e-05,0.24674
5.8958e-05,0.24767
5.8958e-05,0.2484
6.2233e-05,0.24917
6.2233e-05,0.25026
6.2233e-05,0.25099
6.2233e-05,0.2514
6.2233e-05,0.25201
6.2233e-05,0.25274
6.2233e-05,0.25363
6.2233e-05,0.25432
6.2233e-05,0.25517
6.5509e-05,0.25594
6.5509e-05,0.25675
6.5509e-05,0.25748
6.8784e-05,0.25825
7.206e-05,0.2589
7.206e-05,0.25935
7.5335e-05,0.25983
7.8611e-05,0.26024
7.8611e-05,0.26044
7.8611e-05,0.26089
7.8611e-05,0.26231
7.8611e-05,0.26316
7.8611e-05,0.26373
7.8611e-05,0.26462
8.1886e-05,0.26531
8.1886e-05,0.26628
8.1886e-05,0.26717
8.1886e-05,0.26811
8.1886e-05,0.26928
8.5162e-05,0.27005
9.8263e-05,0.27131
9.8263e-05,0.27241
0.00010481,0.27395
0.00010809,0.27545
0.00011137,0.27622
0.00011464,0.27739
0.00012119,0.27833
0.00012119,0.27894
0.00012119,0.27967
0.00012119,0.28052
0.00012119,0.281
0.00012119,0.28173
0.00012119,0.28246
0.00012119,0.28328
0.00012119,0.28417
0.00012119,0.28494
0.00012119,0.28587
0.00012447,0.28668
0.00012774,0.28737
0.00012774,0.28786
0.00013429,0.28863
0.00013429,0.2894
0.00013757,0.29049
0.00013757,0.29135
0.00013757,0.2924
0.00014084,0.29337
0.00014412,0.29431
0.0001474,0.29532
0.0001474,0.29633
0.00015395,0.29698
0.00015722,0.29783
0.00016377,0.2986
0.00016377,0.30002
0.00016377,0.30104
0.00016377,0.30189
0.00016377,0.30266
0.00017032,0.30355
0.00017032,0.30449
0.00017032,0.30489
0.00017032,0.30578
0.00017032,0.30663
0.00017687,0.30765
0.00017687,0.3085
0.00018342,0.30931
0.00018342,0.31012
0.00018342,0.31154
0.00018342,0.31284
0.00018998,0.31442
0.00019325,0.31535
0.0001998,0.31629
0.0001998,0.31734
0.0001998,0.31803
0.00020308,0.31888
0.00020635,0.31969
0.00020635,0.32095
0.00020963,0.32184
0.00021618,0.32265
0.00021618,0.32334
0.00021945,0.32403
0.00022601,0.32464
0.00022928,0.32537
0.00023256,0.32634
0.00023256,0.32732
0.00023256,0.32825
0.00023256,0.32898
0.00023911,0.3302
0.00023911,0.33145
0.00023911,0.33222
0.00023911,0.33344
0.00024566,0.33413
0.00025221,0.33523
0.00025221,0.33628
0.00025548,0.3375
0.00026204,0.33871
0.00026859,0.33961
0.00027186,0.34054
0.00027514,0.34212
0.00027514,0.34322
0.00027514,0.34459
0.00027514,0.34561
0.00027841,0.34723
0.00029479,0.348
0.00030462,0.34885
0.00031444,0.34946
0.00031772,0.35047
0.00032099,0.35112
0.00032754,0.35173
0.00032754,0.35262
0.00033082,0.35348
0.00033737,0.35461
0.00033737,0.35534
0.00033737,0.35603
0.00034065,0.35692
0.00034065,0.35761
0.00034065,0.3583
0.0003472,0.35936
0.00035047,0.36013
0.0003603,0.36114
0.00037013,0.36167
0.00037995,0.36292
0.0003865,0.36398
0.00039305,0.36507
0.0003996,0.36564
0.00041271,0.36714
0.00041926,0.36828
0.00042253,0.36954
0.00042253,0.37047
0.00042908,0.37136
0.00043891,0.37217
0.00044546,0.37339
0.00045529,0.37469
0.00047166,0.37619
0.00047822,0.37785
0.00049132,0.3789
0.00049459,0.38
0.00050769,0.38146
0.00051424,0.38247
0.00051424,0.38336
0.00052407,0.38401
0.00053062,0.38478
0.00054045,0.38572
0.000547,0.38653
0.000547,0.38718
0.00055355,0.38799
0.00055355,0.3886
0.00055683,0.38937
0.00056338,0.38993
0.00056338,0.39038
0.00056665,0.39091
0.00056993,0.39135
0.0005732,0.39216
0.00057648,0.39285
0.00058303,0.39342
0.00058303,0.39476
0.00058303,0.39626
0.00059613,0.39861
0.00060268,0.39995
0.00060596,0.4021
0.00060923,0.40453
0.00061578,0.40616
0.00062233,0.40782
0.00064526,0.40956
0.00065181,0.41102
0.00067147,0.41273
0.00068129,0.41423
0.00069439,0.4152
0.00072387,0.41605
0.00074025,0.41719
0.00074353,0.41865
0.00076645,0.41994
0.00078611,0.42104
0.00079921,0.42209
0.00080903,0.42303
0.00080903,0.4242
0.00082541,0.42574
0.00084834,0.42672
0.00086144,0.42753
0.00087127,0.42862
0.00087454,0.4298
0.00088109,0.43069
0.0008942,0.43191
0.0009073,0.43361
0.00091385,0.43475
0.00093023,0.43556
0.00097936,0.43718
0.00099901,0.43828
0.0010416,0.43965
0.0010711,0.44067
0.0010711,0.4427
0.0010907,0.44432
0.0011268,0.44614
0.0011366,0.44768
0.0011497,0.44939
0.0011759,0.45056
0.0011923,0.45129
0.0011988,0.4519
0.0011988,0.45239
0.0012054,0.45308
0.0012185,0.45385
0.0012381,0.45519
0.0012447,0.45628
0.0012578,0.45758
0.0012578,0.45859
0.0012676,0.46013
0.0013036,0.46204
0.0013331,0.46354
0.0013462,0.46488
0.0013757,0.46638
0.0013953,0.46788
0.0014543,0.46918
0.0015002,0.46999
0.0015231,0.47157
0.0015624,0.47315
0.0015886,0.47453
0.001605,0.47595
0.0016344,0.47794
0.0016541,0.47984
0.001677,0.48224
0.0016967,0.4839
0.0017229,0.48532
0.0017425,0.48662
0.0017622,0.48808
0.001772,0.48881
0.001772,0.49019
0.0017818,0.49108
0.0017818,0.49213
0.0017884,0.49278
0.0017982,0.49339
0.001808,0.49457
0.0018342,0.49554
0.0018441,0.49647
0.0018539,0.4972
0.0018703,0.4985
0.0018834,0.50016
0.0018899,0.50174
0.0018965,0.50324
0.0018998,0.50462
0.001903,0.50592
0.0019096,0.50702
0.0019161,0.50779
0.0019325,0.50884
0.001962,0.5101
0.0020013,0.51136
0.0020734,0.51286
0.0020865,0.51415
0.0021127,0.51541
0.0021389,0.51663
0.0021847,0.51817
0.0022863,0.51995
0.0023485,0.52089
0.0023911,0.52218
0.0024468,0.52421
0.0024566,0.52567
0.0024795,0.5275
0.0025155,0.52928
0.0025417,0.53147
0.0025679,0.53269
0.0025909,0.53447
0.0026367,0.5363
0.0026564,0.53804
0.0026793,0.53982
0.0027219,0.54124
0.0027546,0.5427
0.0027841,0.54489
0.0028005,0.54623
0.0028103,0.54765
0.0028267,0.54867
0.0028562,0.54984
0.0028824,0.55069
0.0028955,0.55163
0.0029217,0.5526
0.0029676,0.55426
0.0030003,0.55511
0.0030265,0.55625
0.0030593,0.55816
0.0031215,0.55953
0.0031903,0.56108
0.0032722,0.56254
0.0034294,0.56489
0.0034982,0.56659
0.0035473,0.56809
0.0035768,0.56919
0.003603,0.57012
0.003639,0.57138
0.0036619,0.57219
0.0037045,0.57353
0.0037635,0.57462
0.00377,0.57649
0.0038061,0.579
0.0038355,0.57973
0.0038749,0.58103
0.003924,0.58298
0.0039666,0.585
0.0039993,0.58679
0.0040288,0.5891
0.0040616,0.59178
0.0040845,0.5934
0.0041369,0.59518
0.0041729,0.59616
0.0042188,0.59741
0.0042581,0.59887
0.0043007,0.60045
0.0043203,0.602
0.0043465,0.60346
0.0043858,0.60508
0.0044153,0.60605
0.004471,0.60747
0.0045398,0.6093
0.0046708,0.611
0.0047527,0.61266
0.0048411,0.61372
0.0048902,0.61473
0.0049787,0.61538
0.0050573,0.61611
0.0051228,0.61684
0.0051752,0.61842
0.0052047,0.62053
0.0052243,0.62142
0.0052407,0.62219
0.0052735,0.62304
0.00528,0.62385
0.0052931,0.6245
0.0053128,0.62495
0.0053193,0.62535
0.0053259,0.6258
0.0053259,0.62608
0.0053423,0.62625
0.0054569,0.62767
0.0054798,0.62844
0.0055617,0.62921
0.0056632,0.63051
0.0057582,0.63221
0.0058008,0.63395
0.0058172,0.63594
0.0058761,0.63756
0.0059155,0.63886
0.005958,0.64052
0.0060235,0.64158
0.0060825,0.643
0.0061578,0.64462
0.0062233,0.64652
0.0063085,0.64766
0.0063511,0.64859
0.0064133,0.65001
0.0065181,0.6518
0.0066197,0.65395
0.006731,0.6552
0.0068719,0.65626
0.0069734,0.65735
0.007052,0.65897
0.0071634,0.66035
0.0072486,0.66112
0.007337,0.66181
0.0074091,0.66271
0.0074877,0.66344
0.0075302,0.66506
0.0075827,0.66546
0.0075958,0.66571
0.0076121,0.66599
0.0076318,0.66644
0.0076449,0.66668
0.0076613,0.66729
0.0078643,0.66794
0.0080314,0.67037
0.0082181,0.67179
0.0083655,0.67418
0.0085194,0.67731
0.0085915,0.67848
0.0086537,0.67974
0.0087127,0.68132
0.0088404,0.68302
0.0089714,0.68509
0.0090828,0.68639
0.0092204,0.68777
0.0093547,0.68947
0.0095512,0.69227
0.0096986,0.69511
0.0098165,0.69669
0.010072,0.69896
0.010246,0.70087
0.01039,0.70241
0.010514,0.70375
0.010671,0.70521
0.010773,0.70663
0.010933,0.70796
0.011051,0.70999
0.011159,0.71133
0.011228,0.71206
0.011307,0.71271
0.011359,0.71303
0.011461,0.71348
0.011516,0.71421
0.011572,0.7149
0.011592,0.71526
0.011608,0.71555
0.011618,0.71579
0.011621,0.71595
0.011631,0.7162
0.011638,0.71677
0.011641,0.71697
0.011828,0.71863
0.012345,0.72293
0.012705,0.72504
0.012928,0.72727
0.013226,0.73031
0.013436,0.73327
0.013577,0.73526
0.01376,0.73696
0.01398,0.74122
0.014153,0.74309
0.01432,0.74483
0.014487,0.74621
0.014664,0.74755
0.014844,0.74864
0.015034,0.75006
0.015277,0.75197
0.015591,0.7546
0.015755,0.75566
0.015912,0.75696
0.016092,0.75866
0.016246,0.75951
0.016453,0.76061
0.01659,0.76142
0.016731,0.76202
0.01681,0.76243
0.016905,0.76275
0.017019,0.76304
0.017078,0.7634
0.017121,0.76365
0.017147,0.76377
0.017157,0.76397
0.017157,0.76426
0.017163,0.76454
0.01717,0.7647
0.017173,0.76474
0.017176,0.76478
0.017183,0.76486
0.017183,0.76494
0.017186,0.76494
0.017186,0.76503
0.017212,0.76511
0.017216,0.76535
0.017324,0.76746
0.017406,0.76835
0.017599,0.77001
0.017999,0.77334
0.019112,0.77752
0.019715,0.7819
0.020229,0.7849
0.020658,0.78705
0.020894,0.78936
0.021179,0.79159
0.02152,0.79471
0.021887,0.7967
0.022158,0.79808
0.022486,0.79925
0.02284,0.80096
0.023092,0.80266
0.023528,0.80517
0.024022,0.807
0.024264,0.80769
0.024549,0.80846
0.024795,0.80939
0.025024,0.8098
0.025241,0.81024
0.025414,0.81053
0.025568,0.81093
0.02566,0.81122
0.025797,0.81134
0.025896,0.81154
0.025961,0.81158
0.025984,0.8117
0.025987,0.81179
0.025997,0.81195
0.026007,0.81207
0.02601,0.81207
0.02602,0.81215
0.026037,0.81268
0.026263,0.81495
0.026528,0.81706
0.026731,0.81856
0.027075,0.8201
0.027425,0.8218
0.028179,0.82472
0.030311,0.82866
0.03224,0.83336
0.033334,0.8366
0.03413,0.83875
0.034828,0.84025
0.035306,0.84155
0.036141,0.84281
0.036652,0.84435
0.03736,0.84622
0.038048,0.84739
0.038631,0.84877
0.039312,0.85052
0.039996,0.85214
0.040416,0.85254
0.040773,0.85307
0.041068,0.85368
0.041231,0.85425
0.041434,0.85469
0.041601,0.85494
0.041746,0.85534
0.041873,0.8555
0.042001,0.85571
0.042086,0.85571
0.042132,0.85571
0.042145,0.85571
0.042152,0.85575
0.042158,0.85575
0.042162,0.85575
0.042165,0.85575
0.042217,0.85615
0.042355,0.85684
0.043269,0.86114
0.043724,0.86337
0.044579,0.86735
0.045368,0.86929
0.046826,0.87229
0.051015,0.87533
0.055804,0.87874
0.058513,0.88142
0.060481,0.88312
0.062122,0.8845
0.063678,0.88568
0.06563,0.88778
0.067294,0.88977
0.068378,0.89143
0.069515,0.89257
0.070468,0.89375
0.071975,0.89448
0.072938,0.89476
0.07356,0.89525
0.074058,0.89553
0.07448,0.89581
0.074801,0.89598
0.07508,0.89606
0.075224,0.8961
0.075345,0.89614
0.07547,0.89618
0.075548,0.89618
0.075565,0.89618
0.076033,0.89792
0.078794,0.9017
0.081241,0.90441
0.083779,0.90616
0.08714,0.90895
0.092541,0.91159
0.10412,0.91475
0.11321,0.91889
0.1189,0.92124
0.12305,0.92258
0.12656,0.9242
0.13023,0.92566
0.13328,0.9272
0.13529,0.92826
0.13778,0.92875
0.13955,0.92927
0.14073,0.92952
0.14144,0.92988
0.14201,0.92996
0.14236,0.93008
0.14265,0.93016
0.14285,0.93025
0.14297,0.93025
0.14302,0.93025
0.14458,0.93179
0.15338,0.9356
0.16176,0.93844
0.16992,0.94038
0.17954,0.9418
0.19708,0.94468
0.21564,0.94874
0.22621,0.9502
0.23433,0.95125
0.24059,0.95263
0.24645,0.95352
0.25037,0.95462
0.25368,0.95531
0.25589,0.9558
0.25716,0.95612
0.25765,0.95616
0.25814,0.9562
0.25866,0.9564
0.25895,0.9564
0.25918,0.9564
0.25927,0.9564
0.2638,0.95782
0.28619,0.95957
0.30292,0.96147
0.32214,0.96322
0.34867,0.96606
0.36427,0.96731
0.37407,0.96829
0.38119,0.96898
0.38627,0.96967
0.38967,0.97052
0.39118,0.97088
0.39198,0.97104
0.39266,0.97125
0.39308,0.97133
0.39324,0.97133
0.39324,0.97133
0.40013,0.97194
0.41959,0.97319
0.43408,0.97392
0.45641,0.9764
0.46885,0.97721
0.47652,0.97818
0.48207,0.97899
0.48579,0.97968
0.48724,0.98041
0.48796,0.98053
0.48851,0.98057
0.48877,0.98057
0.48879,0.98057
0.49804,0.98102
0.51022,0.98171
0.52729,0.98297
0.53908,0.9839
0.54593,0.98471
0.54996,0.9856
0.55139,0.98617
0.55224,0.98617
0.55262,0.98621
0.55265,0.98621
0.5698,0.98706
0.58995,0.98901
0.59435,0.98986
0.59457,0.9899
1,1


==> image/datFiles/drivePN.dat <==
0,0
0,4.0555e-05
0,8.111e-05
0,0.00012166
0,0.00016222
0,0.00024333
0,0.00028388
0,0.00032444
0,0.00036499
0,0.00040555
0,0.0004461
0,0.00048666
0,0.00056777
0,0.00060832
0,0.00064888
0,0.00072999
0,0.00077054
0,0.0008111
0,0.00085165
0,0.00089221
0,0.00093276
0,0.0010139
0,0.0010544
0,0.001095
0,0.0011355
0,0.0011761
0,0.0012166
0,0.0013383
0,0.0014194
3.2754e-06,0.00146
3.2754e-06,0.0015816
3.2754e-06,0.0016222
3.2754e-06,0.0017033
3.2754e-06,0.0017844
3.2754e-06,0.0018655
3.2754e-06,0.0019061
3.2754e-06,0.0019466
3.2754e-06,0.0020277
3.2754e-06,0.0021494
3.2754e-06,0.0022711
3.2754e-06,0.0023116
3.2754e-06,0.0024333
3.2754e-06,0.0025144
3.2754e-06,0.0025955
3.2754e-06,0.0026361
3.2754e-06,0.0026766
3.2754e-06,0.0029199
6.5509e-06,0.0029605
6.5509e-06,0.0030416
6.5509e-06,0.0032038
6.5509e-06,0.0032849
6.5509e-06,0.0033255
6.5509e-06,0.0035283
6.5509e-06,0.0035688
6.5509e-06,0.0037716
6.5509e-06,0.0039338
6.5509e-06,0.0039744
6.5509e-06,0.004096
6.5509e-06,0.0041366
6.5509e-06,0.0041771
1.3102e-05,0.0043799
1.3102e-05,0.0045016
1.3102e-05,0.0045421
1.3102e-05,0.0046232
1.3102e-05,0.004826
1.3102e-05,0.0049477
1.6377e-05,0.0050288
1.9653e-05,0.0052721
1.9653e-05,0.0053532
1.9653e-05,0.0055155
1.9653e-05,0.0056371
1.9653e-05,0.0057993
1.9653e-05,0.0060021
1.9653e-05,0.0061643
2.2928e-05,0.0063671
2.2928e-05,0.0064888
2.2928e-05,0.0066915
2.6204e-05,0.0067726
2.6204e-05,0.0068538
2.6204e-05,0.0069754
2.9479e-05,0.0072593
2.9479e-05,0.0075026
3.2754e-05,0.0077865
3.2754e-05,0.0078676
3.2754e-05,0.0080298
3.603e-05,0.0080298
3.9305e-05,0.0081515
4.2581e-05,0.0082732
4.2581e-05,0.0084354
4.2581e-05,0.0085165
4.2581e-05,0.0086787
4.2581e-05,0.0090032
4.2581e-05,0.0093276
4.2581e-05,0.0095304
4.5856e-05,0.009652
4.5856e-05,0.0098143
4.9132e-05,0.010058
4.9132e-05,0.010301
4.9132e-05,0.010423
5.2407e-05,0.010706
5.2407e-05,0.01099
5.2407e-05,0.011153
5.5683e-05,0.011315
5.5683e-05,0.011477
5.5683e-05,0.01172
5.5683e-05,0.012126
5.5683e-05,0.012329
5.8958e-05,0.012491
5.8958e-05,0.012734
5.8958e-05,0.012815
5.8958e-05,0.01314
6.2233e-05,0.013464
6.2233e-05,0.013748
6.5509e-05,0.01391
6.5509e-05,0.014032
6.8784e-05,0.014438
6.8784e-05,0.014559
7.206e-05,0.014762
7.206e-05,0.014965
7.5335e-05,0.015127
7.5335e-05,0.01533
7.8611e-05,0.015614
8.8437e-05,0.015816
9.4988e-05,0.01606
9.4988e-05,0.016384
9.8263e-05,0.016668
0.00010481,0.016992
0.00010809,0.017317
0.00010809,0.017439
0.00011137,0.017601
0.00011137,0.017844
0.00011137,0.018047
0.00011464,0.018412
0.00011464,0.018777
0.00011792,0.019061
0.00012447,0.019385
0.00013102,0.019629
0.00013102,0.020115
0.00013102,0.020399
0.00013757,0.020886
0.00013757,0.021251
0.00013757,0.021453
0.00013757,0.021616
0.00013757,0.02194
0.00014084,0.022265
0.00014084,0.022711
0.0001474,0.022995
0.0001474,0.02336
0.00015067,0.023968
0.00015395,0.024333
0.00015722,0.024576
0.00015722,0.02482
0.00015722,0.025266
0.00016377,0.02555
0.00017687,0.025671
0.00018015,0.025996
0.00018342,0.02632
0.0001998,0.026604
0.00020963,0.02705
0.00020963,0.027293
0.00021618,0.027658
0.00021945,0.027821
0.00022273,0.028145
0.00022928,0.028753
0.00023256,0.029159
0.00024238,0.029402
0.00024238,0.029808
0.00025876,0.030173
0.00026859,0.030619
0.00027514,0.030903
0.00028169,0.031592
0.00029151,0.032119
0.00029479,0.032565
0.00030134,0.03289
0.00030789,0.033377
0.00031444,0.03366
0.00033082,0.03435
0.00034065,0.035161
0.0003472,0.035607
0.00035047,0.036094
0.00035702,0.036499
0.00035702,0.037148
0.00036685,0.037554
0.0003865,0.038
0.00039633,0.03877
0.00039633,0.039298
0.00039633,0.039663
0.00040943,0.040068
0.00041926,0.040433
0.00043236,0.04096
0.00043891,0.041366
0.00043891,0.041934
0.00044546,0.042664
0.00044874,0.043069
0.00046511,0.043515
0.00049132,0.044002
0.00050769,0.044529
0.00051752,0.045178
0.00052407,0.045705
0.00053717,0.046232
0.00055683,0.046719
0.0005732,0.047368
0.00059941,0.048057
0.00061906,0.048544
0.00062561,0.049031
0.00064854,0.049882
0.00066492,0.050612
0.00067474,0.051221
0.00068129,0.051586
0.00069767,0.052153
0.0007206,0.052802
0.00072387,0.053248
0.00073698,0.053735
0.00075008,0.054465
0.00076645,0.055073
0.00078283,0.055601
0.00079593,0.056533
0.00081231,0.057101
0.00082869,0.057831
0.00083851,0.058642
0.00084506,0.059372
0.00087782,0.060021
0.0008942,0.060954
0.00091385,0.061643
0.0009466,0.062252
0.00096953,0.062779
0.00097608,0.063184
0.0010056,0.064036
0.0010285,0.06509
0.001035,0.06582
0.001058,0.066429
0.0010842,0.06728
0.0011005,0.067848
0.0011137,0.068538
0.0011268,0.069349
0.0011562,0.069957
0.0011824,0.070565
0.0012086,0.071133
0.0012414,0.071863
0.0012676,0.073039
0.0012938,0.073972
0.0013266,0.074864
0.001356,0.075635
0.0014019,0.076446
0.001415,0.077095
0.0014346,0.077703
0.0014707,0.078474
0.0014969,0.079204
0.0015264,0.080015
0.0015755,0.080582
0.0016279,0.081596
0.0016639,0.082407
0.0017,0.083137
0.0017393,0.083989
0.0017818,0.085043
0.0018211,0.086219
0.0018703,0.086868
0.0019129,0.088004
0.0019587,0.088896
0.0019849,0.089869
0.0020177,0.091127
0.0020701,0.092059
0.0021028,0.093114
0.0021356,0.094006
0.0021683,0.095142
0.0022208,0.096155
0.0022601,0.097088
0.0022994,0.098021
0.0023616,0.098832
0.0024337,0.099927
0.0024861,0.10122
0.0025614,0.10212
0.0026204,0.10293
0.0026859,0.10398
0.0027448,0.10548
0.0028071,0.10682
0.0028431,0.10804
0.0028922,0.10962
0.0029315,0.11084
0.0029807,0.11189
0.0030331,0.11315
0.0030789,0.11416
0.0031182,0.11522
0.0031772,0.11655
0.0032427,0.11745
0.0033082,0.11842
0.0033868,0.11947
0.0034589,0.12045
0.0035375,0.12187
0.0036357,0.12308
0.0036783,0.12434
0.0037668,0.1256
0.0038355,0.12673
0.0038945,0.12771
0.0039633,0.12905
0.004019,0.1303
0.0041172,0.13124
0.0041991,0.13245
0.0042581,0.13363
0.0043334,0.1346
0.0044284,0.13598
0.0045136,0.13764
0.004602,0.13922
0.0046872,0.14044
0.0047822,0.14186
0.0048575,0.14263
0.0049525,0.14397
0.0050278,0.14543
0.005113,0.14717
0.0052342,0.14851
0.0053062,0.15013
0.0054209,0.15143
0.0055257,0.15285
0.0056108,0.15386
0.0057189,0.15541
0.0058794,0.15662
0.0059679,0.15812
0.0060465,0.15922
0.0061611,0.16088
0.0062528,0.16198
0.0063773,0.16319
0.0064657,0.16465
0.0065673,0.16591
0.0066754,0.16733
0.00679,0.16871
0.0068752,0.16992
0.0069701,0.1711
0.0070946,0.17248
0.0072191,0.1741
0.0072911,0.17516
0.0074058,0.17678
0.007504,0.1786
0.0076252,0.18055
0.0077628,0.18164
0.0078807,0.18278
0.0079986,0.18469
0.0081395,0.1868
0.0082934,0.18805
0.0084081,0.18955
0.0085129,0.19134
0.0086472,0.19259
0.0087913,0.1943
0.0089321,0.19612
0.0090468,0.1975
0.0091843,0.19916
0.0092957,0.20054
0.0094202,0.20237
0.0095971,0.20387
0.0097281,0.20569
0.0098591,0.20719
0.0099868,0.20878
0.010134,0.2106
0.010285,0.21283
0.010419,0.21445
0.010567,0.21583
0.010737,0.21782
0.010907,0.21973
0.011084,0.22155
0.011235,0.22317
0.011421,0.2248
0.011618,0.2269
0.011772,0.22869
0.011972,0.23027
0.012136,0.23205
0.012355,0.23351
0.012565,0.23574
0.012758,0.23712
0.012974,0.23887
0.013193,0.24073
0.013416,0.24264
0.013639,0.2441
0.013829,0.24592
0.014042,0.24783
0.014265,0.2497
0.014533,0.25148
0.014795,0.25355
0.015047,0.25509
0.015329,0.2572
0.015591,0.25902
0.015807,0.26065
0.016115,0.26202
0.016371,0.26397
0.016607,0.26539
0.016836,0.2673
0.017088,0.26945
0.017334,0.27135
0.017642,0.27318
0.01794,0.27456
0.018172,0.27626
0.018444,0.27788
0.018719,0.27987
0.018971,0.28153
0.019237,0.2834
0.019528,0.28526
0.01983,0.28766
0.020131,0.28968
0.020413,0.29175
0.020714,0.29345
0.021032,0.2952
0.021317,0.29702
0.021602,0.29856
0.021945,0.30043
0.02228,0.30217
0.022643,0.30424
0.023026,0.3068
0.023419,0.3087
0.023737,0.31081
0.024111,0.31239
0.0245,0.31462
0.024828,0.31661
0.025142,0.31864
0.025457,0.32038
0.025817,0.32192
0.026217,0.32428
0.026593,0.32703
0.026934,0.32906
0.027327,0.33085
0.027694,0.33291
0.028159,0.33514
0.028565,0.33709
0.029027,0.33904
0.029574,0.34078
0.029938,0.34305
0.030393,0.34508
0.030812,0.3476
0.031271,0.3497
0.031749,0.35173
0.032214,0.35437
0.032669,0.35656
0.033056,0.35834
0.033482,0.3609
0.03396,0.36301
0.034392,0.36475
0.034952,0.3669
0.035437,0.36933
0.035958,0.37112
0.036544,0.37335
0.037049,0.37501
0.037576,0.37688
0.038129,0.37862
0.03866,0.38089
0.039233,0.3834
0.0398,0.38564
0.04037,0.38766
0.040982,0.39014
0.041533,0.39285
0.042142,0.39517
0.04265,0.3974
0.043285,0.39975
0.043891,0.40186
0.044507,0.40401
0.0451,0.40676
0.045801,0.40912
0.04642,0.41139
0.047068,0.41354
0.047684,0.41609
0.048369,0.41848
0.04902,0.42084
0.04979,0.42274
0.050425,0.42473
0.051113,0.42696
0.051798,0.42972
0.052548,0.43195
0.053269,0.43471
0.054097,0.43791
0.054883,0.44091
0.055637,0.44371
0.05639,0.4461
0.057265,0.44882
0.058061,0.45142
0.05882,0.45361
0.059626,0.45628
0.060543,0.45843
0.061428,0.46091
0.062358,0.46395
0.063236,0.4667
0.064002,0.46898
0.064968,0.47173
0.065889,0.47494
0.066908,0.47749
0.068074,0.47997
0.06904,0.48244
0.070111,0.48556
0.071198,0.48763
0.072263,0.49006
0.073426,0.49258
0.074454,0.49562
0.075548,0.49801
0.076583,0.50004
0.077664,0.50264
0.078797,0.50572
0.080052,0.5086
0.081179,0.51095
0.082276,0.51359
0.083452,0.51679
0.084831,0.51874
0.086023,0.52105
0.087317,0.52372
0.088673,0.5264
0.090035,0.52879
0.091454,0.53098
0.092731,0.53374
0.09413,0.53666
0.095564,0.53909
0.09693,0.54169
0.09843,0.54408
0.10003,0.547
0.10162,0.5496
0.10316,0.55211
0.10457,0.55463
0.10631,0.55694
0.10792,0.55982
0.1096,0.5629
0.11126,0.56574
0.11298,0.5685
0.11471,0.57186
0.11651,0.57458
0.11847,0.57774
0.12022,0.5807
0.12198,0.58358
0.1239,0.58671
0.12585,0.59007
0.12777,0.59384
0.12972,0.59676
0.13165,0.59948
0.13381,0.60232
0.13596,0.60492
0.13807,0.60804
0.14018,0.611
0.14237,0.61368
0.14479,0.61627
0.14729,0.61899
0.14963,0.62211
0.15207,0.6245
0.15468,0.62815
0.15714,0.63144
0.15953,0.63509
0.16214,0.63886
0.16475,0.64162
0.16748,0.64486
0.17021,0.64729
0.17296,0.65034
0.17574,0.65382
0.1785,0.65683
0.18131,0.65914
0.18442,0.66242
0.18765,0.66591
0.19072,0.66883
0.19376,0.67118
0.1971,0.6743
0.20036,0.67739
0.20361,0.68083
0.20703,0.68388
0.21051,0.68696
0.21405,0.69
0.21762,0.69373
0.22113,0.69758
0.22503,0.70067
0.22881,0.70375
0.23247,0.70764
0.23653,0.71032
0.24054,0.7134
0.24458,0.71697
0.24858,0.72025
0.25254,0.72342
0.25671,0.7263
0.2609,0.72974
0.26517,0.73412
0.26949,0.73854
0.27383,0.74203
0.27834,0.7456
0.28269,0.74925
0.28733,0.75294
0.2919,0.75651
0.29663,0.76073
0.3012,0.76377
0.30596,0.76754
0.31067,0.77042
0.31533,0.77358
0.3201,0.77699
0.32474,0.78048
0.32961,0.78384
0.3347,0.7879
0.33961,0.79106
0.3444,0.79443
0.34924,0.798
0.35398,0.801
0.35891,0.80517
0.36368,0.80822
0.36849,0.81187
0.37344,0.81426
0.37819,0.81746
0.38286,0.82107
0.38774,0.82476
0.39263,0.82768
0.3974,0.8306
0.40212,0.83373
0.40687,0.83713
0.41153,0.84038
0.41627,0.84459
0.42087,0.84837
0.42528,0.85076
0.42981,0.85437
0.43438,0.85761
0.43874,0.8611
0.44363,0.86394
0.44826,0.86621
0.45282,0.86929
0.4574,0.87254
0.46175,0.87606
0.46625,0.87927
0.47055,0.88178
0.47489,0.88491
0.47932,0.88783
0.48374,0.89054
0.48806,0.89367
0.49225,0.89671
0.49619,0.89955
0.50031,0.90186
0.5041,0.90441
0.50804,0.90741
0.51207,0.90997
0.51583,0.91277
0.51976,0.91516
0.52337,0.91808
0.52713,0.92007
0.53077,0.92226
0.53432,0.92489
0.53799,0.92769
0.54138,0.92984
0.54478,0.93203
0.54816,0.93418
0.55142,0.93609
0.55472,0.93779
0.55796,0.93998
0.56092,0.94205
0.56387,0.94371
0.56686,0.94521
0.56966,0.94724
0.57232,0.94886
0.57511,0.95064
0.57776,0.9521
0.58052,0.95417
0.58311,0.95555
0.58543,0.95713
0.5877,0.95888
0.58993,0.96018
0.59214,0.96147
0.59424,0.96273
0.59618,0.96411
0.59807,0.96541
0.59999,0.9667
0.60175,0.96764
0.6034,0.96894
0.60505,0.96999
0.60657,0.97084
0.60797,0.97198
0.60926,0.97323
0.61067,0.97413
0.61181,0.97506
0.61303,0.97587
0.61399,0.97644
1,1


==> image/datFiles/drivePV.dat <==
0,0
0,4.0555e-05
0,8.111e-05
0,0.00012166
0,0.00016222
0,0.00020277
0,0.00024333
0,0.00028388
0,0.00032444
0,0.00036499
0,0.00040555
0,0.0004461
0,0.00048666
0,0.00052721
0,0.00056777
0,0.00060832
0,0.00064888
0,0.00068943
0,0.00072999
0,0.00077054
0,0.0008111
0,0.00093276
0,0.0010139
0,0.0010544
0,0.001095
0,0.0011355
0,0.0011761
0,0.0012166
0,0.0012572
0,0.0012978
0,0.0013383
0,0.0013789
0,0.0014194
0,0.00146
0,0.0015005
0,0.0015411
0,0.0016627
0,0.0017033
0,0.0017439
0,0.0017844
0,0.0018655
0,0.0019872
0,0.0020277
0,0.0020683
0,0.0021088
0,0.00219
0,0.0022305
0,0.0023522
0,0.0023927
0,0.0024738
0,0.0025144
0,0.002555
0,0.0025955
0,0.0026361
0,0.0026766
0,0.0027172
0,0.0027577
0,0.0027983
0,0.0028388
0,0.0029199
0,0.0029605
3.2754e-06,0.0030011
3.2754e-06,0.0031227
3.2754e-06,0.0031633
3.2754e-06,0.0032038
3.2754e-06,0.0032444
3.2754e-06,0.0032849
3.2754e-06,0.0033255
3.2754e-06,0.0034066
3.2754e-06,0.0035688
3.2754e-06,0.0036499
3.2754e-06,0.0036905
3.2754e-06,0.0037716
3.2754e-06,0.0038933
3.2754e-06,0.0040555
6.5509e-06,0.004096
6.5509e-06,0.0042177
6.5509e-06,0.0042583
1.3102e-05,0.0043394
1.3102e-05,0.0044205
1.3102e-05,0.0046232
1.3102e-05,0.0047855
1.3102e-05,0.0049071
1.3102e-05,0.0051099
1.6377e-05,0.0051099
1.6377e-05,0.0052316
1.6377e-05,0.0052721
1.6377e-05,0.0053127
1.9653e-05,0.0054343
1.9653e-05,0.0055155
1.9653e-05,0.0055966
1.9653e-05,0.0057182
1.9653e-05,0.0057588
1.9653e-05,0.0057993
1.9653e-05,0.0059616
1.9653e-05,0.0060427
1.9653e-05,0.0061238
1.9653e-05,0.0062454
1.9653e-05,0.0063265
1.9653e-05,0.0064888
1.9653e-05,0.0065293
1.9653e-05,0.0067321
1.9653e-05,0.0068132
2.2928e-05,0.007016
2.2928e-05,0.0070565
2.2928e-05,0.0072999
2.2928e-05,0.0075432
2.6204e-05,0.0075837
2.9479e-05,0.0077054
2.9479e-05,0.007746
3.2754e-05,0.0078676
3.2754e-05,0.0079893
3.2754e-05,0.0081921
3.603e-05,0.0082732
3.603e-05,0.0085571
3.603e-05,0.0088004
3.603e-05,0.0090437
3.603e-05,0.0091248
3.603e-05,0.009287
3.603e-05,0.0093682
3.603e-05,0.0096115
3.603e-05,0.0098548
3.603e-05,0.0099765
3.9305e-05,0.010341
4.2581e-05,0.010463
4.2581e-05,0.010706
4.2581e-05,0.01095
4.2581e-05,0.011031
4.2581e-05,0.011355
4.2581e-05,0.011639
4.2581e-05,0.011761
4.2581e-05,0.012004
4.5856e-05,0.012329
4.5856e-05,0.012491
4.5856e-05,0.012815
4.5856e-05,0.013099
4.5856e-05,0.013302
4.5856e-05,0.013545
4.5856e-05,0.013789
4.5856e-05,0.013991
5.2407e-05,0.014316
5.2407e-05,0.014559
5.2407e-05,0.014843
5.2407e-05,0.015046
5.2407e-05,0.01533
5.5683e-05,0.015451
5.5683e-05,0.015654
5.8958e-05,0.016019
5.8958e-05,0.016222
6.2233e-05,0.016465
6.5509e-05,0.016871
6.8784e-05,0.017033
6.8784e-05,0.017439
6.8784e-05,0.017763
6.8784e-05,0.017925
6.8784e-05,0.018128
7.206e-05,0.018412
7.206e-05,0.018696
7.206e-05,0.01898
7.206e-05,0.019345
7.206e-05,0.019629
7.5335e-05,0.020196
7.5335e-05,0.020602
7.5335e-05,0.020967
7.8611e-05,0.021413
7.8611e-05,0.021859
8.5162e-05,0.022427
8.5162e-05,0.02267
8.8437e-05,0.022995
9.4988e-05,0.023562
9.4988e-05,0.023846
9.8263e-05,0.024171
0.00010154,0.024576
0.00010154,0.02482
0.00010154,0.025225
0.00010809,0.02555
0.00011464,0.025915
0.00011792,0.026442
0.00012119,0.027091
0.00012447,0.027537
0.00012447,0.02778
0.00012447,0.028104
0.00012774,0.028591
0.00013102,0.028916
0.00013102,0.029321
0.00013757,0.029889
0.00014084,0.030578
0.00014084,0.031187
0.00014412,0.031633
0.00014412,0.032647
0.0001474,0.033133
0.0001474,0.03362
0.00015067,0.034309
0.00015395,0.035039
0.0001605,0.035607
0.0001605,0.036094
0.00017032,0.037108
0.0001736,0.037513
0.00017687,0.038
0.00017687,0.038689
0.00017687,0.039257
0.00017687,0.039744
0.00017687,0.04019
0.00018015,0.040676
0.00018342,0.041163
0.00018998,0.042136
0.0001998,0.042745
0.00020635,0.043475
0.0002129,0.044245
0.00021945,0.044772
0.00022928,0.045097
0.00023256,0.045624
0.00023583,0.046111
0.00024238,0.0468
0.00024566,0.047409
0.00024893,0.04822
0.00025221,0.04895
0.00026204,0.049761
0.00026859,0.050247
0.00027514,0.051383
0.00028169,0.052072
0.00028169,0.052762
0.00028824,0.053573
0.00029807,0.054871
0.00030789,0.055601
0.00030789,0.056371
0.00031444,0.057507
0.00031772,0.058602
0.00032099,0.059453
0.00033082,0.060386
0.0003341,0.061197
0.00033737,0.062495
0.00034392,0.063144
0.00035047,0.063955
0.00036685,0.064847
0.00037668,0.065983
0.00038323,0.066672
0.0003865,0.067726
0.00038978,0.068659
0.00039633,0.070119
0.00039633,0.071336
0.00040288,0.072715
0.00042581,0.073647
0.00042908,0.074864
0.00043236,0.075594
0.00044219,0.076649
0.00044874,0.077987
0.00045529,0.079204
0.00046184,0.080055
0.00046511,0.081556
0.00047166,0.082935
0.00047822,0.084111
0.00048804,0.085449
0.00049459,0.086747
0.00050114,0.087679
0.00050769,0.089383
0.00051097,0.090599
0.00053062,0.091735
0.00053717,0.093357
0.00054045,0.095669
0.00056338,0.09725
0.00059613,0.098751
0.00060923,0.10033
0.00061906,0.10175
0.00062889,0.10325
0.00064199,0.10463
0.00064854,0.10638
0.00066492,0.10767
0.00067474,0.10921
0.00069439,0.1112
0.00071732,0.11335
0.00073698,0.1153
0.00076318,0.117
0.00078283,0.1185
0.00078938,0.12045
0.00079921,0.12219
0.00082214,0.12389
0.00083196,0.12633
0.00085162,0.12795
0.00086472,0.12957
0.00090075,0.13148
0.00091712,0.13363
0.00094988,0.13521
0.00095643,0.13712
0.00097608,0.13882
0.00099574,0.14073
0.0010088,0.14287
0.0010383,0.14535
0.0010711,0.14709
0.0010874,0.14912
0.001094,0.15155
0.00113,0.15391
0.0011562,0.15605
0.001189,0.15804
0.0012021,0.16031
0.0012283,0.16234
0.0012447,0.16457
0.0012741,0.16725
0.0012971,0.17005
0.0013233,0.17321
0.0013659,0.17576
0.0014248,0.17795
0.001451,0.18091
0.0014707,0.18351
0.0015198,0.18615
0.0015657,0.18874
0.0016017,0.19134
0.001641,0.19381
0.0016738,0.19673
0.001736,0.19916
0.0017687,0.20269
0.001831,0.20646
0.0018801,0.20975
0.0019292,0.21279
0.0019685,0.21535
0.0020111,0.21798
0.0020439,0.22106
0.0020832,0.22439
0.0021258,0.22747
0.0021683,0.23019
0.0022208,0.23311
0.0022633,0.23619
0.0022994,0.23948
0.0023485,0.243
0.0023976,0.24605
0.0024468,0.2484
0.0025123,0.25217
0.0025548,0.25554
0.0026138,0.25898
0.0026793,0.26239
0.0027383,0.26632
0.0027809,0.26973
0.002866,0.27346
0.0029413,0.2765
0.0030069,0.28003
0.0030855,0.28368
0.0031706,0.28717
0.003246,0.29066
0.0033148,0.29443
0.0034097,0.29808
0.0034916,0.30051
0.0035866,0.30371
0.0036849,0.30659
0.0037962,0.30984
0.0038847,0.3132
0.0039666,0.31633
0.0040648,0.32026
0.004186,0.32407
0.0043105,0.32793
0.0043989,0.33141
0.0045168,0.33575
0.004602,0.34025
0.0046937,0.34378
0.004792,0.34739
0.0049328,0.35104
0.0050704,0.35485
0.005208,0.35854
0.0053619,0.36276
0.0054962,0.36629
0.005637,0.37164
0.0057517,0.37606
0.0058991,0.38073
0.0060104,0.38495
0.0061709,0.38949
0.0062954,0.39415
0.0064395,0.39918
0.0066262,0.40311
0.0068293,0.40786
0.00698,0.41212
0.0071667,0.41638
0.0073435,0.4199
0.007527,0.42412
0.0077006,0.42822
0.0079561,0.4326
0.0081526,0.43726
0.0083229,0.44176
0.008526,0.44675
0.0086898,0.45121
0.0088961,0.45636
0.0090763,0.46115
0.0092924,0.46512
0.0095676,0.46971
0.0098263,0.4749
0.010095,0.48001
0.01037,0.48451
0.010668,0.48901
0.011019,0.49319
0.011297,0.4983
0.011641,0.50381
0.011959,0.50888
0.012286,0.5135
0.01266,0.51813
0.013102,0.52291
0.013462,0.52802
0.013849,0.53277
0.014268,0.53755
0.014687,0.54197
0.015123,0.5466
0.015634,0.55138
0.016089,0.55633
0.016534,0.56071
0.017009,0.56513
0.017517,0.5702
0.017982,0.57495
0.018559,0.57981
0.019119,0.5846
0.019744,0.58959
0.02038,0.59413
0.021087,0.59908
0.021792,0.6037
0.022453,0.60909
0.023184,0.61408
0.024091,0.61907
0.02491,0.6243
0.025833,0.6286
0.026715,0.63383
0.027727,0.63886
0.028768,0.64421
0.029898,0.6494
0.031172,0.65395
0.032456,0.65962
0.033695,0.66425
0.035198,0.66924
0.036669,0.67483
0.038287,0.68002
0.040101,0.68643
0.042099,0.69211
0.043966,0.69803
0.046194,0.70346
0.048644,0.70987
0.051212,0.71555
0.054271,0.72248
0.057507,0.72873
0.060949,0.73538
0.064739,0.74215
0.068755,0.7482
0.073108,0.75432
0.078126,0.76125
0.083462,0.7688
0.089845,0.77727
0.096603,0.78632
0.10489,0.79516
0.114,0.80477
0.12512,0.8145
0.138,0.82505
0.1544,0.83738
0.17643,0.85226
0.20865,0.87108
0.26761,0.898
1,1


==> image/datFiles/driveSsum.dat <==
0,0
0,3.9998e-05
0,7.9997e-05
0,0.00012
0,0.00015999
0,0.00019999
0,0.00023999
0,0.00027999
0,0.00031999
0,0.00035999
0,0.00039998
0,0.00043998
0,0.00047998
0,0.00051998
0,0.00055998
0,0.00063997
0,0.00067997
0,0.00071997
0,0.00075997
0,0.00079997
0,0.00083997
0,0.00087996
0,0.00091996
0,0.00095996
0,0.00099996
0,0.00104
0,0.00112
0,0.00116
0,0.0012
0,0.0012799
0,0.0013199
0,0.0013599
0,0.0013999
0,0.0014399
0,0.0014799
0,0.0015599
0,0.0015999
0,0.0017199
0,0.0017599
0,0.0018399
0,0.0018799
0,0.0019199
0,0.0019599
0,0.0019999
0,0.0020399
0,0.0021199
0,0.0021599
0,0.0022399
0,0.0022799
0,0.0023199
0,0.0023599
0,0.0023999
0,0.0024799
0,0.0025199
0,0.0025599
0,0.0026399
0,0.0026799
0,0.0027199
0,0.0027599
0,0.0027999
0,0.0029199
0,0.0030399
0,0.0030799
0,0.0031199
0,0.0031999
0,0.0032399
0,0.0033199
0,0.0033599
0,0.0034399
0,0.0034799
0,0.0035199
0,0.0035599
0,0.0035999
0,0.0036799
0,0.0037199
0,0.0037598
0,0.0037998
0,0.0038398
0,0.0039598
0,0.0039998
0,0.0040398
0,0.0041198
0,0.0041998
0,0.0042798
0,0.0043598
0,0.0043998
0,0.0044798
0,0.0045198
0,0.0046398
0,0.0046798
0,0.0047198
0,0.0047998
0,0.0048798
0,0.0049198
0,0.0049598
0,0.0050798
0,0.0052398
0,0.0053198
0,0.0055198
0,0.0056398
0,0.0056798
0,0.0057198
0,0.0057998
0,0.0060398
0,0.0061198
0,0.0061998
0,0.0063597
0,0.0065997
0,0.0067197
0,0.0067997
0,0.0069997
0,0.0072797
0,0.0073597
0,0.0075597
0,0.0077597
0,0.0079197
0,0.0081197
0,0.0082397
0,0.0083597
0,0.0088396
3.2791e-06,0.0088396
3.2791e-06,0.0090396
3.2791e-06,0.0095996
3.2791e-06,0.0099996
3.2791e-06,0.01032
3.2791e-06,0.01064
3.2791e-06,0.01096
3.2791e-06,0.0112
3.2791e-06,0.01148
3.2791e-06,0.01208
3.2791e-06,0.01244
3.2791e-06,0.012879
3.2791e-06,0.013559
3.2791e-06,0.014079
3.2791e-06,0.014519
3.2791e-06,0.015159
3.2791e-06,0.016039
3.2791e-06,0.016799
3.2791e-06,0.017479
3.2791e-06,0.017999
3.2791e-06,0.019439
3.2791e-06,0.019999
3.2791e-06,0.020719
3.2791e-06,0.021519
3.2791e-06,0.022359
3.2791e-06,0.023319
3.2791e-06,0.024479
3.2791e-06,0.025959
3.2791e-06,0.026759
6.5583e-06,0.028039
6.5583e-06,0.029639
6.5583e-06,0.030839
1.3117e-05,0.032279
1.9675e-05,0.033239
2.2954e-05,0.034959
2.2954e-05,0.035839
2.6233e-05,0.037159
2.6233e-05,0.038678
2.6233e-05,0.040718
2.6233e-05,0.042478
3.607e-05,0.043798
4.5908e-05,0.045478
4.9187e-05,0.047438
5.5745e-05,0.049038
5.5745e-05,0.050918
5.9024e-05,0.053158
6.5583e-05,0.055078
7.2141e-05,0.057118
7.8699e-05,0.058678
8.5257e-05,0.060598
8.5257e-05,0.062278
8.8536e-05,0.064277
9.1816e-05,0.066077
9.8374e-05,0.068357
9.8374e-05,0.070517
0.00011149,0.073077
0.00011149,0.075837
0.00011805,0.078557
0.00012133,0.081357
0.00012789,0.084517
0.00013444,0.086677
0.00014428,0.089156
0.00015412,0.092356
0.00016396,0.094996
0.00017379,0.097676
0.00018035,0.099556
0.00018691,0.10084
0.00020003,0.10348
0.00020659,0.10604
0.00020986,0.1088
0.00021314,0.11156
0.00022298,0.11392
0.00022626,0.11688
0.00022626,0.11952
0.00022954,0.12208
0.0002361,0.12523
0.00023938,0.12831
0.00025577,0.13107
0.00026561,0.13483
0.00027545,0.13819
0.00029184,0.14143
0.00029512,0.14495
0.00030168,0.14787
0.0003148,0.15143
0.00032463,0.15475
0.00033447,0.15827
0.00035415,0.16211
0.00036398,0.16587
0.00038694,0.17055
0.00040333,0.17499
0.00040989,0.17907
0.00041317,0.18307
0.00043612,0.18711
0.00047875,0.19167
0.00050499,0.19667
0.0005181,0.20087
0.00054761,0.20555
0.00056401,0.21039
0.00058041,0.21575
0.00060992,0.22043
0.00063615,0.22567
0.0006591,0.23195
0.00068862,0.23679
0.00071157,0.24251
0.00075092,0.24847
0.00077387,0.25431
0.0008165,0.26019
0.00084929,0.26607
0.00088209,0.27143
0.00092471,0.27719
0.00098046,0.28335
0.00099686,0.28903
0.0010723,0.29459
0.0011018,0.30095
0.001128,0.30703
0.0011936,0.31295
0.0012428,0.31955
0.001292,0.32543
0.0013346,0.33251
0.0013871,0.33851
0.0014395,0.34511
0.0014789,0.35135
0.0015445,0.35827
0.0016101,0.36443
0.0016855,0.37051
0.0017871,0.3779
0.0018658,0.38466
0.0019544,0.39098
0.0020986,0.39726
0.0022232,0.40362
0.0022593,0.40726
0.0023511,0.4109
0.0024954,0.4177
0.0026299,0.42418
0.0028004,0.4305
0.0029906,0.43766
0.0032267,0.4443
0.00343,0.45066
0.0036202,0.4575
0.0037907,0.46446
0.0040366,0.47146
0.0043055,0.47858
0.0045252,0.48594
0.0047777,0.49302
0.0050203,0.50058
0.0053155,0.50782
0.0056106,0.5145
0.0058434,0.52138
0.006132,0.52858
0.0063517,0.53578
0.0065287,0.54342
0.0067222,0.5505
0.0069091,0.55694
0.0071354,0.56418
0.007342,0.57142
0.0075977,0.5785
0.007824,0.58586
0.0080568,0.59242
0.008329,0.59834
0.0085815,0.6045
0.0089061,0.61098
0.0092078,0.6177
0.0095291,0.62434
0.0098472,0.63181
0.010182,0.63841
0.010539,0.64529
0.010929,0.65265
0.011323,0.65905
0.011713,0.66641
0.012126,0.67413
0.012615,0.68113
0.013094,0.68785
0.013631,0.69429
0.014258,0.70093
0.014871,0.70733
0.015392,0.71325
0.016094,0.71973
0.016835,0.72641
0.017684,0.73341
0.018491,0.73937
0.019481,0.74561
0.020616,0.75233
0.02179,0.75785
0.023134,0.76417
0.024646,0.77061
0.026305,0.77801
0.028322,0.78401
0.030489,0.79101
0.0331,0.79673
0.035782,0.80305
0.039015,0.80913
0.042648,0.81557
0.046511,0.82237
0.050987,0.82841
0.056103,0.83569
0.059188,0.83825
0.061966,0.84117
0.06839,0.84629
0.075692,0.85245
0.083851,0.85829
0.093285,0.86417
0.10324,0.87037
0.11431,0.87668
0.12682,0.8826
0.14056,0.88864
0.1549,0.89396
0.17055,0.90004
0.18734,0.9056
0.20495,0.91096
0.2234,0.91564
0.24217,0.92076
0.26182,0.92524
0.28153,0.93
0.30137,0.93444
0.32112,0.9386
0.33966,0.94328
0.35845,0.94676
0.37609,0.95084
0.39412,0.95444
0.41154,0.95868
0.42863,0.96272
0.44529,0.96592
0.46229,0.96904
0.47959,0.97216
0.49762,0.97536
0.51752,0.97904
0.54029,0.98268
0.56923,0.98724
1,1


==> image/datFiles/driveV.dat <==
0,0
0,8.111e-05
0,0.00012166
0,0.00016222
0,0.00020277
0,0.00024333
0,0.00028388
0,0.00036499
0,0.00040555
0,0.00048666
0,0.00052721
0,0.00056777
0,0.00060832
0,0.00064888
0,0.00068943
0,0.00077054
0,0.0008111
0,0.00085165
0,0.00089221
0,0.00093276
0,0.00097331
0,0.0010139
0,0.001095
0,0.0011355
0,0.0011761
0,0.0012166
0,0.0012572
0,0.0013383
0,0.0013789
0,0.0014194
0,0.00146
0,0.0015005
0,0.0015411
0,0.0015816
0,0.0016222
0,0.0016627
0,0.0017033
0,0.0017439
0,0.001825
0,0.0018655
0,0.0019061
0,0.0019872
0,0.0020277
0,0.0020683
0,0.0021088
0,0.0021494
0,0.00219
0,0.0022305
0,0.0022711
0,0.0023116
0,0.0023927
0,0.0024738
0,0.0025144
0,0.002555
0,0.0025955
0,0.0026766
0,0.0027172
0,0.0028388
0,0.0028794
0,0.0029605
0,0.0030011
0,0.0030416
0,0.0030822
0,0.0031227
0,0.0031633
0,0.0032444
0,0.0032849
0,0.0033255
0,0.0034066
0,0.0034472
0,0.0034877
0,0.0035283
0,0.0035688
0,0.0036499
0,0.003731
0,0.0038122
0,0.0039338
0,0.0040149
0,0.0041366
0,0.0041771
0,0.0042177
0,0.0042988
0,0.0044205
3.2754e-06,0.0045421
3.2754e-06,0.0045827
3.2754e-06,0.0047044
3.2754e-06,0.004826
3.2754e-06,0.0049071
3.2754e-06,0.0049882
3.2754e-06,0.0050288
3.2754e-06,0.0050693
3.2754e-06,0.0051099
3.2754e-06,0.005191
3.2754e-06,0.0053127
3.2754e-06,0.0053532
3.2754e-06,0.0054749
3.2754e-06,0.0056371
6.5509e-06,0.0056371
6.5509e-06,0.0056777
6.5509e-06,0.0057182
6.5509e-06,0.0058399
6.5509e-06,0.005921
6.5509e-06,0.0060021
6.5509e-06,0.0060832
6.5509e-06,0.0061238
6.5509e-06,0.0061643
6.5509e-06,0.0062049
6.5509e-06,0.006286
6.5509e-06,0.0063671
6.5509e-06,0.0064482
6.5509e-06,0.0065293
6.5509e-06,0.0065699
6.5509e-06,0.0066915
6.5509e-06,0.0067321
6.5509e-06,0.0068132
6.5509e-06,0.0068943
6.5509e-06,0.0069349
6.5509e-06,0.0070565
6.5509e-06,0.0070971
6.5509e-06,0.0071782
6.5509e-06,0.0072593
6.5509e-06,0.0072999
6.5509e-06,0.0073404
6.5509e-06,0.007381
6.5509e-06,0.0075026
6.5509e-06,0.0076243
6.5509e-06,0.0076649
6.5509e-06,0.0077054
6.5509e-06,0.0078676
6.5509e-06,0.0079082
6.5509e-06,0.0079893
6.5509e-06,0.008111
6.5509e-06,0.0081921
6.5509e-06,0.0082326
6.5509e-06,0.0083948
6.5509e-06,0.008476
6.5509e-06,0.0085165
6.5509e-06,0.0085976
9.8263e-06,0.0085976
9.8263e-06,0.0087598
9.8263e-06,0.0088004
9.8263e-06,0.0088815
9.8263e-06,0.0090032
9.8263e-06,0.0090843
9.8263e-06,0.0092059
9.8263e-06,0.0092465
9.8263e-06,0.0093276
9.8263e-06,0.0094493
9.8263e-06,0.0094898
9.8263e-06,0.0096115
9.8263e-06,0.0096926
9.8263e-06,0.0098548
9.8263e-06,0.010017
9.8263e-06,0.010139
9.8263e-06,0.010301
9.8263e-06,0.010463
1.3102e-05,0.010504
1.3102e-05,0.010544
1.3102e-05,0.010666
1.3102e-05,0.010828
1.3102e-05,0.010869
1.3102e-05,0.010909
1.6377e-05,0.011031
1.9653e-05,0.011071
1.9653e-05,0.011234
1.9653e-05,0.011436
1.9653e-05,0.011477
1.9653e-05,0.011599
1.9653e-05,0.01172
1.9653e-05,0.011842
1.9653e-05,0.011964
1.9653e-05,0.012085
1.9653e-05,0.012126
1.9653e-05,0.012248
1.9653e-05,0.01245
2.2928e-05,0.012694
2.2928e-05,0.012896
2.6204e-05,0.013059
3.2754e-05,0.01318
3.2754e-05,0.013343
3.2754e-05,0.013464
3.2754e-05,0.013667
3.2754e-05,0.013708
3.603e-05,0.013829
3.603e-05,0.014032
3.603e-05,0.014154
3.603e-05,0.014275
4.2581e-05,0.014275
4.2581e-05,0.014356
4.2581e-05,0.014559
4.2581e-05,0.014721
4.2581e-05,0.014843
4.5856e-05,0.015086
4.9132e-05,0.015249
4.9132e-05,0.015532
4.9132e-05,0.015614
5.2407e-05,0.015735
5.2407e-05,0.015857
5.5683e-05,0.016141
6.2233e-05,0.016303
6.2233e-05,0.016668
6.5509e-05,0.016749
6.8784e-05,0.016871
7.5335e-05,0.017114
7.5335e-05,0.017195
8.5162e-05,0.01752
8.8437e-05,0.017641
9.1712e-05,0.017844
9.1712e-05,0.018128
9.4988e-05,0.018371
9.4988e-05,0.018655
9.8263e-05,0.018777
9.8263e-05,0.019101
0.00010809,0.019385
0.00011464,0.019507
0.00011464,0.019588
0.00011464,0.019669
0.00011464,0.019953
0.00012119,0.019994
0.00012447,0.020196
0.00012447,0.020318
0.00012774,0.02048
0.00012774,0.020764
0.00013102,0.020886
0.00013429,0.021088
0.00013757,0.021251
0.00014084,0.021494
0.00014412,0.021697
0.00015067,0.021859
0.00015067,0.022102
0.00015067,0.022305
0.00015067,0.022467
0.00015067,0.02263
0.00015395,0.022913
0.00015395,0.023441
0.0001605,0.023806
0.0001605,0.02413
0.00016377,0.024455
0.00016377,0.02482
0.00016377,0.025144
0.0001736,0.025347
0.00017687,0.025671
0.00017687,0.025996
0.00017687,0.026198
0.00017687,0.026482
0.00018342,0.026847
0.00018342,0.027091
0.00018342,0.027172
0.00018342,0.027334
0.0001867,0.027618
0.00018998,0.028267
0.00018998,0.028713
0.00018998,0.028997
0.00018998,0.029362
0.00018998,0.029686
0.00018998,0.030132
0.00019653,0.030457
0.00019653,0.030822
0.00020963,0.031268
0.0002129,0.031714
0.00021618,0.032322
0.00022928,0.032849
0.00023256,0.033377
0.00023911,0.03362
0.00024893,0.034269
0.00025548,0.034674
0.00026859,0.03508
0.00027514,0.035567
0.00028496,0.036134
0.00029479,0.036459
0.00029807,0.036824
0.00030134,0.037473
0.00031117,0.038122
0.00032099,0.038649
0.00033737,0.039135
0.00034065,0.039541
0.0003472,0.040109
0.0003472,0.040555
0.00035702,0.041325
0.00036685,0.041974
0.0003734,0.042177
0.00037995,0.042664
0.00039633,0.043475
0.00040616,0.044164
0.00041271,0.044732
0.00041926,0.044975
0.00042581,0.045543
0.00042908,0.046151
0.00043236,0.046841
0.00043236,0.047814
0.00044219,0.048666
0.00045856,0.049355
0.00046511,0.050247
0.00047494,0.050896
0.00048477,0.051748
0.00049132,0.052437
0.00049459,0.053492
0.00051097,0.054708
0.0005208,0.056006
0.00052735,0.056979
0.00053717,0.057791
0.000547,0.059169
0.00057648,0.060264
0.00057975,0.060954
0.00060268,0.062333
0.00061578,0.063752
0.00062561,0.065131
0.00063871,0.066388
0.00065181,0.067848
0.00068129,0.069389
0.00069439,0.071052
0.00071405,0.072431
0.00074025,0.073891
0.0007599,0.075554
0.00078611,0.076932
0.00080903,0.078027
0.00082869,0.080015
0.00085162,0.081475
0.00087782,0.083665
0.00090402,0.085003
0.00091712,0.087274
0.0009335,0.089383
0.00096953,0.09141
0.00099574,0.094047
0.0010187,0.096277
0.001058,0.098386
0.0010776,0.10054
0.0011169,0.10244
0.0011464,0.10483
0.0011693,0.10747
0.0012054,0.10942
0.0012283,0.11205
0.0012512,0.11534
0.0012807,0.11797
0.00132,0.12008
0.0013462,0.12321
0.001379,0.12669
0.0014084,0.1299
0.001451,0.13395
0.0015034,0.13768
0.001546,0.14121
0.0015984,0.14474
0.0016377,0.1488
0.0017098,0.15301
0.0017687,0.15674
0.0018113,0.16133
0.0018768,0.16506
0.0019325,0.16919
0.0019947,0.17451
0.0020635,0.17889
0.0021225,0.18383
0.0021945,0.18846
0.0022502,0.19296
0.0023419,0.19815
0.0024369,0.20342
0.0025319,0.20886
0.0025942,0.21429
0.0026924,0.2196
0.0028038,0.22532
0.002902,0.23104
0.0030036,0.23623
0.0030953,0.24207
0.0031903,0.24755
0.0033115,0.25481
0.0034883,0.26077
0.0036423,0.2673
0.0037897,0.27399
0.0039698,0.28072
0.0041991,0.28733
0.0044219,0.29536
0.0046511,0.30266
0.0049033,0.31239
0.0051588,0.32107
0.0054209,0.32999
0.0057419,0.3392
0.0061349,0.34926
0.0065116,0.3598
0.0069898,0.36978
0.0075335,0.3802
0.0081853,0.39131
0.0087291,0.40348
0.0095315,0.41463
0.010531,0.42664
0.011575,0.43868
0.012771,0.45288
0.014088,0.46756
0.015516,0.48378
0.017167,0.50142
0.018745,0.51943
0.020799,0.53699
0.023062,0.55666
0.025568,0.57928
0.028362,0.6026
0.031981,0.62823
0.036413,0.65204
0.041533,0.67775
0.047753,0.70257
0.056004,0.73141
0.067939,0.76373
0.084051,0.79658
0.10487,0.82521
0.13289,0.85331
0.17436,0.88158
0.23429,0.90721
0.3128,0.93179
0.39273,0.94712
0.46225,0.95458
0.51671,0.95803
0.55697,0.95977
0.58331,0.96151
0.60006,0.96273
0.60994,0.96395
1,1


==> image/datFiles/driveVR.dat <==
0,0
0.00049132,0.14227
0.00053062,0.14863
0.0005601,0.1533
0.0005732,0.15747
0.00061578,0.16052
0.00061906,0.16319
0.00063544,0.16599
0.00065509,0.16883
0.00067802,0.17171
0.00068457,0.1741
0.00071077,0.17621
0.00072715,0.17885
0.0007468,0.18063
0.0007599,0.18278
0.00076318,0.1842
0.00077301,0.18602
0.00077956,0.18785
0.00078283,0.18967
0.00079593,0.19134
0.00080903,0.1932
0.00082541,0.19531
0.00083524,0.19661
0.00084506,0.19856
0.00086799,0.20058
0.00088765,0.20217
0.00090075,0.20411
0.00090402,0.20553
0.0009204,0.20728
0.00093023,0.20894
0.00093678,0.20999
0.00094333,0.21157
0.00097281,0.21303
0.00099574,0.21462
0.0010023,0.21604
0.0010252,0.21717
0.0010449,0.21847
0.001058,0.21964
0.0010678,0.22119
0.0010809,0.22281
0.001094,0.22435
0.0011104,0.22532
0.0011169,0.22634
0.0011366,0.22776
0.0011497,0.22889
0.0011562,0.23015
0.0011693,0.23088
0.0011759,0.2321
0.0011857,0.23331
0.0011955,0.23441
0.0011955,0.23574
0.0012021,0.23712
0.0012152,0.23826
0.0012217,0.23927
0.0012316,0.24081
0.0012447,0.24187
0.0012545,0.24288
0.0012709,0.24398
0.0012741,0.24491
0.0012905,0.24613
0.0013036,0.24714
0.0013069,0.24828
0.0013135,0.24937
0.0013167,0.25079
0.0013266,0.25201
0.0013397,0.25339
0.0013429,0.25428
0.001356,0.25541
0.0013626,0.25687
0.001379,0.25813
0.0013888,0.2591
0.0013888,0.26012
0.0013921,0.26134
0.0014019,0.26219
0.0014117,0.26312
0.0014248,0.26405
0.0014346,0.26511
0.0014412,0.26604
0.0014477,0.26742
0.001451,0.26819
0.0014543,0.26896
0.0014707,0.26989
0.0014805,0.27082
0.0014903,0.27143
0.0015002,0.27253
0.00151,0.27322
0.0015231,0.27411
0.0015329,0.2752
0.0015329,0.27602
0.0015427,0.27719
0.0015591,0.27849
0.0015591,0.27934
0.0015722,0.2806
0.0015755,0.28153
0.001582,0.28255
0.0015919,0.28356
0.0015919,0.28461
0.0015984,0.28526
0.0016082,0.28632
0.0016181,0.28733
0.0016246,0.28826
0.0016279,0.28924
0.0016279,0.29045
0.0016312,0.29147
0.0016443,0.29252
0.0016541,0.29333
0.0016705,0.29443
0.0016738,0.29512
0.0016869,0.29589
0.0017065,0.29682
0.0017229,0.29747
0.0017294,0.2982
0.0017425,0.29954
0.0017491,0.30059
0.0017556,0.30161
0.0017589,0.30307
0.0017687,0.30432
0.001772,0.30538
0.0017884,0.30639
0.0017917,0.3072
0.0017949,0.30801
0.0017982,0.30931
0.0018179,0.31033
0.0018277,0.31183
0.001831,0.31276
0.0018375,0.31369
0.0018441,0.31491
0.0018506,0.3158
0.0018703,0.31681
0.0018703,0.31734
0.0018768,0.31831
0.0018932,0.31945
0.0018998,0.32042
0.0019161,0.32144
0.0019227,0.32233
0.0019325,0.32338
0.0019456,0.32428
0.0019456,0.32517
0.001962,0.32634
0.0019685,0.32716
0.0019751,0.32768
0.0019947,0.32849
0.0020046,0.32922
0.0020209,0.33032
0.0020275,0.33117
0.0020373,0.33206
0.0020504,0.33324
0.0020603,0.33421
0.0020734,0.33519
0.0020832,0.33616
0.002093,0.33717
0.0021028,0.33831
0.0021127,0.33928
0.0021225,0.34017
0.0021323,0.34115
0.0021421,0.34216
0.0021585,0.3433
0.0021749,0.34423
0.0021945,0.34536
0.0022077,0.34609
0.002224,0.34687
0.0022502,0.34776
0.0022601,0.34881
0.0022699,0.34974
0.0022699,0.3508
0.0022699,0.35149
0.0022797,0.35279
0.0022928,0.35372
0.0023026,0.35457
0.0023059,0.35538
0.002319,0.35627
0.0023452,0.35704
0.0023583,0.35777
0.0023714,0.35859
0.0023845,0.35956
0.0023911,0.36057
0.002414,0.36114
0.0024304,0.3626
0.0024402,0.36353
0.0024533,0.36422
0.0024664,0.36536
0.0024795,0.36605
0.0025254,0.3669
0.002545,0.36799
0.0025516,0.36909
0.0025679,0.36986
0.0025909,0.37083
0.0026007,0.37201
0.0026138,0.37343
0.0026269,0.3746
0.0026564,0.37521
0.0026728,0.37623
0.0026957,0.37716
0.0027121,0.37789
0.0027219,0.37915
0.0027317,0.38032
0.0027383,0.3817
0.0027481,0.38304
0.0027612,0.38426
0.0027841,0.38527
0.0028038,0.38624
0.00283,0.38718
0.0028398,0.38823
0.0028595,0.38965
0.0028726,0.39083
0.0028988,0.39168
0.0029053,0.39294
0.0029348,0.3944
0.0029446,0.39545
0.0029676,0.39614
0.0029807,0.39736
0.0029938,0.39845
0.0030134,0.39955
0.0030298,0.40068
0.0030494,0.40178
0.0030789,0.40271
0.0031018,0.40352
0.0031117,0.40478
0.0031215,0.40599
0.0031379,0.40681
0.0031477,0.40782
0.0031805,0.40887
0.0032034,0.41013
0.003223,0.41147
0.0032329,0.41273
0.0032394,0.4139
0.0032558,0.41459
0.0032853,0.41573
0.0033016,0.41686
0.003318,0.41796
0.0033213,0.41901
0.0033377,0.42007
0.0033508,0.42132
0.0033803,0.42246
0.0033803,0.42331
0.0033901,0.42453
0.0034065,0.42546
0.0034359,0.42635
0.0034654,0.4272
0.003472,0.42802
0.0034982,0.42891
0.003508,0.43008
0.0035211,0.4313
0.003544,0.43264
0.0035571,0.43381
0.003567,0.43479
0.0035801,0.43645
0.003603,0.43771
0.0036226,0.43905
0.0036488,0.44006
0.0036652,0.44107
0.0036849,0.44213
0.0037013,0.44322
0.0037275,0.44456
0.0037504,0.44553
0.00377,0.44635
0.0037864,0.44736
0.0038093,0.44858
0.003829,0.44975
0.0038486,0.45101
0.0038683,0.45198
0.0038912,0.45332
0.0039076,0.45474
0.0039273,0.45608
0.0039436,0.45693
0.00396,0.45803
0.0039862,0.4592
0.0040026,0.45997
0.0040255,0.46119
0.0040353,0.46232
0.0040583,0.4633
0.0040681,0.46456
0.0040878,0.46593
0.0041107,0.46711
0.0041336,0.46837
0.0041533,0.46958
0.0041893,0.47129
0.0042122,0.47226
0.0042286,0.47336
0.0042515,0.47461
0.0042745,0.47538
0.0042908,0.47652
0.0043105,0.47774
0.0043367,0.47903
0.0043531,0.47993
0.0043694,0.48102
0.0043793,0.48199
0.0043989,0.48305
0.0044186,0.48418
0.0044546,0.48548
0.0044906,0.48674
0.0045103,0.48783
0.0045365,0.48929
0.0045398,0.49128
0.0045889,0.49229
0.004602,0.49302
0.0046315,0.49392
0.0046446,0.49469
0.0046642,0.49582
0.0046904,0.49692
0.0047068,0.49785
0.0047297,0.49919
0.0047461,0.5002
0.004769,0.50138
0.0047887,0.50231
0.0048051,0.50316
0.0048313,0.50397
0.004864,0.50535
0.0049033,0.506
0.0049263,0.50681
0.004959,0.50803
0.0049754,0.50921
0.0050082,0.51046
0.0050344,0.5118
0.0050769,0.51257
0.0051195,0.5135
0.0051359,0.51464
0.0051588,0.51598
0.0051752,0.51683
0.0052014,0.51805
0.0052342,0.51951
0.00528,0.52012
0.0053029,0.52109
0.0053554,0.52222
0.0053947,0.52316
0.0054176,0.52385
0.0054569,0.52514
0.0054831,0.52612
0.0055257,0.52742
0.0055552,0.52871
0.0055879,0.53021
0.0056207,0.53111
0.0056665,0.53248
0.0057157,0.53362
0.0057353,0.53439
0.0057681,0.53557
0.0057943,0.53678
0.0058565,0.53796
0.0058827,0.53889
0.0059155,0.54015
0.0059449,0.5412
0.0059711,0.5423
0.0060039,0.54331
0.006053,0.54416
0.006076,0.54514
0.0061054,0.54611
0.0061415,0.54729
0.0061939,0.54838
0.0062397,0.54952
0.0062758,0.55049
0.0063151,0.55142
0.0063609,0.55256
0.0063838,0.55398
0.0064133,0.5552
0.0064625,0.55621
0.0064952,0.55718
0.0065378,0.55824
0.0065607,0.55945
0.0066,0.56071
0.0066492,0.56205
0.0066852,0.56294
0.0067343,0.56432
0.0067867,0.56574
0.0068031,0.56683
0.0068359,0.56801
0.0068752,0.56906
0.0069341,0.57036
0.0069832,0.57101
0.007016,0.57215
0.0070553,0.57292
0.0071012,0.57389
0.007147,0.57527
0.0071699,0.57632
0.0072093,0.57746
0.0072322,0.57864
0.0072682,0.57961
0.0073141,0.58038
0.0073632,0.58176
0.0074123,0.58298
0.007468,0.58419
0.0075073,0.58565
0.007563,0.58675
0.0076121,0.58792
0.0076711,0.58914
0.0077169,0.59011
0.007753,0.59068
0.0078021,0.5921
0.0078545,0.59311
0.0078938,0.59409
0.0079561,0.59534
0.0080019,0.5964
0.008051,0.59721
0.0080903,0.59851
0.0081395,0.5996
0.0081853,0.60074
0.0082279,0.60208
0.0082508,0.60317
0.0083196,0.60435
0.0083589,0.60589
0.0084015,0.60678
0.008467,0.60763
0.0085063,0.60869
0.008562,0.61031
0.0086308,0.6114
0.0086767,0.61258
0.0087225,0.61376
0.008752,0.6153
0.0087913,0.61664
0.0088503,0.61785
0.0089059,0.61874
0.0089649,0.6196
0.0090173,0.62057
0.0090664,0.62187
0.0091287,0.62292
0.0092204,0.62349
0.0093088,0.62507
0.0093678,0.62629
0.00943,0.62783
0.0094922,0.62896
0.0095315,0.63042
0.0095872,0.63164
0.0096462,0.63282
0.0096953,0.63383
0.0097641,0.63489
0.0098198,0.63578
0.0098722,0.63708
0.0099541,0.63845
0.0099967,0.63943
0.010059,0.64048
0.010128,0.64174
0.01021,0.64279
0.010262,0.64385
0.01036,0.64486
0.010422,0.64571
0.010488,0.64685
0.010521,0.64778
0.010593,0.64896
0.010655,0.64969
0.010717,0.65127
0.010802,0.65216
0.010852,0.65374
0.010924,0.65496
0.011015,0.65662
0.011078,0.6578
0.011104,0.65885
0.011173,0.66015
0.011228,0.66116
0.011333,0.6621
0.011408,0.66307
0.011477,0.66404
0.011559,0.66522
0.011638,0.66644
0.011713,0.66761
0.011831,0.66859
0.0119,0.66988
0.011975,0.67094
0.01205,0.6724
0.012122,0.67329
0.012214,0.67435
0.012286,0.6756
0.012381,0.67658
0.01246,0.67747
0.012558,0.67893
0.01265,0.68018
0.012745,0.68104
0.012836,0.68193
0.012912,0.68298
0.013004,0.68456
0.013089,0.68566
0.013144,0.68728
0.013239,0.68866
0.013328,0.68988
0.013406,0.69089
0.013478,0.69191
0.01356,0.69296
0.013652,0.69393
0.013737,0.69523
0.013803,0.69633
0.013917,0.69775
0.014006,0.6988
0.014114,0.69981
0.014212,0.70111
0.01432,0.70208
0.014419,0.70363
0.014523,0.70427
0.014628,0.70553
0.014726,0.70667
0.014844,0.70784
0.014959,0.70918
0.015067,0.71032
0.015162,0.71137
0.015283,0.71263
0.015368,0.71356
0.015473,0.71482
0.015568,0.71599
0.015699,0.71725
0.015797,0.71855
0.015883,0.72005
0.015965,0.72123
0.016066,0.72224
0.016187,0.72301
0.016279,0.72439
0.016371,0.72553
0.016515,0.7263
0.016656,0.72707
0.016777,0.72796
0.016895,0.72934
0.017052,0.73039
0.01716,0.73153
0.017291,0.73262
0.017412,0.73392
0.017533,0.73477
0.017655,0.73603
0.017782,0.73696
0.017894,0.73814
0.018038,0.73927
0.018156,0.74065
0.0183,0.74158
0.018437,0.74325
0.018572,0.7445
0.018654,0.74576
0.018781,0.74669
0.018886,0.74791
0.019027,0.74897
0.019158,0.75006
0.019276,0.75136
0.01942,0.75213
0.019558,0.75355
0.019679,0.7544
0.01979,0.75521
0.019898,0.75651
0.020023,0.75764
0.020151,0.7585
0.020295,0.75931
0.020439,0.76028
0.020593,0.76085
0.020711,0.76166
0.020874,0.76239
0.021041,0.76357
0.021163,0.76446
0.02131,0.76551
0.021431,0.76649
0.021566,0.76717
0.021703,0.76786
0.021844,0.76872
0.022027,0.76949
0.022158,0.77038
0.022316,0.77131
0.022417,0.77245
0.022601,0.77342
0.022827,0.77435
0.022981,0.77496
0.023174,0.77573
0.023338,0.77703
0.023508,0.77784
0.023668,0.77894
0.023842,0.77995
0.024022,0.78084
0.024242,0.78194
0.024405,0.78263
0.024559,0.78344
0.024736,0.78445
0.024959,0.78571
0.025146,0.78632
0.025339,0.78725
0.02549,0.7881
0.02567,0.78899
0.025847,0.78976
0.026,0.79082
0.026213,0.79179
0.026351,0.79256
0.026567,0.79345
0.026764,0.79479
0.026986,0.79556
0.027173,0.7965
0.027389,0.79751
0.027632,0.79832
0.027815,0.79897
0.028015,0.80006
0.028228,0.80075
0.028473,0.80173
0.028703,0.80303
0.028925,0.804
0.029135,0.80513
0.029413,0.80623
0.029689,0.80724
0.029908,0.80797
0.030131,0.80899
0.030314,0.80992
0.030504,0.81085
0.030756,0.8117
0.030976,0.8128
0.031176,0.81345
0.031375,0.81426
0.031595,0.81556
0.031841,0.81649
0.032119,0.81734
0.032384,0.81848
0.03263,0.81973
0.032863,0.82055
0.033118,0.82168
0.033374,0.82249
0.033642,0.82399
0.033953,0.82517
0.034228,0.82634
0.034445,0.82748
0.03469,0.82801
0.034956,0.82902
0.035224,0.82995
0.035483,0.83109
0.035755,0.83218
0.03602,0.83352
0.036331,0.83486
0.036564,0.83592
0.036859,0.83656
0.037196,0.83758
0.037527,0.83884
0.037818,0.84001
0.038116,0.84062
0.038441,0.84143
0.038745,0.8424
0.039138,0.84326
0.039387,0.8439
0.039777,0.84476
0.040078,0.84569
0.040426,0.84622
0.040733,0.84711
0.041117,0.84812
0.041447,0.84877
0.041798,0.84962
0.042145,0.8506
0.042476,0.85181
0.042826,0.85266
0.04319,0.85364
0.043586,0.85433
0.043999,0.85542
0.04435,0.85648
0.044733,0.85749
0.045087,0.85794
0.045476,0.85891
0.045902,0.85988
0.046344,0.86078
0.046734,0.86159
0.047212,0.86264
0.047671,0.86374
0.048152,0.86483
0.048581,0.86572
0.049017,0.86674
0.049417,0.86795
0.049878,0.86872
0.050357,0.86954
0.050828,0.87039
0.051303,0.87108
0.051736,0.87193
0.05227,0.87286
0.052725,0.87371
0.053236,0.87436
0.053711,0.87513
0.054222,0.87615
0.05467,0.87679
0.055217,0.87748
0.055735,0.87858
0.056243,0.87923
0.056744,0.88016
0.057304,0.88097
0.057867,0.88166
0.058503,0.88243
0.059073,0.88304
0.059669,0.88405
0.060262,0.88462
0.060897,0.88559
0.061496,0.88669
0.062145,0.8877
0.062869,0.88876
0.063465,0.88949
0.064176,0.8903
0.064909,0.89131
0.065525,0.89188
0.066243,0.89318
0.066904,0.89391
0.067589,0.8946
0.06828,0.89525
0.069004,0.89586
0.069675,0.89659
0.070412,0.89732
0.0711,0.89821
0.071912,0.89926
0.07262,0.89995
0.073409,0.9006
0.074205,0.90133
0.075018,0.90226
0.075866,0.90332
0.07675,0.90449
0.077566,0.90502
0.078447,0.90587
0.079416,0.90681
0.080291,0.90774
0.081244,0.90851
0.082112,0.90912
0.083069,0.90956
0.084012,0.91025
0.084988,0.91098
0.086052,0.91163
0.087156,0.9124
0.088182,0.91321
0.089177,0.91402
0.090206,0.91463
0.091437,0.91528
0.092639,0.91601
0.093753,0.9167
0.094906,0.91715
0.096138,0.91771
0.097323,0.91853
0.098522,0.91913
0.099855,0.91982
0.10111,0.92055
0.1023,0.92112
0.10344,0.92193
0.10463,0.9225
0.10594,0.92299
0.10753,0.92359
0.10896,0.92396
0.11047,0.92473
0.11188,0.92546
0.11334,0.92619
0.1148,0.92684
0.11626,0.92757
0.11781,0.92814
0.11946,0.92887
0.12096,0.92943
0.12269,0.93
0.12431,0.93102
0.12588,0.93207
0.12766,0.93288
0.12936,0.93357
0.13111,0.9345
0.13295,0.93483
0.13469,0.93548
0.13649,0.93625
0.13824,0.9369
0.14005,0.93767
0.14192,0.93799
0.14405,0.9384
0.14608,0.93917
0.14826,0.9397
0.15036,0.94014
0.15268,0.94075
0.15481,0.94144
0.15696,0.94197
0.15907,0.94253
0.16117,0.94302
0.16333,0.9433
0.16553,0.94395
0.16795,0.94436
0.17022,0.94521
0.17242,0.94553
0.17493,0.94598
0.1774,0.94655
0.17977,0.94695
0.1823,0.94728
0.18482,0.94772
0.18746,0.94821
0.19007,0.94858
0.19264,0.94918
0.19535,0.94947
0.19792,0.94975
0.20065,0.95008
0.20329,0.95069
0.2062,0.95093
0.20899,0.95137
0.21194,0.95174
0.21483,0.95235
0.21781,0.95271
0.22072,0.95308
0.22358,0.95336
0.22669,0.95377
0.22964,0.95421
0.23275,0.9549
0.23588,0.95531
0.23893,0.95559
0.242,0.95616
0.24491,0.95624
0.24812,0.95673
0.2512,0.95713
0.2545,0.95742
0.25782,0.95766
0.26125,0.95819
0.26448,0.95859
0.26797,0.95896
0.2713,0.95924
0.27466,0.95965
0.27805,0.95985
0.28158,0.96026
0.28505,0.96042
0.28837,0.96111
0.29173,0.96123
0.29535,0.96155
0.29886,0.96196
0.30251,0.96228
0.30609,0.96257
0.30968,0.96285
0.31326,0.96326
0.31676,0.9635
0.32044,0.96378
0.32411,0.96415
0.3276,0.96451
0.33117,0.96476
0.33489,0.96508
0.33853,0.96549
0.34216,0.96569
0.34592,0.96585
0.34971,0.9661
0.35339,0.96646
0.35729,0.96683
0.36081,0.96707
0.36467,0.96731
0.3683,0.96743
0.37201,0.96756
0.37577,0.96788
0.37963,0.96821
0.38323,0.96849
0.38689,0.96885
0.3905,0.96906
0.39408,0.96906
0.39759,0.9693
0.40123,0.96946
0.40485,0.96958
0.40862,0.96971
0.41205,0.96979
0.41565,0.97003
0.41919,0.97031
0.42263,0.97048
0.42608,0.97064
0.42929,0.9708
0.4325,0.97084
0.43575,0.971
0.43889,0.97112
0.44202,0.97117
0.44524,0.97125
0.44837,0.97145
0.45151,0.97153
0.45473,0.97177
0.45784,0.97198
0.46086,0.97206
0.46394,0.97234
0.46686,0.97246
0.46976,0.97263
0.47273,0.97287
0.47567,0.97303
0.47859,0.97319
0.48142,0.97331
0.48444,0.97352
0.48715,0.97368
0.48985,0.97384
0.49253,0.97396
0.4953,0.97409
0.49791,0.97425
0.50059,0.97445
0.50306,0.97449
0.50539,0.97465
0.50791,0.97473
0.51033,0.97482
0.51263,0.97494
0.51497,0.97502
0.51733,0.97514
0.51954,0.97546
0.52179,0.97559
0.52385,0.97563
0.52617,0.97563
0.52834,0.97567
0.53047,0.97583
0.53239,0.97583
0.53444,0.97591
0.53637,0.97607
0.53839,0.97623
0.54026,0.97636
0.54209,0.97636
0.54387,0.9764
0.54563,0.9764
0.54732,0.9764
0.54903,0.97656
0.5508,0.97668
0.55235,0.97668
0.55398,0.97672
0.55556,0.97676
0.55708,0.97688
0.55842,0.97688
0.55997,0.97696
0.56145,0.97705
0.5628,0.97713
0.5641,0.97717
0.56534,0.97721
0.56662,0.97733
0.568,0.97745
0.56932,0.97745
0.57056,0.97753
0.57164,0.97765
0.57281,0.97782
0.57391,0.97782
0.57508,0.97794
0.57618,0.97798
0.57732,0.97802
0.57834,0.9781
0.57934,0.9781
0.58037,0.9781
0.58125,0.97826
0.58211,0.9783
0.58299,0.97834
0.58396,0.97834
0.58486,0.97838
0.58565,0.97838
0.5865,0.97842
0.58739,0.97842
0.58813,0.97842
0.58897,0.97855
0.58972,0.97859
0.59046,0.97863
0.59119,0.97867
0.59186,0.97875
0.59259,0.97875
0.59325,0.97879
0.59394,0.97887
0.59454,0.97887
0.59517,0.97887
0.59579,0.97899
0.59638,0.97907
0.59703,0.97911
0.59757,0.97911
0.59814,0.97911
0.59869,0.97911
0.59919,0.97915
0.59967,0.97915
0.60013,0.97915
0.6006,0.9792
0.6011,0.97924
0.60155,0.97924
0.60195,0.97924
0.60239,0.97924
0.60282,0.97924
0.60321,0.9794
0.60365,0.9794
0.60406,0.97944
0.6045,0.97944
0.60488,0.97944
0.60523,0.97952
0.60558,0.97952
0.60594,0.97952
0.60624,0.97952
0.60662,0.97956
0.60693,0.9796
0.60724,0.9796
0.60754,0.97964
0.60786,0.97964
0.60821,0.97968
0.60854,0.97972
0.60889,0.9798
0.6092,0.9798
0.60947,0.97988
0.60973,0.97997
0.60997,0.97997
0.61025,0.98001
0.61049,0.98001
0.61071,0.98005
0.61095,0.98009
0.61118,0.98013
0.61142,0.98017
0.61166,0.98017
0.61192,0.98017
0.61213,0.98021
0.61234,0.98021
0.61256,0.98021
0.61273,0.98025
0.61292,0.98025
0.61314,0.98029
0.61332,0.98033
0.61348,0.98033
0.61367,0.98033
0.61383,0.98033
0.61401,0.98033
0.6142,0.98033
0.61436,0.98033
0.6145,0.98033
0.61466,0.98033
0.61482,0.98037
0.61496,0.98037
0.61509,0.98041
0.61522,0.98041
0.61535,0.98041
0.61545,0.98041
0.61557,0.98041
0.61567,0.98041
0.61578,0.98045
0.61589,0.98045
0.61598,0.98045
0.61606,0.98045
0.61616,0.98045
0.61624,0.98045
0.6163,0.98045
0.61637,0.98045
0.61642,0.98045
0.61647,0.98045
1,1


==> image/datFiles/driveWa.dat <==
0,0
0,4.0555e-05
0,8.111e-05
0,0.00012166
0,0.00020277
0,0.00024333
0,0.00028388
0,0.00032444
0,0.00036499
0,0.00040555
0,0.00052721
0,0.00056777
0,0.00060832
0,0.00068943
0,0.00072999
0,0.00077054
0,0.00093276
0,0.0010139
0,0.0011355
0,0.0012166
0,0.0012978
0,0.0013383
0,0.0014194
0,0.0016222
0,0.0016627
0,0.0017439
0,0.0017844
0,0.0019466
0,0.0019872
0,0.0021088
0,0.00219
0,0.0023116
0,0.0023927
0,0.0024333
0,0.0025955
0,0.0026361
0,0.0026766
0,0.0027983
0,0.0028794
0,0.0029605
0,0.0030822
0,0.0031227
0,0.0031633
0,0.0032038
0,0.0034472
0,0.0036499
0,0.0038122
0,0.0038527
0,0.0038933
0,0.004096
0,0.0042988
0,0.0045421
0,0.0045827
0,0.0047449
0,0.0048666
0,0.0050693
0,0.0052316
0,0.0053938
0,0.0055966
0,0.0056777
0,0.0057588
0,0.0057993
0,0.0059616
0,0.0061238
0,0.0062454
0,0.0063265
0,0.0063671
0,0.0064888
0,0.0065699
0,0.0067726
0,0.0069754
0,0.0070971
0,0.0072593
0,0.0073404
0,0.0074621
0,0.0076243
0,0.0077054
0,0.0078676
0,0.0079893
0,0.0080704
0,0.008111
0,0.0081921
0,0.0082732
0,0.0083543
0,0.0084354
0,0.008476
0,0.0085571
0,0.0087193
0,0.0089221
0,0.0090032
0,0.0091248
0,0.0093682
0,0.0096115
0,0.0098143
0,0.010058
0,0.010341
0,0.010463
0,0.010706
0,0.010909
0,0.011193
0,0.011639
0,0.011964
0,0.012045
0,0.012126
0,0.01241
0,0.012653
0,0.012775
0,0.013099
0,0.013464
0,0.013667
0,0.01387
0,0.014154
0,0.014316
0,0.014559
0,0.014884
0,0.015289
0,0.015614
0,0.01606
0,0.016627
0,0.017114
0,0.017682
0,0.01825
0,0.018493
0,0.01898
0,0.019385
0,0.019872
0,0.020318
0,0.020723
0,0.021413
0,0.02194
0,0.022143
0,0.022548
0,0.022873
0,0.023481
0,0.024211
0,0.02486
0,0.025347
0,0.025874
0,0.026604
0,0.027293
6.5509e-06,0.027902
6.5509e-06,0.028469
6.5509e-06,0.029159
9.8263e-06,0.02997
9.8263e-06,0.030984
9.8263e-06,0.031836
1.3102e-05,0.032768
1.6377e-05,0.033458
1.6377e-05,0.034553
1.6377e-05,0.035688
1.6377e-05,0.036459
1.6377e-05,0.037148
1.6377e-05,0.038
2.2928e-05,0.038811
2.6204e-05,0.039946
2.6204e-05,0.041041
3.603e-05,0.042339
3.603e-05,0.043759
3.603e-05,0.045219
3.9305e-05,0.046557
4.2581e-05,0.048057
4.9132e-05,0.049315
5.2407e-05,0.051221
5.8958e-05,0.053046
5.8958e-05,0.054546
6.5509e-05,0.056168
6.5509e-05,0.057628
6.5509e-05,0.059534
6.8784e-05,0.061116
7.206e-05,0.062941
7.206e-05,0.06505
7.5335e-05,0.066997
7.5335e-05,0.069105
8.5162e-05,0.071174
8.5162e-05,0.073201
8.5162e-05,0.074986
8.8437e-05,0.076932
9.8263e-05,0.079204
0.00010154,0.081272
0.00011464,0.083502
0.00011792,0.08553
0.00013102,0.088085
0.00013429,0.08991
0.00014084,0.092749
0.00016705,0.095304
0.00019325,0.098102
0.00020308,0.10033
0.0002129,0.10329
0.00021945,0.10617
0.00022601,0.10897
0.00023583,0.11189
0.00024566,0.11477
0.00025221,0.11737
0.00025548,0.12012
0.00026859,0.12312
0.00028169,0.12669
0.00029151,0.13002
0.00030462,0.13355
0.00032099,0.13712
0.00033082,0.14121
0.00034392,0.14498
0.00035375,0.14908
0.00036357,0.15232
0.00036685,0.15541
0.00037668,0.15877
0.00038978,0.16181
0.00040288,0.16538
0.00040943,0.16907
0.00041598,0.1728
0.00045201,0.17722
0.00047822,0.18124
0.0005208,0.18489
0.00054372,0.18911
0.00055027,0.19353
0.0005732,0.19791
0.00060268,0.20208
0.00061906,0.20659
0.00064854,0.21129
0.00066164,0.21636
0.00068457,0.22058
0.00071077,0.22577
0.0007337,0.23157
0.00077628,0.23729
0.00079266,0.24353
0.00081231,0.24832
0.00083196,0.25489
0.00086472,0.2602
0.00090402,0.26653
0.00095971,0.27346
0.00099901,0.27979
0.001058,0.28595
0.0011104,0.29285
0.0011628,0.2997
0.0012119,0.30668
0.0012545,0.31357
0.0013102,0.32067
0.0013691,0.32886
0.0014379,0.33681
0.0015133,0.34484
0.0015951,0.35311
0.0016901,0.36244
0.0018015,0.37063
0.0018637,0.3798
0.0019391,0.38827
0.0020537,0.39764
0.0021683,0.40713
0.0022764,0.41625
0.0024435,0.42538
0.0026171,0.4358
0.0028202,0.4461
0.0030232,0.45713
0.0032361,0.46796
0.003472,0.47778
0.0037471,0.48832
0.0039993,0.49907
0.0042417,0.51196
0.0045168,0.52336
0.004923,0.53419
0.0052735,0.54615
0.0056567,0.5573
0.0061284,0.56955
0.0066033,0.58046
0.0071536,0.59295
0.0077333,0.60423
0.00849,0.6153
0.0092007,0.62718
0.010039,0.63744
0.010973,0.64916
0.011991,0.66121
0.0132,0.67228
0.014759,0.68383
0.016315,0.69474
0.018218,0.70638
0.020491,0.71835
0.022892,0.73015
0.025745,0.74081
0.029273,0.75156
0.032935,0.76288
0.037376,0.77456
0.042617,0.78506
0.048516,0.79548
0.055476,0.80586
0.063295,0.81462
0.071883,0.82359
0.082004,0.83324
0.093157,0.84196
0.10549,0.85023
0.11903,0.85842
0.13397,0.86556
0.15035,0.87189
0.16823,0.87809
0.1873,0.88491
0.20772,0.88945
0.22861,0.89407
0.24908,0.89841
0.2701,0.90234
0.2913,0.90644
0.31222,0.91005
0.33319,0.91362
0.35292,0.91702
0.37209,0.91986
0.3903,0.92258
0.40735,0.92501
0.42277,0.92769
0.43798,0.93045
0.45146,0.93252
0.46403,0.93426
0.47522,0.93625
0.48562,0.93868
0.49518,0.94047
0.50396,0.94221
0.51159,0.94432
0.51897,0.94594
0.52524,0.94708
0.53105,0.94878
0.53631,0.9502
0.54111,0.95146
0.54566,0.95267
0.55006,0.95381
0.55368,0.95511
0.55723,0.95596
0.56035,0.95673
0.56336,0.95794
0.56615,0.95896
0.56887,0.95989
0.5713,0.96066
0.57364,0.96139
0.5759,0.96224
0.57807,0.96301
0.58006,0.96391
0.58174,0.96435
0.58352,0.96488
0.58531,0.96545
0.58691,0.9661
0.58836,0.96658
0.58979,0.96707
0.59106,0.96743
0.59232,0.96808
0.59371,0.96861
0.59483,0.96906
0.59595,0.96942
0.59707,0.96987
0.59803,0.97019
0.59893,0.97056
0.59986,0.97104
0.60069,0.97129
0.60149,0.97157
0.60236,0.97181
0.60309,0.97234
0.60373,0.97279
0.6045,0.9734
0.60514,0.97372
0.60582,0.97388
0.60655,0.97437
0.60721,0.97449
0.60782,0.9749
0.6084,0.97518
0.60889,0.97538
0.60946,0.97587
0.60996,0.97615
0.61042,0.97648
0.6109,0.97676
0.61135,0.97709
0.61177,0.97725
0.61224,0.97753
0.61264,0.97774
0.6131,0.97798
0.6135,0.97806
0.61399,0.97842
0.61436,0.97879
0.61471,0.97907
0.61504,0.97948
0.61539,0.9796
0.61574,0.98001
0.616,0.98029
0.6163,0.98049
0.61664,0.98078
0.61693,0.9811
0.61721,0.98155
0.61751,0.98159
0.61783,0.98175
0.61815,0.98187
0.61842,0.98228
0.61867,0.98248
0.61896,0.9826
0.61922,0.9828
0.61948,0.98301
0.61975,0.98313
0.62004,0.98313
0.6203,0.98345
0.62052,0.9837
0.62081,0.98382
0.62113,0.98398
0.62138,0.9841
0.62159,0.98439
0.62177,0.98451
0.62198,0.98459
0.62224,0.98483
0.62249,0.98499
0.62272,0.98516
0.6229,0.98536
0.62308,0.98556
0.62331,0.98568
0.62347,0.98572
0.62372,0.98585
0.62391,0.98585
0.62408,0.98589
0.6243,0.98597
0.62449,0.98617
0.62471,0.98625
0.62484,0.98625
0.62501,0.98633
0.62521,0.98637
0.62538,0.98654
0.62556,0.98662
0.62572,0.98674
0.62592,0.98678
0.62608,0.9869
0.62622,0.98702
0.6264,0.98723
0.62654,0.98735
0.6267,0.98747
0.62682,0.98755
0.62698,0.98763
0.62711,0.98767
0.62722,0.98775
0.62737,0.98783
0.62751,0.98783
0.62762,0.98787
0.62774,0.98791
0.62783,0.98796
0.62796,0.98808
0.62807,0.98812
0.62819,0.98824
0.62828,0.98824
0.62839,0.98824
0.62848,0.98832
0.62858,0.98836
0.62873,0.98836
0.62881,0.9884
0.62888,0.98844
0.62897,0.98844
0.62906,0.98844
0.62914,0.98852
0.62924,0.98852
0.62932,0.9886
0.62944,0.9886
0.62952,0.9886
0.62961,0.98864
0.62969,0.98873
0.62974,0.98877
0.62981,0.98877
0.62987,0.98885
0.62993,0.98897
0.62996,0.98901
0.63005,0.98905
0.6301,0.98905
0.63016,0.98905
0.63019,0.98909
0.63026,0.98913
0.63032,0.98913
0.63039,0.98917
0.63042,0.98917
0.63048,0.98917
0.63056,0.98917
0.63061,0.98917
0.63066,0.98921
0.63071,0.98925
0.63075,0.98925
0.6308,0.98929
0.63083,0.98933
0.63086,0.98937
0.63092,0.98946
0.63096,0.9895
0.63099,0.9895
0.63104,0.9895
0.63108,0.98954
0.63112,0.98958
0.63116,0.98958
0.6312,0.98958
0.63123,0.98958
0.63127,0.98958
0.6313,0.98962
0.63134,0.98966
0.63138,0.98966
0.63141,0.98966
0.63144,0.9897
0.63146,0.9897
0.63149,0.9897
0.63152,0.9897
0.63155,0.9897
0.63158,0.9897
0.6316,0.9897
0.63163,0.9897
0.63168,0.98982
0.63172,0.98982
0.63174,0.98982
0.63177,0.98986
0.63179,0.98986
0.63182,0.98986
0.63184,0.9899
0.63185,0.9899
0.63188,0.98994
0.63191,0.98994
0.63194,0.98994
0.63196,0.98994
0.63199,0.98994
0.63201,0.98998
0.63203,0.98998
0.63205,0.98998
0.6321,0.98998
0.63211,0.98998
0.63214,0.98998
0.63216,0.99002
0.63218,0.99002
0.6322,0.99002
0.63222,0.99002
0.63224,0.99002
0.63226,0.99002
0.6323,0.99006
0.63233,0.99006
0.63237,0.99006
0.6324,0.99006
0.63243,0.99006
0.63245,0.99006
0.63249,0.99006
0.6325,0.99006
0.63252,0.99006
0.63254,0.99006
0.63258,0.99006
0.63259,0.99006
0.63262,0.99006
0.63263,0.99006
0.63266,0.99006
0.63267,0.99006
0.63268,0.99006
0.6327,0.99006
0.63272,0.99006
0.63274,0.99006
0.63276,0.99006
0.63278,0.99006
0.6328,0.99006
0.63281,0.99006
0.63283,0.99006
0.63286,0.99006
0.63288,0.9901
0.6329,0.9901
0.63292,0.9901
0.63295,0.9901
0.63298,0.9901
0.63298,0.9901
0.633,0.9901
0.63302,0.9901
0.63304,0.9901
0.63306,0.99015
0.63307,0.99015
0.63309,0.99015
0.6331,0.99015
0.63312,0.99015
0.63314,0.99015
0.63314,0.99015
0.63316,0.99015
0.63318,0.99015
0.63321,0.99015
0.63324,0.99015
0.63325,0.99019
0.63327,0.99019
0.63329,0.99019
0.6333,0.99019
0.63331,0.99019
0.63332,0.99019
0.63334,0.99027
0.63336,0.99027
0.63338,0.99035
0.63339,0.99035
0.63339,0.99035
0.6334,0.99035
0.63342,0.99035
0.63343,0.99035
0.63344,0.99035
0.63345,0.99035
0.63346,0.99035
0.63347,0.99035
0.63348,0.99035
0.6335,0.99035
0.63352,0.99035
0.63353,0.99035
0.63354,0.99035
0.63356,0.99035
0.63357,0.99035
0.63358,0.99035
0.63359,0.99035
0.6336,0.99035
0.63362,0.99039
0.63363,0.99039
0.63364,0.99039
0.63365,0.99039
0.63366,0.99039
0.63369,0.99039
0.6337,0.99039
0.63371,0.99039
0.63371,0.99039
0.63373,0.99039
0.63374,0.99039
0.63375,0.99039
0.63375,0.99039
0.63376,0.99039
0.63377,0.99039
0.63378,0.99039
0.63379,0.99039
0.63382,0.99039
0.63382,0.99039
0.63383,0.99039
0.63384,0.99039
0.63386,0.99039
0.63389,0.99039
0.63389,0.99039
0.6339,0.99039
0.63391,0.99039
0.63392,0.99039
0.63393,0.99039
0.63394,0.99039
0.63394,0.99039
0.63396,0.99039
0.63396,0.99039
0.63397,0.99039
0.63398,0.99039
0.63399,0.99039
0.634,0.99039
0.634,0.99039
0.63401,0.99039
0.63403,0.99039
0.63404,0.99039
0.63404,0.99039
0.63405,0.99039
0.63406,0.99039
0.63407,0.99039
0.63407,0.99039
0.63408,0.99039
0.63409,0.99039
0.6341,0.99039
0.63412,0.99039
0.63413,0.99039
0.63414,0.99039
0.63415,0.99039
0.63415,0.99039
0.63416,0.99039
0.63416,0.99039
0.63417,0.99039
0.63418,0.99039
0.63419,0.99039
0.63419,0.99039
0.6342,0.99039
0.6342,0.99039
0.63422,0.99039
0.63423,0.99039
0.63423,0.99039
0.63425,0.99039
0.63426,0.99039
0.63427,0.99039
0.63428,0.99039
0.63428,0.99039
0.63429,0.99039
0.63429,0.99039
0.6343,0.99039
0.6343,0.99039
0.63431,0.99039
0.63431,0.99039
0.63432,0.99039
0.63434,0.99039
0.63435,0.99039
0.63436,0.99039
0.63437,0.99039
0.63438,0.99039
0.63439,0.99039
0.6344,0.99039
0.63441,0.99039
0.63442,0.99039
0.63443,0.99043
0.63443,0.99043
0.63444,0.99043
0.63445,0.99043
0.63445,0.99043
0.63446,0.99043
0.63447,0.99043
0.63447,0.99043
0.63448,0.99043
0.63449,0.99043
0.6345,0.99043
0.63451,0.99043
0.63452,0.99043
0.63452,0.99043
0.63453,0.99043
0.63454,0.99043
0.63455,0.99043
0.63456,0.99043
0.63456,0.99043
0.63458,0.99043
0.63458,0.99043
0.63459,0.99043
0.6346,0.99043
0.6346,0.99043
0.63461,0.99043
0.63462,0.99043
0.63462,0.99043
0.63463,0.99043
0.63463,0.99043
0.63464,0.99043
0.63465,0.99043
0.63466,0.99043
0.63467,0.99043
0.63467,0.99043
0.63468,0.99043
0.63469,0.99043
0.63469,0.99043
0.6347,0.99043
0.6347,0.99043
0.63471,0.99043
0.63471,0.99043
0.63472,0.99043
0.63472,0.99043
0.63473,0.99043
0.63474,0.99043
0.63474,0.99043
0.63475,0.99043
0.63475,0.99043
0.63476,0.99043
0.63476,0.99043
0.63477,0.99043
0.63477,0.99043
0.63477,0.99043
0.63478,0.99043
0.63479,0.99043
0.63479,0.99043
0.6348,0.99043
0.63481,0.99043
0.63482,0.99043
0.63482,0.99043
0.63483,0.99043
0.63483,0.99043
0.63484,0.99043
0.63485,0.99043
0.63485,0.99043
0.63485,0.99043
0.63486,0.99043
0.63487,0.99043
0.63488,0.99043
0.63488,0.99043
0.63489,0.99043
0.6349,0.99043
0.6349,0.99043
0.6349,0.99043
0.63492,0.99043
0.63492,0.99043
0.63493,0.99043
0.63493,0.99043
0.63493,0.99043
0.63494,0.99043
0.63494,0.99043
0.63494,0.99043
0.63495,0.99043
0.63495,0.99043
0.63495,0.99043
0.63495,0.99043
0.63496,0.99043
0.63496,0.99043
0.63497,0.99043
0.63497,0.99043
0.63497,0.99043
0.63498,0.99043
0.63498,0.99043
0.63498,0.99043
0.63499,0.99043
0.63499,0.99043
0.63499,0.99043
1,1


==> image/datFiles/gaussian.dat <==
4,0.80821,0.90153,0.80816,0.8318,0.5853,NaN,0.22098,0.79364,0.87541,0.88896,0.21762
5,0.82879,0.91222,0.82875,0.8504,0.61316,0.50222,0.30226,0.81215,0.86816,0.89993,0.21762
6,0.86072,0.94348,0.86065,0.8977,0.65747,0.50333,0.33304,0.84771,0.89689,0.92873,0.21762
7,0.87897,0.926,0.87891,0.8827,0.70417,0.5084,0.38731,0.86186,0.91157,0.93908,0.21762
8,0.89815,0.96112,0.89812,0.9273,0.74744,0.51739,0.48073,0.878,0.90749,0.94667,0.21762
9,0.9318,0.98252,0.93174,0.9304,0.79519,0.55811,0.51901,0.91333,0.92861,0.96242,0.21762
10,0.94701,0.98648,0.94699,0.9567,0.87007,0.59242,0.64189,0.92801,0.93009,0.9713,0.21762
11,0.96499,0.98821,0.96499,0.9581,0.9212,0.68686,0.72277,0.95123,0.90871,0.9766,0.21762
12,0.9727,0.99348,0.97268,0.9730,0.93757,0.72974,0.76247,0.9588,0.94572,0.98481,0.21762
13,0.98091,0.9943,0.98089,0.9748,0.96671,0.82997,0.82483,0.97052,0.94077,0.98445,0.21762
14,0.98955,0.99649,0.98953,0.9829,0.98097,0.89884,0.86993,0.98058,0.97564,0.99083,0.21762
15,0.99214,0.99732,0.99213,0.9942,0.98563,0.937,0.88395,0.98583,0.93727,0.99367,0.21762
16,0.99593,0.99836,0.99593,0.9932,0.99201,0.97232,0.92392,0.99103,0.95087,0.99314,0.21762
17,0.99656,0.99853,0.99656,0.9979,0.99227,0.98864,0.95331,0.99396,0.96865,0.99623,0.21762
18,0.99777,0.99889,0.99777,0.9983,0.9936,0.9968,0.96234,0.9962,0.98361,0.99834,0.21762
19,0.99847,0.9991,0.99847,0.9975,0.99436,0.99713,0.97896,0.99727,0.97247,0.9975,0.21762
20,0.99883,0.99929,0.99883,0.99754,0.99427,0.99724,0.98331,0.99829,0.98365,0.99842,0.21762
21,0.99932,0.99966,0.99932,0.99749,0.99613,0.99821,0.98841,0.99897,0.99013,0.99847,0.21762
22,0.9995,0.99962,0.9995,0.99762,0.99628,0.99745,0.99144,0.99926,0.99497,0.99947,0.21762
23,0.99957,0.99969,0.99957,0.99756,0.99728,0.99693,0.99251,0.99938,0.99627,0.99987,0.21762
24,0.99974,0.99985,0.99974,0.9976,0.99712,0.9969,0.99588,0.99947,0.99809,0.99892,0.21762
25,0.99984,0.99989,0.99984,0.99756,0.99683,0.99529,0.99625,0.99962,0.99953,0.9999,0.21762


==> image/datFiles/gaussian1.dat <==
4,0.80821,0.90153,0.80816,0.99617,0.5853,NaN,0.22098,0.79364,0.87541,0.88896,0.21762
5,0.82879,0.91222,0.82875,0.99408,0.61316,0.50222,0.30226,0.81215,0.86816,0.89993,0.21762
6,0.86072,0.94348,0.86065,0.99815,0.65747,0.50333,0.33304,0.84771,0.89689,0.92873,0.21762
7,0.87897,0.926,0.87891,0.99765,0.70417,0.5084,0.38731,0.86186,0.91157,0.93908,0.21762
8,0.89815,0.96112,0.89812,0.99758,0.74744,0.51739,0.48073,0.878,0.90749,0.94667,0.21762
9,0.9318,0.98252,0.93174,0.99704,0.79519,0.55811,0.51901,0.91333,0.92861,0.96242,0.21762
10,0.94701,0.98648,0.94699,0.99747,0.87007,0.59242,0.64189,0.92801,0.93009,0.9713,0.21762
11,0.96499,0.98821,0.96499,0.99754,0.9212,0.68686,0.72277,0.95123,0.90871,0.9766,0.21762
12,0.9727,0.99348,0.97268,0.99791,0.93757,0.72974,0.76247,0.9588,0.94572,0.98481,0.21762
13,0.98091,0.9943,0.98089,0.99763,0.96671,0.82997,0.82483,0.97052,0.94077,0.98445,0.21762
14,0.98955,0.99649,0.98953,0.99719,0.98097,0.89884,0.86993,0.98058,0.97564,0.99083,0.21762
15,0.99214,0.99732,0.99213,0.99736,0.98563,0.937,0.88395,0.98583,0.93727,0.99367,0.21762
16,0.99593,0.99836,0.99593,0.99742,0.99201,0.97232,0.92392,0.99103,0.95087,0.99314,0.21762
17,0.99656,0.99853,0.99656,0.99737,0.99227,0.98864,0.95331,0.99396,0.96865,0.99623,0.21762
18,0.99777,0.99889,0.99777,0.99745,0.9936,0.9968,0.96234,0.9962,0.98361,0.99834,0.21762
19,0.99847,0.9991,0.99847,0.9975,0.99436,0.99713,0.97896,0.99727,0.97247,0.9975,0.21762
20,0.99883,0.99929,0.99883,0.99754,0.99427,0.99724,0.98331,0.99829,0.98365,0.99842,0.21762
21,0.99932,0.99966,0.99932,0.99749,0.99613,0.99821,0.98841,0.99897,0.99013,0.99847,0.21762
22,0.9995,0.99962,0.9995,0.99762,0.99628,0.99745,0.99144,0.99926,0.99497,0.99947,0.21762
23,0.99957,0.99969,0.99957,0.99756,0.99728,0.99693,0.99251,0.99938,0.99627,0.99987,0.21762
24,0.99974,0.99985,0.99974,0.9976,0.99712,0.9969,0.99588,0.99947,0.99809,0.99892,0.21762
25,0.99984,0.99989,0.99984,0.99756,0.99683,0.99529,0.99625,0.99962,0.99953,0.9999,0.21762


==> image/datFiles/hrfB.dat <==
0,0
0.14067,0.74193
1,1


==> image/datFiles/hrfClahe.dat <==
0,0
0.079746,0
0.079804,0
0.08121,0
0.085403,0
0.13329,0
0.13931,0
0.13941,0
0.13967,0
0.14012,0
0.14069,0
0.14178,0
0.15343,0
0.15344,0
0.15346,0
0.15351,0
0.15355,0
0.1536,0
0.15365,0
0.15371,0
0.15408,0
0.15446,0
0.15467,0
0.15469,0
0.1547,0
0.15471,0
0.15477,0
0.15482,0
0.15483,0
0.15484,0
0.15486,0
0.15487,0
0.15489,0
0.15492,0
0.15494,0
0.15495,0
0.15496,0
0.15497,0
0.15499,0
0.15502,0
0.15504,0
0.15506,0
0.15508,0
0.15509,0
0.1551,0
0.15511,0
0.15513,0
0.15514,2.41e-06
0.15516,2.41e-06
0.15518,7.23e-06
0.15519,1.0845e-05
0.15521,1.5665e-05
0.15522,2.41e-05
0.15523,3.9765e-05
0.15524,6.266e-05
0.15525,0.00010243
0.15527,0.00012412
0.15528,0.00016388
0.1553,0.00021088
0.15532,0.00031692
0.15534,0.00043862
0.15536,0.00059648
0.15538,0.00068926
0.15541,0.00079892
0.15544,0.00094955
0.15547,0.0010652
0.1555,0.0012665
0.15553,0.001446
0.15556,0.0016135
0.1556,0.0018979
0.15564,0.0022015
0.15568,0.002539
0.15573,0.0028583
0.15577,0.0032234
0.15583,0.0036439
0.15591,0.0042477
0.15597,0.0047839
0.15604,0.0053261
0.15612,0.0060094
0.15619,0.0066613
0.15627,0.0073855
0.15637,0.0082037
0.15647,0.0091557
0.15658,0.010091
0.15669,0.011057
0.15679,0.011981
0.15691,0.013085
0.15703,0.014206
0.15716,0.01538
0.15729,0.016488
0.15742,0.017651
0.15756,0.018966
0.15771,0.020356
0.1579,0.022041
0.15808,0.023768
0.15825,0.025403
0.15843,0.02703
0.1586,0.028621
0.15878,0.030299
0.159,0.032294
0.15923,0.034474
0.15944,0.036432
0.15966,0.03853
0.15991,0.040886
0.16015,0.043178
0.16041,0.045618
0.16073,0.04859
0.16098,0.050971
0.16124,0.053452
0.16155,0.056434
0.16187,0.059511
0.16221,0.062762
0.16248,0.065239
0.16276,0.067837
0.16306,0.070745
0.1634,0.073961
0.16378,0.077551
0.16415,0.081062
0.16448,0.084242
0.16486,0.087826
0.16524,0.091465
0.16566,0.095432
0.16606,0.099189
0.16642,0.10269
0.16678,0.10607
0.16716,0.10962
0.1675,0.11286
0.16791,0.11676
0.16826,0.12011
0.16863,0.12354
0.169,0.12701
0.16941,0.13093
0.16981,0.13469
0.17016,0.13781
0.17053,0.14124
0.17091,0.14483
0.17136,0.14878
0.17177,0.15251
0.17221,0.15658
0.17259,0.16002
0.17298,0.16365
0.17341,0.16764
0.17384,0.17161
0.17431,0.17514
0.17473,0.17875
0.17518,0.18259
0.17563,0.18647
0.17607,0.19033
0.17648,0.19391
0.17692,0.1977
0.17736,0.20157
0.1778,0.20528
0.17836,0.20862
0.17881,0.21248
0.17925,0.21623
0.1797,0.22002
0.1802,0.22427
0.18073,0.22871
0.18123,0.23286
0.18177,0.23673
0.18234,0.24042
0.1829,0.24424
0.1834,0.248
0.18392,0.25191
0.18447,0.25611
0.185,0.26028
0.18557,0.26479
0.18613,0.26907
0.18669,0.27322
0.18727,0.27714
0.18788,0.2812
0.18846,0.2848
0.18908,0.28846
0.1897,0.29219
0.19037,0.29614
0.19117,0.30081
0.1919,0.30548
0.1926,0.30999
0.19328,0.31422
0.19394,0.31821
0.19463,0.32261
0.1953,0.32648
0.196,0.33037
0.19676,0.33464
0.19754,0.33904
0.19834,0.34332
0.19913,0.34759
0.19989,0.35137
0.20071,0.35528
0.20148,0.35869
0.20235,0.36257
0.20334,0.36676
0.20428,0.37148
0.20517,0.37583
0.2061,0.38042
0.20703,0.38479
0.2079,0.3884
0.20885,0.3922
0.20986,0.39594
0.21079,0.39974
0.2117,0.40336
0.21271,0.40751
0.21371,0.41142
0.21478,0.41575
0.2159,0.42033
0.21697,0.42439
0.21819,0.42809
0.21921,0.4316
0.22018,0.43484
0.2212,0.43822
0.22226,0.44172
0.22337,0.44523
0.22446,0.44896
0.22557,0.4528
0.22674,0.45637
0.22796,0.45996
0.22916,0.46391
0.23037,0.4677
0.23158,0.47162
0.23275,0.47519
0.23398,0.47888
0.23535,0.48223
0.23655,0.48572
0.23775,0.48891
0.23899,0.49204
0.24026,0.49563
0.24155,0.49937
0.24289,0.50302
0.24432,0.50646
0.24579,0.51044
0.24718,0.5141
0.2485,0.51769
0.24982,0.52115
0.25116,0.52471
0.25252,0.52813
0.25386,0.53112
0.25523,0.53419
0.25654,0.53717
0.25791,0.54022
0.25928,0.54388
0.26071,0.54754
0.26232,0.55122
0.26378,0.55489
0.26516,0.55837
0.26657,0.5617
0.26808,0.56518
0.26946,0.5684
0.2708,0.57131
0.2722,0.57467
0.27358,0.578
0.27503,0.58148
0.27654,0.58507
0.27816,0.58824
0.2796,0.59135
0.28103,0.59447
0.28252,0.59792
0.28404,0.60109
0.28557,0.60413
0.28705,0.60743
0.28854,0.61051
0.28994,0.61328
0.29134,0.61626
0.29279,0.61912
0.29433,0.62213
0.29605,0.62503
0.29777,0.62818
0.29941,0.63123
0.30098,0.63426
0.30249,0.6375
0.30398,0.6404
0.30546,0.64346
0.30694,0.64641
0.30846,0.64931
0.31,0.65235
0.31156,0.65547
0.31313,0.65828
0.31481,0.66104
0.31646,0.66386
0.31822,0.66684
0.31991,0.66942
0.32161,0.67219
0.32336,0.67505
0.32499,0.67789
0.32658,0.6808
0.32818,0.68346
0.32985,0.68626
0.33151,0.68936
0.3331,0.69226
0.33473,0.69497
0.33647,0.6977
0.33827,0.70015
0.34,0.70262
0.34173,0.70523
0.34353,0.70813
0.34538,0.71121
0.34712,0.71374
0.34883,0.71628
0.35062,0.71905
0.35243,0.72202
0.35418,0.72487
0.35589,0.72744
0.35761,0.72995
0.35937,0.73252
0.36116,0.73503
0.36301,0.73751
0.36482,0.74008
0.36668,0.74285
0.3685,0.74507
0.37036,0.74737
0.37226,0.74994
0.37416,0.7524
0.37611,0.75475
0.37801,0.75732
0.3799,0.75987
0.38175,0.76233
0.38358,0.76459
0.38545,0.76702
0.38734,0.7694
0.38932,0.77186
0.39126,0.7743
0.3932,0.77677
0.39515,0.77909
0.39708,0.78135
0.39907,0.78359
0.40103,0.78584
0.40295,0.78773
0.40497,0.78989
0.40695,0.79205
0.40892,0.7941
0.41088,0.79611
0.41286,0.7981
0.41486,0.8003
0.41684,0.80241
0.41888,0.80465
0.42088,0.80698
0.42285,0.80908
0.42482,0.81116
0.42681,0.81308
0.42884,0.81497
0.4309,0.81696
0.43293,0.81875
0.43495,0.82051
0.43699,0.82253
0.439,0.82449
0.441,0.8264
0.44309,0.82832
0.44517,0.83014
0.44724,0.83205
0.44921,0.83388
0.4512,0.83558
0.45322,0.83717
0.4553,0.83874
0.45733,0.84031
0.45937,0.84195
0.46141,0.84371
0.46349,0.8454
0.46556,0.84721
0.46764,0.84897
0.46967,0.85065
0.47172,0.85223
0.47375,0.85378
0.47579,0.85536
0.47778,0.85682
0.47982,0.85839
0.48185,0.85987
0.48386,0.8612
0.48591,0.86278
0.48798,0.86429
0.49006,0.86585
0.4921,0.86742
0.49416,0.86889
0.49625,0.8704
0.49831,0.87177
0.50035,0.87316
0.50242,0.87451
0.50451,0.87583
0.50661,0.8772
0.50869,0.8788
0.5108,0.88024
0.51287,0.88153
0.51495,0.88294
0.51699,0.88414
0.51904,0.88537
0.5211,0.88674
0.52322,0.88809
0.52534,0.88947
0.52747,0.89069
0.5296,0.89196
0.53168,0.8931
0.53375,0.89425
0.5359,0.8954
0.53808,0.89649
0.54019,0.89754
0.54228,0.89879
0.5444,0.89997
0.54649,0.90111
0.54869,0.90251
0.55092,0.90374
0.5531,0.90488
0.55523,0.90595
0.55731,0.90694
0.55946,0.90801
0.5616,0.90907
0.56379,0.91019
0.56598,0.91114
0.56824,0.91213
0.57043,0.91326
0.57262,0.91424
0.57482,0.91524
0.57701,0.91626
0.57919,0.91748
0.58144,0.91848
0.58373,0.91954
0.58595,0.92049
0.58823,0.92151
0.59044,0.92246
0.5927,0.92339
0.5949,0.9243
0.59711,0.92525
0.59937,0.92615
0.60162,0.92691
0.604,0.92783
0.60633,0.92876
0.60864,0.92971
0.61094,0.93063
0.61325,0.93147
0.61557,0.9324
0.61787,0.93327
0.62026,0.93417
0.62256,0.93502
0.62485,0.93591
0.62713,0.93672
0.62944,0.93755
0.63174,0.93837
0.63403,0.93912
0.6363,0.93979
0.63865,0.94048
0.641,0.94123
0.64335,0.94206
0.6457,0.94292
0.6481,0.94392
0.65049,0.94471
0.65286,0.94543
0.65518,0.94618
0.65752,0.94686
0.65989,0.94766
0.6622,0.94831
0.66449,0.94902
0.6668,0.94973
0.66917,0.95047
0.67154,0.95118
0.67395,0.95184
0.67636,0.9525
0.67875,0.95323
0.68122,0.95416
0.68369,0.95486
0.68611,0.95555
0.68852,0.95621
0.6909,0.95685
0.69324,0.95755
0.69559,0.9582
0.69794,0.95879
0.70034,0.95945
0.70265,0.96
0.70506,0.96052
0.70742,0.96104
0.70973,0.96163
0.71207,0.96226
0.71444,0.96283
0.71688,0.96345
0.71929,0.96408
0.72175,0.96464
0.72415,0.96517
0.72652,0.96568
0.72885,0.9662
0.73118,0.96677
0.73365,0.96733
0.73607,0.96781
0.73846,0.96823
0.74079,0.9687
0.74312,0.96918
0.74537,0.96961
0.74771,0.97014
0.75009,0.97054
0.7525,0.97113
0.7549,0.97168
0.7573,0.97218
0.75957,0.97256
0.76194,0.97299
0.76429,0.97343
0.76675,0.9739
0.76911,0.97435
0.77149,0.97478
0.77379,0.97518
0.77602,0.97554
0.77832,0.97592
0.78061,0.97625
0.78286,0.97662
0.78509,0.97707
0.78748,0.97743
0.78993,0.97788
0.79223,0.97829
0.79457,0.97872
0.79683,0.97909
0.79911,0.97949
0.80146,0.97995
0.80384,0.98034
0.80612,0.98074
0.80835,0.98103
0.81049,0.98129
0.81261,0.98161
0.81476,0.9819
0.81692,0.98222
0.81917,0.98245
0.82139,0.98283
0.82356,0.98311
0.82581,0.98344
0.82798,0.98369
0.83017,0.98399
0.83233,0.98426
0.83451,0.9846
0.83666,0.98495
0.83881,0.98524
0.84091,0.98546
0.84304,0.98569
0.84505,0.98592
0.84697,0.98616
0.84895,0.98644
0.85094,0.98668
0.85306,0.98687
0.85525,0.98715
0.85743,0.98741
0.85955,0.98763
0.86155,0.98794
0.86361,0.98821
0.86565,0.98845
0.86764,0.98865
0.86955,0.98885
0.87146,0.98901
0.8733,0.98914
0.87508,0.98931
0.87687,0.98946
0.87859,0.98963
0.88036,0.98979
0.88217,0.99004
0.88402,0.99026
0.8859,0.9905
0.88778,0.99064
0.88965,0.99079
0.89133,0.99097
0.89306,0.99117
0.89474,0.99134
0.89649,0.99147
0.89812,0.99164
0.89978,0.99177
0.90134,0.99188
0.90281,0.99199
0.9043,0.99213
0.90576,0.9923
0.9073,0.99243
0.90888,0.99257
0.91046,0.99272
0.91197,0.99281
0.91345,0.99289
0.91498,0.99298
0.9164,0.99309
0.91786,0.99321
0.91929,0.99334
0.92068,0.99344
0.92206,0.99353
0.92344,0.99364
0.92476,0.99374
0.926,0.99383
0.92723,0.99393
0.92847,0.99402
0.92972,0.9941
0.931,0.99416
0.93228,0.99426
0.93352,0.99434
0.93473,0.99441
0.93601,0.99451
0.93722,0.9946
0.93843,0.9947
0.93961,0.99479
0.94074,0.99484
0.94182,0.99488
0.94292,0.99492
0.94401,0.995
0.94501,0.99507
0.946,0.99512
0.94698,0.99518
0.94792,0.99526
0.94895,0.99533
0.94991,0.99539
0.9509,0.99543
0.95189,0.99546
0.95292,0.9955
0.95388,0.99555
0.95479,0.99559
0.95569,0.99564
0.95656,0.9957
0.95742,0.99574
0.95828,0.99577
0.95914,0.99581
0.95992,0.99587
0.96068,0.99591
0.96146,0.99593
0.96219,0.99597
0.96296,0.996
0.96369,0.99602
0.96443,0.99604
0.96521,0.99607
0.96598,0.9961
0.96669,0.99614
0.96739,0.99617
0.96806,0.9962
0.96876,0.99623
0.96947,0.99625
0.97012,0.99627
0.97072,0.9963
0.97128,0.99632
0.97182,0.99634
0.97239,0.99637
0.97293,0.99641
0.9735,0.99643
0.9741,0.99644
0.97471,0.99646
0.97527,0.99649
0.97585,0.99651
0.97642,0.99653
0.97695,0.99656
0.97747,0.99659
0.97795,0.99661
0.97843,0.99663
0.97886,0.99664
0.97926,0.99668
0.97963,0.9967
0.98005,0.99672
0.98044,0.99674
0.98088,0.99675
0.9813,0.99676
0.98173,0.99677
0.98218,0.99679
0.98262,0.99681
0.98303,0.99682
0.98341,0.99684
0.98381,0.99686
0.98415,0.99688
0.98446,0.99689
0.98477,0.99691
0.98505,0.99694
0.98534,0.99696
0.98568,0.99698
0.986,0.99699
0.98631,0.99702
0.98663,0.99703
0.98695,0.99704
0.98727,0.99707
0.98758,0.99709
0.98787,0.9971
0.9881,0.99712
0.98834,0.99713
0.98857,0.99715
0.98878,0.99717
0.98899,0.99719
0.98921,0.9972
0.98945,0.99722
0.98968,0.99723
0.9899,0.99725
0.9901,0.99728
0.99031,0.99729
0.99054,0.9973
0.99075,0.99731
0.99094,0.99733
0.99112,0.99734
0.99127,0.99735
0.99142,0.99736
0.99156,0.99738
0.99172,0.99739
0.99188,0.9974
0.99204,0.99741
0.99219,0.99742
0.99234,0.99744
0.99247,0.99744
0.99261,0.99745
0.99275,0.99746
0.99287,0.99748
0.99299,0.99752
0.9931,0.99754
0.9932,0.99755
0.99331,0.99757
0.99341,0.99758
0.99352,0.99759
0.99363,0.99762
0.99372,0.99763
0.99385,0.99765
0.99396,0.99767
0.99406,0.99769
0.99415,0.99771
0.99422,0.99773
0.99429,0.99775
0.99436,0.99777
0.99443,0.99779
0.9945,0.99781
0.99458,0.99785
0.99468,0.99788
0.99476,0.9979
0.99482,0.99793
0.99487,0.99795
0.99492,0.99799
0.99497,0.99802
0.99502,0.99805
0.99507,0.99807
0.99512,0.99809
0.99518,0.99811
0.99525,0.99813
0.9953,0.99816
0.99535,0.99817
0.99539,0.99819
0.99543,0.99821
0.99548,0.99825
0.99552,0.99828
0.99557,0.99831
0.99562,0.99833
0.99565,0.99836
0.99569,0.99838
0.99573,0.99839
0.99576,0.99842
0.99579,0.99843
0.99582,0.99845
0.99585,0.99846
0.99588,0.9985
0.99591,0.99852
0.99593,0.99853
0.99596,0.99855
0.99598,0.99857
0.99601,0.99859
0.99604,0.99862
0.99606,0.99863
0.99609,0.99866
0.99611,0.99868
0.99613,0.9987
0.99616,0.99871
0.99618,0.99873
0.9962,0.99874
0.99623,0.99875
0.99626,0.99877
0.99629,0.99879
0.99631,0.99881
0.99633,0.99883
0.99636,0.99884
0.99638,0.99886
0.99641,0.99888
0.99643,0.9989
0.99646,0.99891
0.99648,0.99893
0.9965,0.99896
0.99652,0.99896
0.99655,0.99898
0.99657,0.999
0.9966,0.99901
0.99662,0.99903
0.99664,0.99904
0.99666,0.99906
0.99668,0.99907
0.9967,0.99909
0.99673,0.9991
0.99675,0.99912
0.99678,0.99914
0.9968,0.99914
0.99682,0.99916
0.99683,0.99917
0.99685,0.99918
0.99688,0.99919
0.9969,0.99922
0.99692,0.99923
0.99693,0.99925
0.99695,0.99925
0.99697,0.99926
0.99699,0.99927
0.99701,0.99928
0.99703,0.99929
0.99705,0.9993
0.99707,0.99931
0.99708,0.99931
0.9971,0.99932
0.99712,0.99933
0.99715,0.99934
0.99716,0.99934
0.99718,0.99935
0.99719,0.99935
0.99721,0.99936
0.99724,0.99938
0.99726,0.99939
0.99728,0.9994
0.99729,0.9994
0.99731,0.99941
0.99733,0.99941
0.99735,0.99941
0.99737,0.99942
0.99738,0.99943
0.9974,0.99944
0.99742,0.99944
0.99744,0.99945
0.99746,0.99946
0.99748,0.99946
0.9975,0.99947
0.99751,0.99948
0.99755,0.99949
0.99757,0.9995
0.99758,0.9995
0.9976,0.99951
0.99763,0.99952
0.99765,0.99953
0.99768,0.99953
0.99769,0.99953
0.99771,0.99954
0.99774,0.99955
0.99776,0.99955
0.99777,0.99955
0.99779,0.99955
0.99782,0.99956
0.99784,0.99957
0.99786,0.99957
0.99788,0.99957
0.9979,0.99958
0.99792,0.99958
0.99795,0.99958
0.99797,0.99959
0.99799,0.99959
0.99801,0.99961
0.99804,0.99963
0.99807,0.99963
0.99808,0.99963
0.9981,0.99965
0.99812,0.99965
0.99813,0.99965
0.99815,0.99967
0.99818,0.99968
0.9982,0.99968
0.99823,0.9997
0.99826,0.99972
0.99827,0.99974
0.99829,0.99974
0.99831,0.99975
0.99833,0.99975
0.99836,0.99975
0.99838,0.99977
0.9984,0.99978
0.99841,0.99978
0.99843,0.99979
0.99846,0.99979
0.99848,0.99979
0.99851,0.9998
0.99853,0.99982
0.99856,0.99983
0.99857,0.99984
0.99859,0.99984
0.99861,0.99984
0.99864,0.99986
0.99867,0.99986
0.9987,0.99987
0.99872,0.99987
0.99873,0.99987
0.99875,0.99987
0.99877,0.99989
0.9988,0.9999
0.99883,0.99991
0.99885,0.99991
0.99886,0.99991
0.99887,0.99992
0.99889,0.99993
0.99892,0.99994
0.99894,0.99994
0.99896,0.99994
0.99897,0.99994
0.99898,0.99995
0.999,0.99995
0.99902,0.99997
0.99904,0.99997
0.99906,0.99997
0.99908,0.99997
0.9991,0.99997
0.99911,0.99997
0.99914,0.99998
0.99917,0.99998
0.99918,0.99998
0.99921,0.99998
0.99922,0.99999
0.99922,0.99999
0.99924,0.99999
0.99927,0.99999
0.99929,0.99999
0.99932,0.99999
0.99932,0.99999
0.99934,0.99999
0.99936,0.99999
0.99939,0.99999
0.9994,1
0.99941,1
0.99945,1
0.99948,1
0.99948,1
0.99951,1
0.99954,1
0.99955,1
0.99961,1
0.99968,1
0.99974,1
0.99977,1
0.99977,1
0.99979,1
0.9998,1
0.99981,1
0.99982,1
0.99982,1
0.99984,1
0.99985,1
0.99986,1
0.99988,1
0.99988,1
0.9999,1
0.99991,1
0.99991,1
0.99993,1
0.99993,1
0.99995,1
0.99995,1
0.99996,1
0.99997,1
0.99997,1
0.99997,1
0.99998,1
0.99998,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
1,1
1,1
1,1
1,1
1,1


==> image/datFiles/hrfN.dat <==
0,0
1.2217e-07,1.205e-06
2.4434e-07,2.41e-06
3.6651e-07,3.615e-06
4.8868e-07,4.82e-06
6.1085e-07,6.025e-06
7.3302e-07,7.23e-06
1.0995e-06,1.0845e-05
1.2217e-06,1.205e-05
1.3439e-06,1.3255e-05
1.466e-06,1.446e-05
1.5882e-06,1.5665e-05
1.7104e-06,1.687e-05
1.9547e-06,1.928e-05
2.0769e-06,2.0485e-05
2.1991e-06,2.169e-05
2.4434e-06,2.41e-05
2.6877e-06,2.651e-05
2.8099e-06,2.7715e-05
3.0542e-06,3.0125e-05
3.1764e-06,3.133e-05
3.4207e-06,3.374e-05
3.6651e-06,3.615e-05
3.7873e-06,3.7355e-05
3.9094e-06,3.856e-05
4.0316e-06,3.9765e-05
4.3981e-06,4.338e-05
4.6424e-06,4.579e-05
4.7646e-06,4.6995e-05
4.8868e-06,4.82e-05
5.009e-06,4.9405e-05
5.1311e-06,5.061e-05
5.2533e-06,5.1815e-05
5.3755e-06,5.302e-05
5.4976e-06,5.4225e-05
5.6198e-06,5.543e-05
5.8641e-06,5.784e-05
5.9863e-06,5.9045e-05
6.1085e-06,6.025e-05
6.2306e-06,6.1455e-05
6.475e-06,6.3865e-05
6.5972e-06,6.507e-05
6.8415e-06,6.748e-05
6.9637e-06,6.8685e-05
7.208e-06,7.1095e-05
7.3302e-06,7.23e-05
7.5745e-06,7.471e-05
7.8189e-06,7.7121e-05
8.0632e-06,7.9531e-05
8.1854e-06,8.0736e-05
8.4297e-06,8.3146e-05
8.5519e-06,8.4351e-05
8.7962e-06,8.6761e-05
8.9184e-06,8.7966e-05
9.0405e-06,8.9171e-05
9.4071e-06,9.2786e-05
1.0018e-05,9.6401e-05
1.0507e-05,0.00010122
1.0751e-05,0.00010363
1.124e-05,0.00010845
1.1728e-05,0.00011086
1.1973e-05,0.00011327
1.2217e-05,0.00011568
1.2461e-05,0.00011809
1.2828e-05,0.00012171
1.3316e-05,0.00012653
1.3683e-05,0.00012894
1.4294e-05,0.00013496
1.4783e-05,0.00013978
1.5271e-05,0.00014219
1.576e-05,0.0001446
1.6371e-05,0.00014701
1.6737e-05,0.00014822
1.7959e-05,0.00015786
1.8203e-05,0.00015906
1.8692e-05,0.00015906
1.9669e-05,0.00016388
2.0036e-05,0.00016629
2.138e-05,0.00017111
2.1991e-05,0.00017714
2.2479e-05,0.00017834
2.3457e-05,0.00018316
2.4067e-05,0.00018798
2.48e-05,0.0001916
2.5167e-05,0.0001916
2.6389e-05,0.00020244
2.7732e-05,0.00020847
2.871e-05,0.00020967
2.9076e-05,0.00020967
2.9809e-05,0.00021329
3.1031e-05,0.00021811
3.2253e-05,0.00022172
3.2864e-05,0.00022293
3.4574e-05,0.00022895
3.5796e-05,0.00023377
3.6895e-05,0.00023739
3.7262e-05,0.0002398
3.9705e-05,0.00025064
4.166e-05,0.00025908
4.337e-05,0.00026149
4.4714e-05,0.0002639
4.5936e-05,0.00026992
4.8013e-05,0.00027956
4.9845e-05,0.00028438
5.0945e-05,0.0002892
5.1922e-05,0.00029161
5.3266e-05,0.00029643
5.5343e-05,0.00030246
5.6931e-05,0.00030848
5.9008e-05,0.00031451
6.0596e-05,0.00031692
6.2184e-05,0.00032415
6.3895e-05,0.00033017
6.6338e-05,0.00034343
6.8537e-05,0.00034945
7.0614e-05,0.00035548
7.208e-05,0.00035909
7.3913e-05,0.00036512
7.5256e-05,0.00037114
7.7578e-05,0.00037958
7.9777e-05,0.0003856
8.1731e-05,0.00039404
8.4786e-05,0.00040609
8.674e-05,0.0004097
8.9672e-05,0.00042175
9.1383e-05,0.00042778
9.3704e-05,0.00043862
9.6636e-05,0.00044706
9.969e-05,0.0004567
0.00010274,0.00047236
0.00010421,0.00047839
0.00010714,0.00049164
0.00010934,0.00050128
0.00011154,0.00050731
0.00011447,0.00051574
0.00011753,0.00052538
0.00012205,0.00054346
0.00012559,0.00055551
0.00012803,0.00056274
0.00013219,0.00057599
0.00013634,0.00059407
0.00013952,0.00060491
0.00014257,0.00061576
0.0001455,0.00062901
0.00014941,0.00063865
0.00015296,0.00064588
0.0001587,0.0006736
0.00016505,0.00069649
0.00016884,0.00071095
0.0001725,0.00072059
0.00017531,0.00072903
0.0001802,0.0007471
0.00018399,0.00075554
0.00018692,0.00076639
0.00019071,0.00078326
0.00019486,0.00079651
0.00019877,0.00081218
0.00020256,0.00082664
0.00020586,0.00083869
0.00021086,0.00085194
0.0002171,0.00087363
0.00022113,0.00088689
0.00022528,0.00090014
0.00023029,0.00092063
0.00023457,0.00093991
0.00023896,0.00095316
0.00024336,0.00097124
0.00024923,0.00099534
0.00025411,0.0010146
0.00025888,0.0010387
0.00026291,0.0010556
0.00026792,0.0010797
0.00027256,0.0010941
0.00027891,0.0011182
0.00028429,0.0011351
0.00028856,0.001152
0.00029541,0.0011749
0.00030127,0.0012014
0.00030823,0.0012303
0.00031361,0.0012496
0.00031886,0.0012628
0.00032399,0.0012821
0.00033035,0.0013062
0.00033621,0.0013279
0.00034415,0.001358
0.00035038,0.0013858
0.00035771,0.0014147
0.00036443,0.00144
0.00037311,0.0014785
0.00038129,0.0015063
0.00039082,0.0015472
0.00040047,0.0015882
0.00040951,0.0016147
0.00041929,0.0016581
0.00042943,0.0016918
0.00043981,0.0017328
0.00044848,0.0017714
0.00045801,0.0018135
0.00046852,0.0018437
0.00047842,0.0018858
0.0004877,0.0019244
0.00049772,0.0019557
0.00050908,0.0020063
0.00051898,0.0020425
0.00053009,0.0020871
0.00054268,0.0021341
0.00055257,0.0021762
0.00056393,0.0022196
0.0005753,0.0022666
0.00058898,0.0023196
0.00060156,0.002369
0.0006139,0.0024281
0.00062649,0.0024799
0.00063931,0.0025173
0.00065287,0.0025679
0.0006701,0.0026414
0.00068549,0.0027064
0.00069954,0.0027775
0.00071481,0.0028342
0.00073192,0.0029005
0.00074548,0.0029535
0.00076099,0.0030101
0.00077871,0.0031017
0.00079532,0.0031704
0.00081194,0.0032475
0.00082819,0.0033198
0.00084859,0.0034054
0.00086667,0.0034777
0.00088096,0.0035451
0.0008999,0.0036379
0.00091859,0.003703
0.00093948,0.0037753
0.00095879,0.0038512
0.00098004,0.0039331
0.00099947,0.0040283
0.0010186,0.0041115
0.0010387,0.0041946
0.0010593,0.0042826
0.0010823,0.0043862
0.0011025,0.0044887
0.0011241,0.0045863
0.0011429,0.0046778
0.0011655,0.0047863
0.0011865,0.0048755
0.0012085,0.0049923
0.0012328,0.0051141
0.0012547,0.0052309
0.0012776,0.0053418
0.0013042,0.0054864
0.0013287,0.0056202
0.0013549,0.0057623
0.0013831,0.0059057
0.001407,0.0060311
0.0014324,0.006148
0.0014593,0.0062805
0.0014884,0.006407
0.0015188,0.0065577
0.0015451,0.0066926
0.0015745,0.0068312
0.0016004,0.0069722
0.0016294,0.0071156
0.0016592,0.007259
0.0016879,0.0074228
0.0017168,0.0075699
0.0017432,0.0077072
0.0017712,0.0078639
0.0018014,0.0080217
0.0018334,0.0082061
0.0018616,0.0083712
0.0018918,0.0085363
0.0019225,0.0087122
0.0019545,0.0089014
0.0019821,0.0090448
0.0020149,0.0092412
0.0020479,0.0094208
0.0020792,0.0096051
0.0021118,0.009775
0.002148,0.0099823
0.0021818,0.010175
0.0022147,0.010352
0.0022507,0.010553
0.0022833,0.010755
0.0023199,0.010972
0.0023549,0.011167
0.0023884,0.011348
0.002424,0.011558
0.0024581,0.011768
0.0024936,0.011996
0.0025267,0.012191
0.0025647,0.012401
0.0026039,0.012645
0.002639,0.012854
0.0026777,0.013082
0.0027144,0.013301
0.0027549,0.013541
0.0027913,0.013742
0.002831,0.013976
0.0028703,0.014228
0.0029093,0.014471
0.0029523,0.014742
0.0029916,0.014971
0.0030354,0.015257
0.0030765,0.015531
0.0031174,0.015789
0.0031581,0.016056
0.0032017,0.016335
0.0032431,0.016622
0.0032898,0.016945
0.0033341,0.017227
0.003381,0.01754
0.003425,0.017852
0.0034729,0.018182
0.0035218,0.018507
0.0035676,0.018823
0.0036143,0.019154
0.0036622,0.019501
0.003712,0.019813
0.0037616,0.020137
0.0038152,0.020526
0.0038664,0.020888
0.0039204,0.021268
0.0039754,0.021627
0.00403,0.022006
0.004081,0.02237
0.0041332,0.022731
0.0041885,0.023116
0.0042437,0.023483
0.0042996,0.023872
0.0043534,0.024265
0.0044086,0.024665
0.004466,0.025086
0.0045224,0.025496
0.0045721,0.025849
0.0046325,0.026301
0.0046906,0.026721
0.0047475,0.027134
0.0048047,0.027591
0.0048599,0.027986
0.0049194,0.028443
0.0049744,0.028858
0.0050349,0.029302
0.0050968,0.029767
0.0051536,0.030205
0.0052135,0.030653
0.0052763,0.031124
0.0053383,0.031587
0.0054053,0.032103
0.0054703,0.032609
0.0055421,0.033169
0.0056064,0.033669
0.0056762,0.034227
0.0057467,0.034781
0.0058139,0.035328
0.0058822,0.035869
0.0059533,0.036442
0.0060209,0.036982
0.0060927,0.03755
0.0061611,0.038124
0.0062294,0.038683
0.0063029,0.039281
0.0063751,0.039873
0.006446,0.040438
0.0065224,0.041049
0.0065954,0.041656
0.0066695,0.042255
0.0067477,0.042901
0.0068259,0.043551
0.0069104,0.044226
0.0069896,0.044894
0.0070653,0.045531
0.0071499,0.046218
0.0072359,0.046948
0.0073161,0.047641
0.0074029,0.048368
0.0074907,0.049114
0.0075718,0.049787
0.0076577,0.050514
0.0077436,0.051256
0.0078317,0.052012
0.0079185,0.052766
0.0080072,0.053536
0.0080986,0.054324
0.0081932,0.055148
0.0082887,0.055982
0.0083927,0.056874
0.0084915,0.057749
0.0085915,0.058625
0.0086872,0.059445
0.0087867,0.060311
0.008888,0.061201
0.0089895,0.062102
0.0090987,0.063063
0.0092019,0.063949
0.0092993,0.064787
0.0093925,0.065611
0.0094983,0.066539
0.0096064,0.067492
0.0097076,0.068396
0.0098197,0.06937
0.0099238,0.070276
0.010033,0.071242
0.010136,0.072168
0.010249,0.073166
0.010358,0.074139
0.010475,0.075168
0.010585,0.076144
0.0107,0.077152
0.010819,0.0782
0.010937,0.079241
0.011055,0.080288
0.011174,0.081351
0.011289,0.082388
0.011407,0.08345
0.011526,0.084529
0.011647,0.085628
0.01177,0.08673
0.011893,0.087857
0.012012,0.08891
0.01214,0.090055
0.012264,0.091191
0.012391,0.092329
0.012516,0.093448
0.012644,0.094598
0.012771,0.095742
0.012898,0.09689
0.013029,0.098066
0.013159,0.099232
0.013292,0.10042
0.013425,0.10162
0.013556,0.10281
0.01369,0.10403
0.013823,0.10524
0.013967,0.10655
0.014109,0.10785
0.014248,0.10909
0.014393,0.1104
0.014534,0.11169
0.014682,0.11303
0.01483,0.11439
0.014981,0.11575
0.015133,0.11716
0.015279,0.1185
0.015424,0.11983
0.015581,0.12127
0.015736,0.1227
0.015884,0.12405
0.016035,0.12544
0.016191,0.12688
0.016342,0.12829
0.016508,0.12982
0.016671,0.13133
0.016837,0.13285
0.017004,0.13436
0.017173,0.13592
0.01734,0.13746
0.017505,0.13898
0.017675,0.14054
0.017855,0.14221
0.018022,0.14374
0.018197,0.14535
0.018376,0.147
0.018549,0.14857
0.018723,0.15019
0.018904,0.15183
0.019087,0.15353
0.019264,0.15518
0.019433,0.15673
0.019615,0.1584
0.019789,0.16001
0.019975,0.16174
0.020161,0.16346
0.020345,0.16517
0.020535,0.16692
0.020724,0.16868
0.020921,0.17053
0.021112,0.17231
0.021304,0.17407
0.021499,0.17588
0.021688,0.17763
0.021874,0.17937
0.022061,0.18111
0.022249,0.18287
0.022439,0.18461
0.02263,0.18641
0.022818,0.18814
0.023014,0.18994
0.023205,0.19171
0.023397,0.1935
0.023587,0.19526
0.023787,0.19715
0.023994,0.19907
0.024197,0.20097
0.024391,0.20275
0.024586,0.20456
0.024791,0.20645
0.024991,0.20828
0.025201,0.21026
0.025409,0.21221
0.025619,0.21417
0.025828,0.21611
0.026033,0.21804
0.026236,0.21994
0.026441,0.22186
0.026647,0.22377
0.026849,0.22565
0.027054,0.22755
0.027277,0.22963
0.027493,0.23164
0.027712,0.23369
0.027934,0.23575
0.028168,0.23792
0.028384,0.23992
0.028596,0.24188
0.028817,0.24394
0.029047,0.24609
0.029262,0.2481
0.02948,0.25012
0.029701,0.25216
0.029925,0.25425
0.030153,0.25639
0.030373,0.25841
0.030596,0.2605
0.03083,0.26267
0.03106,0.26482
0.031288,0.26694
0.03152,0.26909
0.03175,0.27124
0.031978,0.27338
0.032206,0.27548
0.032436,0.27758
0.032668,0.27971
0.032899,0.28185
0.033125,0.28395
0.033355,0.28606
0.033582,0.28817
0.033814,0.29032
0.034047,0.29248
0.034285,0.29466
0.034519,0.2968
0.034753,0.29896
0.035,0.30123
0.035237,0.30341
0.035478,0.30564
0.035719,0.30785
0.035955,0.31003
0.036207,0.31235
0.036447,0.31458
0.036689,0.31683
0.036937,0.31914
0.037182,0.3214
0.037417,0.32357
0.03766,0.32582
0.037908,0.32811
0.038159,0.33043
0.038398,0.33264
0.038644,0.33491
0.038896,0.3372
0.039153,0.33955
0.039411,0.34192
0.039668,0.34428
0.039927,0.34665
0.040184,0.34902
0.040442,0.3514
0.040704,0.35382
0.040958,0.35616
0.041217,0.35854
0.041475,0.36091
0.041734,0.36329
0.04199,0.36565
0.042253,0.36804
0.042516,0.37043
0.042779,0.37284
0.04304,0.3752
0.043304,0.37761
0.043577,0.38013
0.043843,0.38253
0.044114,0.38502
0.044394,0.38757
0.044667,0.39007
0.044937,0.39253
0.045211,0.39499
0.045499,0.39761
0.045777,0.40015
0.046061,0.40272
0.046336,0.4052
0.046607,0.40765
0.046885,0.41019
0.047166,0.41272
0.047442,0.41521
0.047726,0.41775
0.048004,0.42028
0.048288,0.42285
0.048569,0.42536
0.048841,0.42779
0.049106,0.43016
0.049401,0.4328
0.049677,0.43525
0.049963,0.43781
0.050244,0.44034
0.050527,0.44284
0.050818,0.4454
0.051108,0.44796
0.051399,0.45053
0.051678,0.45302
0.05196,0.4555
0.052246,0.45803
0.052528,0.46051
0.052816,0.46304
0.053112,0.46563
0.053395,0.46809
0.053686,0.47064
0.053984,0.47325
0.054269,0.47573
0.054573,0.47839
0.054868,0.48093
0.055164,0.4835
0.055465,0.4861
0.055767,0.48871
0.056074,0.49136
0.056382,0.494
0.056693,0.49666
0.057004,0.49932
0.057307,0.50192
0.057611,0.50452
0.057917,0.50711
0.058237,0.50983
0.058555,0.51253
0.058877,0.51527
0.059199,0.51796
0.059515,0.52059
0.05984,0.5233
0.060163,0.52599
0.060483,0.52868
0.060807,0.53136
0.061129,0.53405
0.061457,0.53672
0.061788,0.53945
0.062112,0.54209
0.062447,0.54483
0.062776,0.54751
0.063114,0.55022
0.063457,0.55301
0.063796,0.55575
0.064146,0.5585
0.064486,0.56121
0.064836,0.56398
0.065185,0.56673
0.065525,0.56945
0.06587,0.57217
0.066232,0.57498
0.066587,0.57781
0.066949,0.58063
0.067301,0.58332
0.067657,0.58605
0.068019,0.5888
0.068377,0.59148
0.06875,0.59435
0.069117,0.59712
0.069482,0.59988
0.069851,0.60261
0.070232,0.60543
0.070609,0.60819
0.070989,0.61097
0.071372,0.61374
0.071753,0.61652
0.072138,0.61925
0.072516,0.62199
0.072926,0.62488
0.073336,0.62775
0.073738,0.63054
0.074131,0.63326
0.074549,0.63612
0.074941,0.63882
0.075349,0.64153
0.075767,0.64437
0.076188,0.64713
0.076605,0.64991
0.077018,0.6526
0.077447,0.65535
0.07787,0.65803
0.078303,0.66078
0.078738,0.66357
0.079179,0.66633
0.079623,0.66898
0.080084,0.67186
0.080548,0.67461
0.081016,0.67748
0.081472,0.68016
0.08194,0.68293
0.082406,0.68567
0.082896,0.68847
0.08338,0.69122
0.08388,0.694
0.084392,0.69682
0.084904,0.69963
0.085429,0.70244
0.085967,0.70534
0.086502,0.70812
0.087041,0.71092
0.087598,0.71367
0.088155,0.71636
0.088725,0.71913
0.089317,0.7219
0.089892,0.72467
0.090488,0.72739
0.091107,0.73019
0.091722,0.73281
0.092345,0.73555
0.092991,0.73829
0.093635,0.74091
0.094289,0.74356
0.094954,0.74615
0.095623,0.74871
0.096323,0.7513
0.097032,0.75396
0.09776,0.75664
0.098494,0.75916
0.099244,0.76174
0.10002,0.76439
0.10082,0.76717
0.10162,0.76969
0.10245,0.7723
0.10329,0.7749
0.10415,0.77742
0.10504,0.77996
0.10595,0.78251
0.10687,0.78501
0.10785,0.78757
0.10885,0.79013
0.10985,0.79268
0.11091,0.79528
0.11196,0.79773
0.11306,0.80024
0.11419,0.8028
0.11534,0.80536
0.11655,0.8079
0.11777,0.8103
0.11905,0.81282
0.12034,0.81527
0.12168,0.81771
0.12305,0.82017
0.12446,0.82255
0.12591,0.82496
0.12742,0.82727
0.12899,0.82969
0.1306,0.83206
0.13224,0.83446
0.13395,0.83688
0.13572,0.83932
0.13753,0.84161
0.13942,0.84391
0.14137,0.84625
0.1434,0.84854
0.14547,0.85087
0.14762,0.85319
0.14984,0.85548
0.15211,0.85776
0.15448,0.85999
0.15697,0.86228
0.15951,0.86445
0.16214,0.86668
0.16489,0.86886
0.1678,0.87109
0.1708,0.87326
0.17393,0.87538
0.1772,0.87767
0.18061,0.87981
0.18424,0.88204
0.18809,0.88412
0.19223,0.88617
0.19662,0.88825
0.20128,0.89027
0.20635,0.8924
0.21184,0.89458
0.21779,0.89665
0.22421,0.89866
0.23121,0.90073
0.23877,0.90273
0.24709,0.90474
0.2561,0.90679
0.26579,0.90872
0.27619,0.91063
0.28732,0.91258
0.29911,0.91456
0.31151,0.91643
0.32435,0.91819
0.3376,0.92007
0.35121,0.92183
0.36499,0.92361
0.37882,0.92547
0.39255,0.92725
0.40608,0.92896
0.41927,0.93071
0.43214,0.93245
0.4446,0.93411
0.45663,0.93573
0.46815,0.93735
0.47932,0.93905
0.4901,0.94058
0.50044,0.94214
0.5105,0.94375
0.52026,0.94531
0.5298,0.94683
0.5392,0.94826
0.54842,0.94971
0.55749,0.95113
0.56651,0.95258
0.57552,0.95398
0.58446,0.95536
0.59343,0.95674
0.60234,0.95803
0.61129,0.95936
0.62025,0.9606
0.62922,0.96185
0.63821,0.96306
0.64716,0.96424
0.65614,0.96545
0.66504,0.96662
0.67388,0.96769
0.68268,0.96882
0.69134,0.96986
0.69996,0.97091
0.70847,0.97193
0.7169,0.97286
0.72526,0.97384
0.73346,0.97477
0.74151,0.97568
0.74945,0.97656
0.75725,0.97738
0.76489,0.97818
0.77241,0.97895
0.77982,0.97971
0.787,0.98039
0.79407,0.98106
0.80099,0.98172
0.80772,0.98242
0.81428,0.98303
0.82071,0.98364
0.82693,0.98414
0.83294,0.9847
0.83881,0.98521
0.84452,0.98574
0.85009,0.98624
0.85553,0.98673
0.86076,0.9872
0.86584,0.98759
0.87075,0.98805
0.87543,0.98843
0.88001,0.98882
0.8844,0.98915
0.88865,0.98949
0.89274,0.98979
0.89672,0.99009
0.90052,0.99038
0.90416,0.99067
0.90768,0.99091
0.91108,0.99116
0.91431,0.9914
0.91739,0.99163
0.92035,0.99184
0.92316,0.99208
0.92587,0.99226
0.92846,0.99246
0.93087,0.99263
0.9332,0.99278
0.93543,0.99293
0.93755,0.99306
0.93956,0.9932
0.94148,0.99334
0.94327,0.99347
0.94495,0.99357
0.94655,0.99369
0.9481,0.9938
0.94955,0.99391
0.9509,0.994
0.9522,0.9941
0.95342,0.99417
0.95459,0.99422
0.95567,0.99428
0.95669,0.99434
0.95763,0.99437
0.95851,0.99443
0.95933,0.99449
0.96012,0.99454
0.96086,0.99457
0.96156,0.99461
0.96221,0.99465
0.9628,0.99469
0.96336,0.99473
0.96389,0.99476
0.96437,0.99479
0.96483,0.99483
0.96525,0.99484
0.96565,0.99487
0.96601,0.99489
0.96635,0.9949
0.96667,0.99492
0.96695,0.99494
0.96721,0.99496
0.96747,0.99498
0.96769,0.99499
0.96791,0.995
0.96809,0.99501
0.96827,0.99501
0.96844,0.99502
0.96858,0.99503
0.96872,0.99505
0.96884,0.99505
0.96895,0.99506
0.96906,0.99507
0.96915,0.99507
0.96924,0.99507
0.96931,0.99508
0.96938,0.99508
0.96945,0.99509
0.96951,0.99509
0.96956,0.9951
0.96961,0.9951
0.96965,0.99511
0.96969,0.99511
0.96972,0.99511
0.96975,0.99511
0.96978,0.99511
0.9698,0.99511
0.96982,0.99512
0.96983,0.99512
0.96985,0.99512
0.96986,0.99512
0.96987,0.99512
0.96988,0.99512
0.96989,0.99512
0.96989,0.99512
0.9699,0.99512
0.9699,0.99512
0.9699,0.99512
0.96991,0.99512
0.96991,0.99512
0.96991,0.99512
0.96991,0.99512
0.96991,0.99512
0.96991,0.99512
0.96991,0.99512
1,1


==> image/datFiles/hrfO.dat <==
0,0
0.079746,0
0.13931,0
0.15343,0
0.15464,0
0.15483,0
0.15493,0
0.15502,0
0.15509,0
0.15516,0
0.15522,0
0.15528,0
0.15533,0
0.15539,0
0.15544,0
0.15549,4.82e-06
0.15554,2.169e-05
0.1556,0.00015906
0.15572,0.00082302
0.15592,0.0023751
0.1562,0.0046296
0.15653,0.0072469
0.15692,0.010425
0.15747,0.014894
0.15826,0.021219
0.15948,0.030451
0.16127,0.041784
0.16374,0.054048
0.16679,0.066303
0.17045,0.079089
0.17477,0.092898
0.17988,0.10789
0.18608,0.12499
0.19363,0.14355
0.20239,0.16287
0.21229,0.18219
0.22329,0.20229
0.23537,0.22389
0.24831,0.24718
0.26165,0.27288
0.27437,0.29894
0.28666,0.32542
0.29914,0.35207
0.31238,0.37904
0.32632,0.40672
0.34006,0.43477
0.35366,0.46389
0.36742,0.49489
0.38103,0.52581
0.39441,0.55675
0.4079,0.58659
0.42217,0.61599
0.43713,0.64439
0.45237,0.6718
0.46792,0.69782
0.48427,0.72369
0.50107,0.74873
0.5184,0.77288
0.53648,0.79571
0.55519,0.81671
0.57461,0.83598
0.5944,0.85389
0.61469,0.87046
0.63588,0.88563
0.65775,0.89938
0.67997,0.91193
0.70213,0.92354
0.72397,0.93409
0.74564,0.94371
0.76735,0.95226
0.78913,0.95999
0.8108,0.9668
0.83231,0.97263
0.8529,0.9775
0.87219,0.98155
0.8903,0.98493
0.90731,0.98781
0.92284,0.9901
0.93673,0.99187
0.9487,0.99319
0.95883,0.9941
0.9672,0.99467
0.97391,0.99508
0.9793,0.99536
0.98355,0.99561
0.98671,0.99581
0.98906,0.996
0.99077,0.9962
0.99201,0.99641
0.9929,0.99658
0.99354,0.99673
0.99398,0.99686
0.99429,0.99697
0.99451,0.99707
0.99469,0.99719
0.99482,0.99728
0.99493,0.99738
0.99503,0.99746
0.99513,0.99756
0.99522,0.99764
0.99531,0.99773
0.9954,0.99784
0.9955,0.99795
0.9956,0.99809
0.9957,0.99822
0.9958,0.99831
0.99591,0.99842
0.99602,0.99853
0.99612,0.99865
0.99623,0.99875
0.99634,0.99883
0.99646,0.99892
0.99657,0.99901
0.99669,0.9991
0.99682,0.99919
0.99694,0.99925
0.99706,0.99931
0.99718,0.99937
0.99729,0.99941
0.9974,0.99946
0.9975,0.99951
0.99759,0.99954
0.9977,0.99958
0.9978,0.99961
0.99793,0.99965
0.99806,0.9997
0.9982,0.99975
0.99833,0.99979
0.99847,0.99984
0.99862,0.99987
0.99876,0.99991
0.99888,0.99994
0.999,0.99997
0.99912,0.99998
0.99922,0.99999
0.99932,0.99999
0.9994,1
0.99948,1
0.99954,1
0.99961,1
0.99968,1
0.99974,1
0.99977,1
0.9998,1
0.99982,1
0.99985,1
0.99988,1
0.99991,1
0.99993,1
0.99995,1
0.99997,1
0.99998,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
1,1
1,1
1,1
1,1
1,1


==> image/datFiles/hrfP.dat <==
0,0
7.3302e-07,0
1.466e-06,0
2.1991e-06,0
2.5656e-06,0
2.9321e-06,3.615e-06
3.0542e-06,3.615e-06
3.5429e-06,8.4351e-06
3.7873e-06,8.4351e-06
7.941e-06,4.9405e-05
8.3075e-06,4.9405e-05
2.0158e-05,0.00016629
2.0891e-05,0.00016629
3.8728e-05,0.00034222
3.885e-05,0.00034222
8.1976e-05,0.00076759
8.2464e-05,0.0007688
0.0001543,0.0014773
0.00015467,0.0014785
0.00030237,0.0029354
0.00030322,0.0029402
0.00049344,0.0048164
0.00049857,0.0048574
0.00077297,0.0075638
0.0007792,0.0076169
0.0011732,0.011503
0.0011827,0.011592
0.0017094,0.016787
0.0017283,0.016965
0.0025847,0.025411
0.0026357,0.025909
0.0037036,0.036439
0.0038315,0.037691
0.0050996,0.05019
0.0052981,0.052146
0.006733,0.066286
0.0070802,0.069702
0.0087152,0.085799
0.0092223,0.0908
0.010958,0.10785
0.011615,0.11432
0.013498,0.13278
0.014387,0.14153
0.01646,0.16174
0.0175,0.17196
0.019744,0.19369
0.021109,0.20711
0.023467,0.22973
0.025201,0.2467
0.027572,0.26909
0.029582,0.28877
0.03182,0.30947
0.034018,0.33089
0.036279,0.35131
0.038631,0.374
0.040828,0.39315
0.043351,0.41709
0.045627,0.4363
0.048212,0.4603
0.050517,0.47874
0.053206,0.50289
0.055497,0.51996
0.058603,0.5469
0.061069,0.56443
0.064749,0.59479
0.067332,0.61171
0.071602,0.64428
0.074261,0.65955
0.07933,0.69485
0.081994,0.70797
0.088269,0.74644
0.09126,0.75863
0.099685,0.79983
0.1033,0.81016
0.11621,0.85205
0.1217,0.85984
0.14672,0.89804
0.15744,0.90299
0.21608,0.93739
0.23466,0.9401
0.36152,0.96475
0.37808,0.96578
0.56013,0.97997
0.56754,0.98038
0.78177,0.98787
0.78379,0.988
0.93357,0.99304
1,1


==> image/datFiles/hrfPN.dat <==
0,0
2.4434e-07,0
3.6651e-07,0
4.8868e-07,0
6.1085e-07,0
7.3302e-07,0
8.5519e-07,0
9.7736e-07,0
1.0995e-06,0
1.2217e-06,0
1.3439e-06,0
1.466e-06,0
1.5882e-06,0
1.7104e-06,0
1.8325e-06,0
1.9547e-06,0
2.1991e-06,0
2.3212e-06,0
2.5656e-06,0
2.6877e-06,0
2.8099e-06,0
2.9321e-06,0
3.0542e-06,0
3.2986e-06,0
3.4207e-06,0
3.6651e-06,0
3.9094e-06,0
4.1538e-06,0
4.2759e-06,0
4.5203e-06,0
4.8868e-06,0
5.1311e-06,0
5.2533e-06,0
5.3755e-06,0
5.4976e-06,0
5.9863e-06,0
6.2306e-06,0
6.5972e-06,0
6.9637e-06,0
7.4523e-06,0
7.5745e-06,0
8.0632e-06,0
8.5519e-06,0
8.7962e-06,0
9.1627e-06,0
9.6514e-06,0
9.8957e-06,0
1.014e-05,0
1.0507e-05,0
1.0751e-05,0
1.0995e-05,0
1.1728e-05,0
1.1973e-05,0
1.2339e-05,0
1.2461e-05,0
1.3316e-05,0
1.3805e-05,0
1.4538e-05,0
1.5393e-05,0
1.576e-05,0
1.6004e-05,0
1.6859e-05,0
1.7715e-05,0
1.7959e-05,0
1.857e-05,0
1.9303e-05,0
1.9791e-05,0
2.028e-05,0
2.1013e-05,1.205e-06
2.2235e-05,2.41e-06
2.3457e-05,2.41e-06
2.4556e-05,2.41e-06
2.59e-05,2.41e-06
2.7122e-05,2.41e-06
2.8588e-05,2.41e-06
2.9565e-05,2.41e-06
3.1031e-05,2.41e-06
3.2131e-05,2.41e-06
3.2741e-05,2.41e-06
3.433e-05,2.41e-06
3.5551e-05,2.41e-06
3.7017e-05,2.41e-06
3.7995e-05,2.41e-06
3.9583e-05,2.41e-06
4.0682e-05,2.41e-06
4.1904e-05,3.615e-06
4.3615e-05,3.615e-06
4.5203e-05,3.615e-06
4.7035e-05,3.615e-06
4.8623e-05,4.82e-06
4.9723e-05,4.82e-06
5.1556e-05,4.82e-06
5.3632e-05,4.82e-06
5.5221e-05,4.82e-06
5.7175e-05,4.82e-06
5.9497e-05,6.025e-06
6.2184e-05,6.025e-06
6.365e-05,6.025e-06
6.5483e-05,6.025e-06
6.7315e-05,6.025e-06
7.0981e-05,7.23e-06
7.3057e-05,7.23e-06
7.5379e-05,8.4351e-06
7.7578e-05,8.4351e-06
8.0265e-05,8.4351e-06
8.2953e-05,8.4351e-06
8.5763e-05,8.4351e-06
8.8939e-05,8.4351e-06
9.1627e-05,8.4351e-06
9.4926e-05,8.4351e-06
9.6636e-05,8.4351e-06
0.00010042,8.4351e-06
0.00010262,8.4351e-06
0.00010543,8.4351e-06
0.00010898,8.4351e-06
0.00011154,8.4351e-06
0.0001146,8.4351e-06
0.00011753,8.4351e-06
0.00012131,8.4351e-06
0.00012412,8.4351e-06
0.00012767,8.4351e-06
0.00013145,9.6401e-06
0.00013585,9.6401e-06
0.00013964,9.6401e-06
0.00014318,9.6401e-06
0.00014758,1.0845e-05
0.00015149,1.0845e-05
0.00015564,1.0845e-05
0.00015894,1.0845e-05
0.00016224,1.0845e-05
0.00016652,1.0845e-05
0.00017067,1.0845e-05
0.00017617,1.0845e-05
0.00018154,1.0845e-05
0.00018545,1.0845e-05
0.00018997,1.0845e-05
0.00019413,1.0845e-05
0.0001995,1.0845e-05
0.00020647,1.205e-05
0.0002127,1.205e-05
0.00021807,1.3255e-05
0.00022198,1.3255e-05
0.00022809,1.3255e-05
0.00023347,1.446e-05
0.00023799,1.446e-05
0.00024336,1.446e-05
0.00024898,1.446e-05
0.00025631,1.446e-05
0.00026205,1.446e-05
0.0002678,1.446e-05
0.00027537,1.5665e-05
0.00027989,1.5665e-05
0.00028514,1.687e-05
0.00029235,1.687e-05
0.00029858,1.687e-05
0.00030542,1.8075e-05
0.00031227,1.8075e-05
0.00031911,1.8075e-05
0.00032705,1.8075e-05
0.00033291,1.928e-05
0.00033975,2.0485e-05
0.00034586,2.169e-05
0.00035319,2.2895e-05
0.00036028,2.2895e-05
0.00036639,2.41e-05
0.00037286,2.651e-05
0.00037995,3.2535e-05
0.00038703,3.374e-05
0.00039339,3.374e-05
0.00040096,3.374e-05
0.00040719,3.4945e-05
0.00041379,3.4945e-05
0.00042258,3.615e-05
0.00043126,3.7355e-05
0.00043871,3.7355e-05
0.00044567,3.856e-05
0.00045154,3.9765e-05
0.0004607,3.9765e-05
0.00046754,4.097e-05
0.00047585,4.097e-05
0.00048294,4.338e-05
0.00049088,4.338e-05
0.00049894,4.579e-05
0.00050603,5.061e-05
0.00051385,5.061e-05
0.00052154,5.4225e-05
0.00052875,5.6635e-05
0.00053742,5.9045e-05
0.00054427,6.266e-05
0.00055282,6.6275e-05
0.00056015,7.1095e-05
0.0005676,7.471e-05
0.00057664,8.4351e-05
0.00058446,8.6761e-05
0.0005935,8.9171e-05
0.00060327,9.3991e-05
0.0006117,9.7606e-05
0.00061977,0.00010604
0.00062795,0.00011086
0.00063638,0.00011568
0.00064542,0.00012291
0.00065617,0.00013617
0.00066534,0.00014099
0.00067535,0.00014942
0.00068415,0.00015424
0.00069343,0.00016991
0.00070553,0.00017955
0.00071469,0.0001916
0.000723,0.00020244
0.00073143,0.00021208
0.00074035,0.00022052
0.00074939,0.00023136
0.00075708,0.0002398
0.00076539,0.00025305
0.00077529,0.0002651
0.00078335,0.00027354
0.00079215,0.00028679
0.00080107,0.00030005
0.00081072,0.00031089
0.00082122,0.00032776
0.00082941,0.0003374
0.00084138,0.00035548
0.00085238,0.00037596
0.00086227,0.00040006
0.00087156,0.00041814
0.00088194,0.00044826
0.00089367,0.00047477
0.00090564,0.00049405
0.00091407,0.00051815
0.0009247,0.00054828
0.00093448,0.00057238
0.00094523,0.00060009
0.00095744,0.00063986
0.00096771,0.00066396
0.00098102,0.00070613
0.00099299,0.00074469
0.0010024,0.00077241
0.0010136,0.00080495
0.0010255,0.00085074
0.0010362,0.00088448
0.0010488,0.00093509
0.0010608,0.00098088
0.0010744,0.0010303
0.0010868,0.0010713
0.0010971,0.001111
0.0011105,0.0011652
0.0011232,0.001211
0.0011376,0.0012616
0.0011502,0.0013135
0.0011634,0.0013689
0.0011754,0.0014159
0.001189,0.0014677
0.0012029,0.0015352
0.0012173,0.0015978
0.0012311,0.0016617
0.0012448,0.0017352
0.0012592,0.0018063
0.0012728,0.0018786
0.0012878,0.0019437
0.0013026,0.0020208
0.001318,0.0020943
0.0013353,0.0021799
0.0013514,0.0022702
0.0013656,0.0023449
0.0013832,0.0024438
0.0014025,0.0025245
0.0014184,0.0026088
0.001434,0.0026848
0.0014532,0.002786
0.0014712,0.0028932
0.0014897,0.0030017
0.0015067,0.0030848
0.0015253,0.0032065
0.0015437,0.0033222
0.0015621,0.0034403
0.0015825,0.0035596
0.0016032,0.0036789
0.0016244,0.0038151
0.0016459,0.0039428
0.0016659,0.0040609
0.0016867,0.004191
0.0017084,0.0043055
0.0017322,0.0044621
0.0017574,0.004626
0.0017815,0.0047851
0.0018041,0.0049417
0.0018289,0.0051056
0.0018561,0.0052888
0.0018813,0.0054478
0.0019066,0.005619
0.0019343,0.0058069
0.0019642,0.0060178
0.0019923,0.0061998
0.0020211,0.0064034
0.0020517,0.0066239
0.0020821,0.0068324
0.0021134,0.0070565
0.0021455,0.0072843
0.0021762,0.007506
0.0022108,0.0077639
0.0022444,0.0080121
0.0022782,0.0082627
0.0023138,0.0085303
0.0023538,0.0088303
0.0023888,0.0090942
0.0024251,0.0093786
0.0024621,0.0096569
0.002503,0.0099642
0.002543,0.010261
0.0025819,0.010553
0.0026225,0.010869
0.0026654,0.011197
0.0027098,0.011545
0.0027519,0.011878
0.0027972,0.012231
0.002839,0.012547
0.0028849,0.012894
0.0029289,0.013225
0.0029781,0.013594
0.0030252,0.01395
0.0030737,0.014324
0.003123,0.014708
0.0031732,0.015116
0.0032242,0.015528
0.0032807,0.015965
0.0033349,0.016393
0.003393,0.016863
0.0034499,0.017332
0.0035086,0.017797
0.0035681,0.01828
0.0036303,0.018795
0.0036937,0.019334
0.0037604,0.019887
0.0038249,0.020408
0.0038898,0.020953
0.0039579,0.021509
0.0040259,0.022066
0.0040977,0.022649
0.0041772,0.023319
0.004256,0.023986
0.0043288,0.024587
0.004409,0.025241
0.0044921,0.025944
0.0045671,0.026573
0.0046462,0.027251
0.0047305,0.02798
0.0048153,0.028702
0.0049089,0.029479
0.0050037,0.030293
0.0050918,0.031022
0.0051888,0.031834
0.0052803,0.032605
0.0053767,0.033437
0.0054765,0.034275
0.0055774,0.035157
0.0056777,0.036025
0.0057886,0.03697
0.0058963,0.03791
0.0059966,0.03877
0.0061119,0.03974
0.0062245,0.040702
0.006339,0.041692
0.0064559,0.042692
0.0065739,0.0437
0.0066918,0.044707
0.0068188,0.045798
0.0069378,0.046813
0.007062,0.047865
0.0071927,0.048999
0.007327,0.050158
0.0074572,0.051289
0.0075834,0.052366
0.0077178,0.053541
0.0078542,0.054713
0.0079938,0.055933
0.0081389,0.057195
0.0082846,0.058443
0.008435,0.059754
0.0085846,0.06103
0.008736,0.062345
0.0088908,0.063676
0.0090462,0.065034
0.0092035,0.066412
0.0093719,0.067888
0.0095306,0.069267
0.0096976,0.07073
0.0098648,0.072188
0.010042,0.073724
0.010213,0.075209
0.010403,0.07687
0.010574,0.078341
0.010749,0.079864
0.010932,0.081453
0.011114,0.083053
0.0113,0.084646
0.011493,0.086333
0.011683,0.087998
0.01188,0.089698
0.012077,0.091411
0.012283,0.093178
0.012478,0.094897
0.012678,0.096622
0.012884,0.098423
0.013089,0.10022
0.013295,0.10201
0.013506,0.10388
0.013724,0.10579
0.013935,0.1076
0.01415,0.10948
0.014369,0.11139
0.01459,0.11332
0.014819,0.11533
0.015045,0.11725
0.015279,0.11929
0.015505,0.12124
0.015738,0.12325
0.015979,0.12534
0.016222,0.12747
0.016469,0.12962
0.016719,0.1318
0.016972,0.13399
0.017221,0.13618
0.017479,0.13842
0.017733,0.14062
0.017983,0.14281
0.018246,0.14507
0.018513,0.14738
0.018774,0.14965
0.019035,0.15189
0.019308,0.15424
0.019574,0.15652
0.019852,0.15888
0.020129,0.16123
0.020403,0.16357
0.020683,0.16599
0.020966,0.16841
0.021244,0.17079
0.021533,0.17329
0.021818,0.17573
0.022108,0.17818
0.022405,0.18073
0.022707,0.18331
0.022997,0.18579
0.023298,0.18834
0.023583,0.19076
0.02388,0.19327
0.024192,0.19592
0.024503,0.19855
0.02482,0.20127
0.025134,0.20398
0.025445,0.20663
0.025771,0.20938
0.026092,0.21208
0.026417,0.21479
0.026743,0.21752
0.027069,0.22023
0.027398,0.22298
0.027723,0.22566
0.02805,0.22836
0.028381,0.23112
0.028709,0.23385
0.02905,0.23669
0.029396,0.23961
0.029741,0.24247
0.030089,0.24534
0.030444,0.2483
0.030782,0.25114
0.031131,0.25407
0.031479,0.25691
0.031834,0.25987
0.03218,0.26274
0.032534,0.26559
0.032893,0.26858
0.03325,0.27152
0.033616,0.27448
0.033985,0.27745
0.034348,0.28044
0.034711,0.28341
0.035075,0.28639
0.035437,0.2893
0.035798,0.29224
0.036161,0.29519
0.036553,0.29832
0.036932,0.30142
0.037305,0.3044
0.037681,0.30745
0.038064,0.31052
0.038442,0.31358
0.038828,0.31667
0.039206,0.31971
0.039594,0.32283
0.039976,0.32589
0.040353,0.32891
0.04074,0.33191
0.041124,0.33497
0.041519,0.33809
0.041909,0.34115
0.042314,0.34432
0.042709,0.34739
0.043105,0.35048
0.043496,0.35358
0.043882,0.35657
0.044272,0.35962
0.044671,0.36267
0.045064,0.36578
0.045467,0.36893
0.045866,0.37195
0.046273,0.37505
0.046663,0.37806
0.047073,0.38119
0.047472,0.3843
0.047868,0.38733
0.048265,0.39037
0.04868,0.39349
0.049086,0.39656
0.049491,0.39963
0.049899,0.40264
0.050316,0.40578
0.050724,0.40883
0.051134,0.41188
0.051538,0.41486
0.051952,0.41794
0.052364,0.42098
0.052785,0.42411
0.053193,0.42709
0.053605,0.43008
0.054021,0.43312
0.054437,0.43614
0.054865,0.4393
0.055281,0.44228
0.055699,0.44532
0.056128,0.4484
0.056564,0.45152
0.056991,0.45451
0.057423,0.45756
0.05785,0.46055
0.058272,0.46355
0.058701,0.46658
0.059123,0.46952
0.059561,0.47259
0.060006,0.47568
0.060426,0.47862
0.060848,0.48152
0.061273,0.48446
0.061718,0.48753
0.062159,0.49055
0.062593,0.49355
0.063031,0.4965
0.063486,0.49956
0.063928,0.50262
0.064359,0.50549
0.064792,0.50835
0.065234,0.5113
0.065681,0.51427
0.066124,0.51717
0.066563,0.52005
0.067013,0.52296
0.067452,0.52587
0.067881,0.52862
0.068331,0.53153
0.068762,0.53431
0.069207,0.53719
0.069658,0.54005
0.0701,0.54289
0.070547,0.54573
0.070984,0.54846
0.07144,0.55129
0.071899,0.55413
0.072341,0.55692
0.072802,0.55975
0.073256,0.56258
0.073695,0.56527
0.074152,0.56808
0.07461,0.57085
0.075037,0.57344
0.075485,0.57612
0.075929,0.57871
0.076379,0.58136
0.076828,0.584
0.077277,0.58665
0.077731,0.58927
0.078179,0.59186
0.07864,0.59446
0.079096,0.59712
0.07955,0.59979
0.079997,0.6023
0.080448,0.60485
0.080897,0.60738
0.081362,0.60999
0.081816,0.6125
0.082276,0.6151
0.082728,0.61762
0.083182,0.62007
0.083641,0.62262
0.084111,0.62514
0.08458,0.6276
0.085051,0.63011
0.085522,0.63264
0.085993,0.63517
0.08647,0.63769
0.086942,0.64022
0.087405,0.64264
0.087888,0.64511
0.088352,0.64747
0.088822,0.64989
0.089298,0.65233
0.089762,0.65463
0.090252,0.65706
0.090727,0.6594
0.091203,0.66176
0.091685,0.66408
0.092157,0.6664
0.092644,0.66875
0.09314,0.67108
0.093636,0.67339
0.094102,0.67562
0.09459,0.67796
0.095077,0.68019
0.095568,0.68246
0.096059,0.68468
0.096556,0.68689
0.097046,0.68907
0.097559,0.69134
0.098053,0.69355
0.09856,0.69579
0.099059,0.69792
0.099561,0.70013
0.10006,0.70227
0.10056,0.70446
0.10107,0.7066
0.10158,0.70871
0.10209,0.71083
0.1026,0.71291
0.10312,0.71498
0.10363,0.71702
0.10414,0.71906
0.10465,0.72108
0.10517,0.72308
0.10569,0.72514
0.10621,0.72721
0.10674,0.72929
0.10726,0.7313
0.10778,0.73324
0.10832,0.73523
0.10885,0.7372
0.10939,0.73914
0.10993,0.74107
0.11045,0.74286
0.11098,0.74471
0.11152,0.74663
0.11207,0.74862
0.11261,0.75049
0.11316,0.75239
0.11372,0.75438
0.11427,0.75621
0.11481,0.75802
0.11536,0.75984
0.11591,0.76173
0.11647,0.76356
0.11704,0.76535
0.1176,0.76711
0.11817,0.76888
0.11875,0.77073
0.11932,0.77246
0.1199,0.77427
0.12048,0.77607
0.12106,0.77788
0.12166,0.77964
0.12226,0.7814
0.12285,0.78311
0.12344,0.78482
0.12404,0.78656
0.12465,0.78824
0.12527,0.78998
0.1259,0.79173
0.12651,0.79342
0.12714,0.79511
0.12776,0.79676
0.12838,0.79844
0.129,0.80008
0.12964,0.80171
0.13028,0.80333
0.13091,0.80489
0.13157,0.8065
0.13221,0.80803
0.13288,0.80957
0.13355,0.8111
0.13421,0.81269
0.13487,0.81427
0.13555,0.81577
0.13622,0.81734
0.13689,0.81887
0.13757,0.82034
0.13828,0.82187
0.13898,0.82343
0.1397,0.82497
0.1404,0.82651
0.14111,0.82794
0.14181,0.82932
0.14253,0.83082
0.14325,0.83228
0.144,0.83388
0.14472,0.8354
0.14547,0.83682
0.14621,0.83821
0.14697,0.8397
0.14774,0.84109
0.14852,0.84249
0.14928,0.84389
0.15007,0.84526
0.15085,0.84665
0.15165,0.84803
0.15246,0.84945
0.15326,0.85075
0.15407,0.85211
0.15492,0.85352
0.15575,0.85487
0.15657,0.85618
0.15742,0.8575
0.15826,0.85886
0.15911,0.86016
0.15997,0.86142
0.16085,0.86276
0.16175,0.86403
0.16264,0.8653
0.16353,0.86657
0.16445,0.86781
0.16537,0.86907
0.1663,0.87033
0.16722,0.87157
0.16817,0.87283
0.16915,0.87407
0.17013,0.87538
0.17112,0.87664
0.17211,0.87789
0.17311,0.87913
0.17411,0.88034
0.17514,0.8816
0.17616,0.88282
0.17719,0.88402
0.17825,0.88523
0.17931,0.88642
0.18038,0.88757
0.18146,0.88876
0.18254,0.88992
0.18366,0.89111
0.18477,0.89223
0.18591,0.89342
0.18706,0.8946
0.18821,0.89573
0.18938,0.89686
0.19054,0.89797
0.19173,0.89912
0.19293,0.90026
0.19415,0.90134
0.19538,0.90244
0.19662,0.90352
0.19789,0.90463
0.19916,0.90575
0.20047,0.90676
0.20178,0.90788
0.20313,0.90893
0.20447,0.90998
0.20586,0.91109
0.20725,0.91218
0.20863,0.91321
0.21004,0.91424
0.21148,0.91529
0.21291,0.9163
0.21438,0.91728
0.21584,0.91828
0.21736,0.91929
0.21891,0.92026
0.22049,0.92121
0.22206,0.9222
0.22365,0.92315
0.22526,0.92416
0.2269,0.92519
0.22854,0.92611
0.23023,0.92699
0.23192,0.92796
0.23369,0.92894
0.23545,0.92985
0.23726,0.93079
0.23907,0.9317
0.24091,0.93264
0.24279,0.93356
0.24469,0.93455
0.24663,0.93545
0.24858,0.93634
0.25057,0.93721
0.25259,0.93817
0.25464,0.93906
0.25671,0.93996
0.25881,0.94082
0.26097,0.94176
0.26314,0.94262
0.26537,0.9435
0.26765,0.94436
0.26995,0.94528
0.27233,0.94613
0.2747,0.94699
0.27714,0.94778
0.27961,0.94861
0.28214,0.94947
0.2847,0.95025
0.28732,0.95109
0.28999,0.95192
0.29266,0.95271
0.2954,0.95355
0.2982,0.95431
0.30106,0.95511
0.30397,0.95593
0.30694,0.95673
0.30992,0.95749
0.31299,0.95825
0.31609,0.95898
0.31928,0.95973
0.32253,0.96046
0.32582,0.96125
0.32916,0.96197
0.33261,0.96268
0.33612,0.96339
0.33967,0.96415
0.34326,0.96487
0.34702,0.96566
0.35083,0.9664
0.35472,0.96712
0.3587,0.96783
0.36275,0.96855
0.36691,0.96924
0.37108,0.96998
0.3754,0.9707
0.37977,0.97138
0.38428,0.97208
0.38886,0.97278
0.39355,0.97347
0.39838,0.9742
0.40333,0.97483
0.40848,0.97553
0.41374,0.97613
0.41914,0.97678
0.42465,0.97742
0.43029,0.97813
0.43602,0.97884
0.442,0.97946
0.44803,0.9801
0.45422,0.98069
0.46049,0.98132
0.46691,0.98196
0.47344,0.9825
0.48013,0.98306
0.48701,0.98362
0.4941,0.98412
0.50136,0.98463
0.50884,0.98514
0.51649,0.98561
0.52431,0.98609
0.53218,0.98656
0.54021,0.98706
0.54829,0.98758
0.55627,0.98803
0.5643,0.98851
0.57222,0.98894
1,1


==> image/datFiles/hrfPV.dat <==
0,0
1.2217e-07,0
2.4434e-07,0
3.6651e-07,0
4.8868e-07,0
6.1085e-07,0
8.5519e-07,0
9.7736e-07,0
1.0995e-06,0
1.2217e-06,0
1.3439e-06,0
1.5882e-06,0
1.8325e-06,0
1.9547e-06,0
2.0769e-06,0
2.3212e-06,0
2.4434e-06,0
2.5656e-06,0
2.6877e-06,0
2.9321e-06,0
3.1764e-06,0
3.2986e-06,0
3.4207e-06,0
3.5429e-06,0
3.6651e-06,0
3.7873e-06,0
3.9094e-06,0
4.1538e-06,0
4.3981e-06,0
4.5203e-06,0
4.6424e-06,0
4.7646e-06,0
4.8868e-06,0
5.009e-06,0
5.1311e-06,0
5.2533e-06,0
5.3755e-06,0
5.6198e-06,0
5.742e-06,0
5.8641e-06,0
6.1085e-06,0
6.2306e-06,0
6.3528e-06,0
6.5972e-06,0
6.7193e-06,0
6.8415e-06,0
7.0858e-06,0
7.208e-06,0
7.3302e-06,0
7.4523e-06,0
7.5745e-06,0
7.8189e-06,0
7.941e-06,0
8.1854e-06,0
8.3075e-06,0
8.4297e-06,0
8.5519e-06,0
8.7962e-06,0
8.9184e-06,0
9.0405e-06,0
9.2849e-06,0
9.6514e-06,0
1.0018e-05,0
1.0262e-05,0
1.0384e-05,0
1.0507e-05,0
1.0751e-05,0
1.0995e-05,0
1.1117e-05,0
1.1362e-05,0
1.1484e-05,0
1.1606e-05,0
1.185e-05,0
1.2339e-05,1.205e-06
1.2706e-05,1.205e-06
1.295e-05,1.205e-06
1.3072e-05,1.205e-06
1.3316e-05,1.205e-06
1.3439e-05,1.205e-06
1.3683e-05,1.205e-06
1.3805e-05,1.205e-06
1.3927e-05,1.205e-06
1.4294e-05,1.205e-06
1.4538e-05,1.205e-06
1.466e-05,1.205e-06
1.5027e-05,1.205e-06
1.5149e-05,1.205e-06
1.5393e-05,1.205e-06
1.5638e-05,1.205e-06
1.576e-05,1.205e-06
1.5882e-05,1.205e-06
1.6004e-05,1.205e-06
1.6126e-05,1.205e-06
1.6493e-05,1.205e-06
1.6615e-05,1.205e-06
1.6737e-05,1.205e-06
1.6859e-05,1.205e-06
1.7104e-05,1.205e-06
1.7348e-05,1.205e-06
1.7959e-05,1.205e-06
1.8448e-05,1.205e-06
1.857e-05,1.205e-06
1.8814e-05,1.205e-06
1.9181e-05,1.205e-06
1.9791e-05,1.205e-06
2.028e-05,1.205e-06
2.0647e-05,1.205e-06
2.0769e-05,1.205e-06
2.0891e-05,1.205e-06
2.1258e-05,1.205e-06
2.1624e-05,1.205e-06
2.1991e-05,1.205e-06
2.2479e-05,1.205e-06
2.2724e-05,1.205e-06
2.3212e-05,1.205e-06
2.3457e-05,1.205e-06
2.3579e-05,1.205e-06
2.3945e-05,1.205e-06
2.4312e-05,1.205e-06
2.4434e-05,1.205e-06
2.4678e-05,1.205e-06
2.5045e-05,1.205e-06
2.5411e-05,1.205e-06
2.6022e-05,1.205e-06
2.6633e-05,1.205e-06
2.7244e-05,1.205e-06
2.761e-05,1.205e-06
2.8099e-05,1.205e-06
2.8343e-05,1.205e-06
2.871e-05,1.205e-06
2.9199e-05,1.205e-06
2.9809e-05,1.205e-06
2.9932e-05,1.205e-06
3.0054e-05,1.205e-06
3.0542e-05,1.205e-06
3.0787e-05,1.205e-06
3.152e-05,1.205e-06
3.2131e-05,1.205e-06
3.2986e-05,1.205e-06
3.323e-05,1.205e-06
3.3719e-05,1.205e-06
3.3841e-05,1.205e-06
3.4452e-05,2.41e-06
3.494e-05,2.41e-06
3.5429e-05,2.41e-06
3.5796e-05,2.41e-06
3.6651e-05,2.41e-06
3.7017e-05,2.41e-06
3.775e-05,2.41e-06
3.7995e-05,2.41e-06
3.885e-05,2.41e-06
3.9339e-05,2.41e-06
4.0072e-05,2.41e-06
4.1049e-05,2.41e-06
4.1538e-05,2.41e-06
4.2026e-05,2.41e-06
4.2515e-05,2.41e-06
4.337e-05,2.41e-06
4.4103e-05,2.41e-06
4.5081e-05,2.41e-06
4.618e-05,2.41e-06
4.6791e-05,2.41e-06
4.7402e-05,2.41e-06
4.8135e-05,2.41e-06
4.899e-05,2.41e-06
5.0212e-05,2.41e-06
5.0945e-05,2.41e-06
5.1189e-05,2.41e-06
5.1556e-05,2.41e-06
5.2655e-05,3.615e-06
5.351e-05,3.615e-06
5.4243e-05,3.615e-06
5.5465e-05,3.615e-06
5.6565e-05,3.615e-06
5.742e-05,3.615e-06
5.7786e-05,3.615e-06
5.8397e-05,3.615e-06
5.9619e-05,3.615e-06
5.9863e-05,3.615e-06
6.0474e-05,4.82e-06
6.1451e-05,4.82e-06
6.2306e-05,4.82e-06
6.3284e-05,4.82e-06
6.4017e-05,4.82e-06
6.4994e-05,4.82e-06
6.5972e-05,4.82e-06
6.7071e-05,4.82e-06
6.8293e-05,4.82e-06
6.8904e-05,4.82e-06
6.9026e-05,4.82e-06
6.9759e-05,4.82e-06
7.1225e-05,4.82e-06
7.2324e-05,4.82e-06
7.379e-05,4.82e-06
7.4768e-05,4.82e-06
7.5623e-05,6.025e-06
7.7089e-05,6.025e-06
7.8433e-05,6.025e-06
7.8922e-05,6.025e-06
8.051e-05,6.025e-06
8.2098e-05,6.025e-06
8.2953e-05,6.025e-06
8.4664e-05,6.025e-06
8.5397e-05,6.025e-06
8.6252e-05,6.025e-06
8.7596e-05,6.025e-06
8.8695e-05,7.23e-06
9.0161e-05,7.23e-06
9.1627e-05,7.23e-06
9.3338e-05,7.23e-06
9.4804e-05,7.23e-06
9.6025e-05,7.23e-06
9.6758e-05,7.23e-06
9.7369e-05,7.23e-06
9.8224e-05,7.23e-06
9.9935e-05,7.23e-06
0.0001003,7.23e-06
0.00010152,7.23e-06
0.00010226,7.23e-06
0.00010384,8.4351e-06
0.0001047,9.6401e-06
0.00010629,9.6401e-06
0.00010739,9.6401e-06
0.00010898,9.6401e-06
0.00010995,9.6401e-06
0.00011191,9.6401e-06
0.00011301,1.0845e-05
0.00011398,1.0845e-05
0.00011484,1.205e-05
0.00011655,1.205e-05
0.00011802,1.205e-05
0.00011948,1.205e-05
0.00012107,1.205e-05
0.00012241,1.205e-05
0.00012376,1.205e-05
0.00012522,1.3255e-05
0.00012632,1.3255e-05
0.00012791,1.446e-05
0.00012913,1.446e-05
0.00012974,1.446e-05
0.00013133,1.446e-05
0.00013243,1.446e-05
0.0001339,1.446e-05
0.00013536,1.446e-05
0.00013756,1.446e-05
0.00013915,1.446e-05
0.00014159,1.687e-05
0.00014343,1.687e-05
0.00014489,1.8075e-05
0.00014575,1.928e-05
0.00014721,2.0485e-05
0.0001488,2.0485e-05
0.00015051,2.0485e-05
0.0001521,2.0485e-05
0.00015308,2.0485e-05
0.00015406,2.0485e-05
0.00015613,2.0485e-05
0.00015735,2.0485e-05
0.0001587,2.169e-05
0.00016004,2.169e-05
0.00016126,2.169e-05
0.00016346,2.169e-05
0.0001653,2.169e-05
0.00016688,2.2895e-05
0.00016872,2.2895e-05
0.00017079,2.5305e-05
0.00017201,2.5305e-05
0.0001736,2.651e-05
0.00017605,2.892e-05
0.00017739,3.0125e-05
0.00017898,3.0125e-05
0.00018081,3.0125e-05
0.0001824,3.0125e-05
0.0001846,3.133e-05
0.00018655,3.133e-05
0.00018912,3.133e-05
0.00019156,3.133e-05
0.00019315,3.133e-05
0.00019523,3.133e-05
0.00019718,3.2535e-05
0.0001995,3.4945e-05
0.00020146,3.7355e-05
0.00020292,3.856e-05
0.00020537,3.9765e-05
0.00020732,4.097e-05
0.00021025,4.2175e-05
0.00021233,4.2175e-05
0.00021404,4.2175e-05
0.00021624,4.2175e-05
0.00021844,4.2175e-05
0.00022052,4.338e-05
0.00022259,4.4585e-05
0.00022491,4.579e-05
0.00022638,4.579e-05
0.0002287,4.6995e-05
0.00023114,5.061e-05
0.00023322,5.1815e-05
0.00023579,5.302e-05
0.00023774,5.302e-05
0.00024067,5.543e-05
0.00024275,5.543e-05
0.00024495,5.6635e-05
0.00024727,5.784e-05
0.00024959,5.9045e-05
0.00025155,6.025e-05
0.00025411,6.025e-05
0.00025668,6.266e-05
0.00025888,6.3865e-05
0.00026242,6.3865e-05
0.00026437,6.507e-05
0.00026755,6.507e-05
0.00026975,6.748e-05
0.00027183,6.748e-05
0.00027342,6.8685e-05
0.00027561,6.8685e-05
0.00027769,6.8685e-05
0.00028087,6.989e-05
0.00028307,6.989e-05
0.00028575,7.23e-05
0.00028869,7.5916e-05
0.00029052,7.5916e-05
0.00029308,7.7121e-05
0.00029589,7.8326e-05
0.00029858,7.8326e-05
0.00030151,7.8326e-05
0.00030371,8.0736e-05
0.0003064,8.0736e-05
0.0003097,8.1941e-05
0.00031263,8.3146e-05
0.00031508,8.3146e-05
0.00031752,8.5556e-05
0.00032118,8.6761e-05
0.00032314,8.6761e-05
0.00032546,8.7966e-05
0.00032851,8.7966e-05
0.00033047,8.7966e-05
0.00033279,9.0376e-05
0.00033609,9.2786e-05
0.00033865,9.3991e-05
0.00034,9.3991e-05
0.00034317,9.3991e-05
0.00034623,9.6401e-05
0.00034843,9.6401e-05
0.00035112,9.6401e-05
0.00035502,9.7606e-05
0.00035783,9.8811e-05
0.00036101,9.8811e-05
0.00036419,0.00010002
0.00036675,0.00010122
0.00036981,0.00010122
0.00037213,0.00010243
0.00037457,0.00010484
0.00037726,0.00010725
0.0003786,0.00010845
0.00038276,0.00011327
0.0003863,0.00011448
0.00038911,0.00011448
0.00039168,0.00011568
0.00039424,0.00011689
0.00039742,0.00011689
0.00039998,0.00011809
0.00040401,0.00012412
0.0004078,0.00012532
0.00041147,0.00012532
0.00041501,0.00012894
0.00041892,0.00013014
0.00042161,0.00013376
0.00042454,0.00013617
0.00042808,0.0001434
0.00043028,0.0001434
0.0004337,0.00014581
0.00043688,0.00014701
0.0004403,0.00014701
0.00044396,0.00014942
0.00044763,0.00015424
0.00045105,0.00015545
0.00045435,0.00015786
0.0004585,0.00016388
0.00046253,0.0001675
0.00046583,0.0001687
0.00047023,0.00017714
0.00047377,0.00017834
0.00047817,0.00018316
0.00048062,0.00018678
0.00048538,0.00019039
0.00049039,0.00019401
0.00049528,0.00019883
0.00049906,0.00020003
0.00050346,0.00020365
0.00050761,0.00021088
0.00051067,0.00021329
0.00051385,0.0002169
0.00051861,0.00022052
0.00052264,0.00022413
0.00052692,0.00023016
0.00053156,0.00023739
0.00053559,0.0002398
0.00054023,0.00024462
0.00054463,0.00025064
0.0005494,0.00025667
0.00055331,0.0002639
0.00055795,0.00026751
0.00056222,0.00026872
0.0005665,0.00027474
0.00057065,0.00027595
0.0005764,0.00028077
0.00058043,0.00028438
0.0005847,0.0002892
0.00058983,0.00029282
0.00059533,0.00030005
0.0006001,0.00030366
0.00060425,0.00031089
0.00060816,0.00032053
0.00061378,0.00032776
0.00061879,0.00033379
0.00062355,0.00033861
0.00062734,0.00034102
0.0006332,0.00034825
0.00063748,0.00035186
0.00064237,0.00035186
0.0006475,0.00035548
0.00065239,0.00035789
0.00065642,0.00036391
0.00066155,0.00036873
0.00066717,0.00037958
0.00067193,0.00038078
0.00067853,0.00038922
0.00068305,0.00039042
0.00068659,0.00039645
0.00069124,0.00040127
0.00069918,0.00041332
0.00070528,0.00041693
0.00070993,0.00042055
0.00071384,0.00042416
0.00072019,0.00042778
0.00072544,0.00043621
0.00073118,0.00044706
0.0007368,0.00045308
0.00074316,0.00045911
0.00074963,0.00046513
0.00075672,0.00047236
0.00076442,0.0004808
0.00077101,0.00048923
0.00077724,0.00049887
0.00078298,0.0005061
0.00078763,0.00051213
0.00079215,0.00052418
0.00079789,0.00053502
0.0008029,0.00054466
0.00080888,0.00055671
0.00081585,0.00056153
0.00082257,0.00056997
0.00083063,0.00058443
0.00083821,0.00059286
0.00084358,0.00060612
0.00084993,0.00061214
0.00085714,0.00062178
0.00086435,0.00063986
0.00087144,0.00065914
0.00087864,0.0006748
0.00088402,0.00068324
0.00089049,0.0006989
0.00089721,0.00070975
0.00090662,0.00073023
0.00091419,0.00074108
0.00092043,0.00075916
0.00092812,0.00077241
0.00093448,0.00078567
0.00094083,0.00079531
0.00094694,0.00081338
0.00095427,0.00082905
0.00096135,0.00085435
0.00096966,0.00087363
0.00097736,0.00088809
0.00098456,0.00090617
0.00099189,0.00091822
0.0010006,0.0009375
0.0010091,0.00095437
0.0010189,0.0009857
0.0010279,0.0010074
0.0010373,0.0010231
0.0010449,0.0010435
0.0010524,0.001064
0.0010587,0.0010857
0.0010672,0.0011086
0.0010774,0.0011291
0.0010857,0.0011677
0.001094,0.0011881
0.0011021,0.001211
0.00111,0.0012424
0.001121,0.0012689
0.0011306,0.0013002
0.0011401,0.0013267
0.0011508,0.0013617
0.0011595,0.0013846
0.0011688,0.0014183
0.0011792,0.0014472
0.0011876,0.0014713
0.0011976,0.0015002
0.0012058,0.0015207
0.0012153,0.0015448
0.0012257,0.0015762
0.0012367,0.0016087
0.0012469,0.00164
0.0012596,0.0016738
0.0012702,0.0017099
0.0012823,0.0017436
0.0012944,0.0017798
0.0013048,0.0018087
0.0013174,0.00184
0.0013291,0.001881
0.0013407,0.0019184
0.0013542,0.0019642
0.0013682,0.002016
0.0013821,0.0020606
0.0013964,0.00211
0.0014086,0.0021485
0.0014213,0.0021943
0.0014339,0.0022389
0.001447,0.0022799
0.0014614,0.0023305
0.0014743,0.0023787
0.0014889,0.0024221
0.0015032,0.0024703
0.001517,0.0025245
0.0015331,0.0025859
0.0015509,0.0026426
0.0015662,0.0026992
0.0015827,0.0027679
0.0015979,0.0028282
0.001614,0.0029017
0.0016295,0.0029655
0.001645,0.0030402
0.0016585,0.0030969
0.0016748,0.0031607
0.0016916,0.0032342
0.0017087,0.0033041
0.0017254,0.0033692
0.0017404,0.0034295
0.0017574,0.0035018
0.0017745,0.0035704
0.001795,0.0036536
0.0018148,0.0037428
0.0018371,0.0038428
0.0018556,0.0039368
0.0018777,0.0040295
0.0018963,0.0041103
0.0019172,0.0042055
0.0019382,0.0042862
0.0019598,0.0043814
0.0019796,0.0044646
0.0020002,0.0045489
0.0020235,0.0046333
0.002046,0.0047357
0.002068,0.0048297
0.0020912,0.0049381
0.0021139,0.005049
0.0021374,0.0051382
0.0021604,0.0052478
0.0021815,0.0053466
0.0022094,0.0054888
0.0022333,0.0055912
0.0022546,0.0056913
0.0022822,0.0058238
0.0023117,0.0059539
0.0023381,0.0060817
0.0023654,0.0062227
0.0023966,0.0063685
0.0024259,0.0065022
0.0024595,0.0066601
0.0024921,0.0068228
0.0025232,0.0069565
0.0025552,0.0071192
0.0025888,0.0072999
0.0026218,0.0074602
0.0026571,0.0076217
0.0026923,0.0077988
0.0027287,0.0079976
0.002766,0.0081928
0.0028037,0.0083977
0.0028412,0.0085809
0.0028812,0.0087809
0.0029194,0.0089833
0.0029618,0.0092051
0.0030013,0.0094039
0.0030461,0.0096364
0.0030899,0.0098762
0.0031332,0.0101
0.0031736,0.01031
0.003216,0.010532
0.0032646,0.010775
0.003309,0.011028
0.0033559,0.011264
0.0034013,0.011514
0.0034495,0.011768
0.003495,0.012015
0.0035423,0.012253
0.003595,0.012568
0.0036503,0.012882
0.0037075,0.013188
0.0037639,0.013506
0.0038199,0.013806
0.0038753,0.014106
0.0039318,0.014408
0.0039948,0.014758
0.0040564,0.015078
0.0041193,0.015448
0.0041855,0.015827
0.0042537,0.016187
0.004323,0.01657
0.0043966,0.016989
0.0044657,0.017409
0.0045362,0.017791
0.0046074,0.018188
0.0046791,0.01859
0.0047536,0.019004
0.0048289,0.019411
0.0049045,0.019842
0.0049846,0.020307
0.0050666,0.0208
0.0051547,0.021324
0.0052432,0.021831
0.0053337,0.022317
0.0054212,0.022772
0.0055112,0.02327
0.0056089,0.023831
0.0057001,0.024353
0.0057973,0.024912
0.0058964,0.025482
0.0059946,0.026057
0.0061008,0.026646
0.0062083,0.027252
0.0063103,0.027837
0.0064221,0.028492
0.0065363,0.029114
0.0066501,0.029771
0.0067749,0.030489
0.006894,0.031178
0.0070157,0.031877
0.0071448,0.032621
0.0072675,0.033329
0.0073917,0.034044
0.0075233,0.034809
0.0076637,0.03563
0.007806,0.03645
0.0079424,0.037252
0.0080888,0.038083
0.0082296,0.038852
0.0083814,0.039712
0.0085333,0.04058
0.0086832,0.041432
0.0088479,0.042414
0.0090109,0.043353
0.0091812,0.044364
0.0093549,0.045353
0.009528,0.046339
0.009706,0.047347
0.0098839,0.0484
0.010071,0.049454
0.010256,0.050515
0.010455,0.05167
0.010659,0.052828
0.010863,0.053976
0.011067,0.055141
0.011284,0.056381
0.011509,0.057683
0.011731,0.058961
0.011962,0.06029
0.012188,0.061624
0.012429,0.063012
0.012668,0.064417
0.012911,0.06582
0.013164,0.067305
0.013425,0.06884
0.01368,0.070309
0.013952,0.071893
0.014216,0.073425
0.014492,0.075038
0.014782,0.076705
0.015079,0.078435
0.015368,0.080109
0.015671,0.081812
0.015977,0.083562
0.016284,0.085374
0.016607,0.08721
0.016919,0.089024
0.017256,0.090906
0.017596,0.092809
0.017946,0.094804
0.018307,0.09689
0.018675,0.099012
0.019038,0.10105
0.019418,0.10325
0.019821,0.10548
0.020237,0.10779
0.020649,0.11016
0.021069,0.11247
0.021506,0.11492
0.021958,0.11749
0.022404,0.12
0.022855,0.1225
0.023312,0.12504
0.023784,0.12769
0.02427,0.13034
0.02477,0.13317
0.025271,0.13594
0.025779,0.13871
0.026294,0.14154
0.026817,0.14443
0.02735,0.14734
0.027901,0.15034
0.02846,0.15337
0.029029,0.15642
0.029604,0.15956
0.030195,0.16276
0.030807,0.16609
0.031419,0.16934
0.032067,0.17278
0.032704,0.17623
0.033368,0.17971
0.034043,0.18335
0.034737,0.18706
0.035455,0.19086
0.036158,0.19448
0.036868,0.19824
0.037604,0.20214
0.038362,0.20606
0.039132,0.20994
0.039931,0.21395
0.040715,0.21802
0.041537,0.2222
0.042369,0.22648
0.043223,0.23079
0.044096,0.23521
0.04497,0.23961
0.045858,0.24404
0.046777,0.24854
0.047695,0.25301
0.048658,0.25775
0.049619,0.26235
0.0506,0.26714
0.05159,0.27179
0.05258,0.27649
0.053619,0.28141
0.054674,0.28646
0.055729,0.29136
0.056827,0.29642
0.057933,0.30144
0.05904,0.30652
0.060169,0.31169
0.061338,0.31692
0.062513,0.32204
0.063723,0.32739
0.064967,0.33276
0.066219,0.33819
0.067488,0.3436
0.068775,0.34904
0.070086,0.35468
0.071415,0.3602
0.072764,0.36578
0.074134,0.37142
0.075546,0.37715
0.07698,0.38288
0.078448,0.38868
0.079905,0.39456
0.081409,0.40039
0.082977,0.40644
0.084566,0.41252
0.08617,0.41851
0.087798,0.42452
0.089434,0.4305
0.091096,0.43653
0.092786,0.44258
0.094509,0.44864
0.096297,0.45488
0.098071,0.46103
0.099887,0.46723
0.10177,0.4736
0.10368,0.47995
0.10559,0.48601
0.10757,0.49237
0.10958,0.49871
0.11162,0.50517
0.1137,0.51149
0.11579,0.51794
0.11798,0.5244
0.12017,0.53084
0.12239,0.53732
0.12468,0.5439
0.12702,0.55053
0.12937,0.5569
0.13178,0.56345
0.13425,0.56987
0.13676,0.57633
0.13932,0.58276
0.14194,0.58943
0.1446,0.59602
0.14734,0.60263
0.15014,0.60912
0.15296,0.61564
0.15587,0.62213
0.1588,0.62864
0.16183,0.63524
0.16489,0.64176
0.16807,0.6483
0.17127,0.65484
0.17454,0.66137
0.17788,0.66785
0.18135,0.67448
0.18487,0.68107
0.1885,0.68768
0.19218,0.69437
0.196,0.70085
0.19994,0.70749
0.20397,0.71411
0.20811,0.72081
0.2123,0.72742
0.2166,0.73415
0.22101,0.74069
0.22553,0.74706
0.23023,0.75377
0.23508,0.76041
0.24002,0.76688
0.24516,0.77371
0.25042,0.7803
0.25583,0.787
0.26146,0.79363
0.26723,0.80028
0.27318,0.80694
0.27935,0.81357
0.2858,0.82023
0.2925,0.82714
0.29941,0.83384
0.30663,0.84069
0.31419,0.84752
0.32207,0.85427
0.33031,0.86112
0.33892,0.86787
0.34793,0.87479
0.35745,0.88174
0.36748,0.88856
0.37819,0.89557
0.38948,0.9026
0.40153,0.90954
0.41447,0.91634
0.42842,0.92325
0.44353,0.9301
0.46011,0.9369
0.47855,0.94368
0.49948,0.95074
0.52362,0.95778
0.55265,0.96495
0.59058,0.9729
0.64967,0.98224
1,1


==> image/datFiles/hrfSsum.dat <==
0,0
0,1.1572e-06
0,2.3144e-06
0,3.4715e-06
0,4.6287e-06
0,5.7859e-06
0,6.9431e-06
0,8.1002e-06
0,1.0415e-05
0,1.2729e-05
0,1.3886e-05
0,1.5043e-05
0,1.62e-05
0,1.7358e-05
0,1.8515e-05
0,1.9672e-05
0,2.0829e-05
0,2.1986e-05
0,2.3144e-05
0,2.4301e-05
0,2.5458e-05
0,2.7772e-05
0,2.8929e-05
0,3.0087e-05
0,3.1244e-05
0,3.2401e-05
0,3.3558e-05
0,3.4715e-05
0,3.5873e-05
0,3.703e-05
0,3.8187e-05
0,3.9344e-05
0,4.0501e-05
0,4.1658e-05
0,4.2816e-05
0,4.3973e-05
0,4.513e-05
0,4.6287e-05
0,4.7444e-05
0,4.8601e-05
0,4.9759e-05
0,5.0916e-05
0,5.4387e-05
0,5.5545e-05
0,5.6702e-05
0,5.7859e-05
0,5.9016e-05
0,6.0173e-05
0,6.2488e-05
0,6.3645e-05
0,6.4802e-05
0,6.5959e-05
0,6.7116e-05
0,6.8274e-05
0,6.9431e-05
0,7.0588e-05
0,7.1745e-05
0,7.2902e-05
0,7.4059e-05
0,7.5217e-05
0,7.6374e-05
0,7.8688e-05
0,8.1002e-05
0,8.216e-05
0,8.5631e-05
0,8.6788e-05
0,8.7946e-05
0,9.026e-05
0,9.1417e-05
0,9.2574e-05
0,9.3731e-05
0,9.6046e-05
0,9.7203e-05
0,9.836e-05
0,9.9517e-05
0,0.00010299
0,0.00010646
0,0.00010762
0,0.00010877
0,0.00010993
0,0.00011109
0,0.00011225
0,0.0001134
0,0.00011456
0,0.00011803
0,0.00012035
0,0.0001215
0,0.00012382
0,0.00012498
0,0.00012613
0,0.00012729
0,0.00012845
0,0.0001296
0,0.00013192
0,0.00013308
0,0.00013539
0,0.00013655
0,0.00013886
0,0.00014118
0,0.00014349
0,0.0001458
0,0.00014696
0,0.00014812
0,0.00014928
0,0.00015043
0,0.00015275
0,0.00015506
0,0.00015738
0,0.00015853
0,0.00015969
0,0.00016085
0,0.00016316
0,0.00016432
0,0.00016548
0,0.00016663
0,0.00016779
0,0.00016895
0,0.00017011
0,0.00017358
0,0.00017473
0,0.00017589
0,0.00017705
0,0.00017936
0,0.00018052
0,0.00018168
0,0.00018399
0,0.00018515
0,0.00018631
0,0.00018746
0,0.00018978
0,0.00019093
0,0.00019209
0,0.00019325
0,0.00019556
0,0.00019788
0,0.00019903
0,0.00020019
0,0.00020135
0,0.00020251
0,0.00020482
0,0.00020598
0,0.00020713
0,0.00020945
0,0.00021176
0,0.00021292
0,0.00021524
0,0.00021639
0,0.00021871
0,0.00022102
0,0.00022218
0,0.00022334
0,0.00022449
0,0.00022565
0,0.00022912
0,0.00023144
0,0.00023259
0,0.00023375
0,0.00023491
0,0.00023606
0,0.00023722
0,0.00024416
0,0.00024532
0,0.00024648
0,0.00024764
0,0.00024995
0,0.00025111
0,0.00025226
0,0.00025458
0,0.00025574
0,0.00025689
0,0.00025921
0,0.00026037
0,0.00026152
0,0.00026268
0,0.00026384
0,0.00026615
0,0.00026847
0,0.00026962
0,0.00027078
0,0.00027194
0,0.00027309
0,0.00027425
0,0.00027657
0,0.00027772
0,0.00028004
0,0.00028119
0,0.00028351
0,0.00028467
0,0.00028582
0,0.00028698
0,0.00028814
0,0.00028929
0,0.00029045
0,0.00029277
0,0.00029508
0,0.00029739
0,0.00029971
0,0.00030087
0,0.00030202
0,0.0003055
0,0.00030665
0,0.00030781
0,0.00030897
0,0.00031128
0,0.00031244
0,0.0003136
0,0.00031475
0,0.00031591
0,0.00031707
0,0.00031822
0,0.00032054
0,0.0003217
0,0.00032632
0,0.00032748
0,0.00032864
0,0.0003298
0,0.00033095
0,0.00033442
0,0.00033558
0,0.00033674
0,0.0003379
0,0.00034021
0,0.00034137
0,0.00034252
0,0.00034368
0,0.00034715
0,0.00034831
0,0.00035063
0,0.00035178
0,0.0003541
0,0.00035525
0,0.00035988
0,0.00036335
0,0.00036567
0,0.00036914
0,0.0003703
0,0.00037145
0,0.00037261
0,0.00037493
0,0.00037608
0,0.00037724
0,0.0003784
0,0.00037955
0,0.00038187
0,0.00038303
0,0.00038534
0,0.0003865
0,0.00038765
0,0.00038997
0,0.00039113
0,0.00039344
0,0.0003946
0,0.00039576
0,0.00039807
0,0.00039923
0,0.00040154
0,0.0004027
0,0.00040386
0,0.00040501
0,0.00040617
0,0.00040733
0,0.00040964
0,0.0004108
0,0.00041196
0,0.00041311
0,0.00041427
0,0.00041543
0,0.00041658
0,0.00041774
0,0.0004189
0,0.00042006
0,0.00042121
0,0.00042237
0,0.00042353
0,0.00042468
0,0.00042584
0,0.000427
0,0.00042816
0,0.00042931
0,0.00043047
0,0.00043278
0,0.00043394
0,0.0004351
0,0.00043973
0,0.00044088
0,0.00044204
0,0.0004432
0,0.00044436
0,0.00044667
0,0.00044899
0,0.0004513
0,0.00045246
0,0.00045477
0,0.00045593
0,0.00045824
0,0.0004594
0,0.00046171
0,0.00046287
0,0.00046403
0,0.00046519
0,0.00046634
0,0.00046866
0,0.00047097
0,0.00047444
0,0.0004756
0,0.00047676
0,0.00047791
0,0.00047907
0,0.00048023
0,0.00048139
0,0.0004837
0,0.00048601
0,0.00048717
0,0.00048833
0,0.00048949
0,0.00049064
0,0.0004918
0,0.00049643
0,0.0004999
0,0.00050106
0,0.00050337
0,0.00050453
0,0.00050569
0,0.000508
0,0.00051032
0,0.00051379
0,0.0005161
0,0.00051726
0,0.00051842
0,0.00051957
0,0.00052073
0,0.00052189
0,0.00052304
0,0.0005242
0,0.00052536
0,0.00052652
0,0.00052767
0,0.00052883
0,0.00053114
0,0.0005323
0,0.00053462
0,0.00053693
0,0.00053809
0,0.00053925
0,0.00054156
0,0.00054387
0,0.00054503
0,0.00054619
0,0.00054966
0,0.00055082
0,0.00055197
0,0.00055313
0,0.00055429
0,0.00055545
0,0.0005566
0,0.00055776
0,0.00055892
0,0.00056123
0,0.0005647
0,0.00056586
0,0.00056933
0,0.00057165
0,0.0005728
0,0.00057396
0,0.00057743
0,0.00057859
0,0.0005809
0,0.00058438
0,0.000589
0,0.00059248
0,0.00059363
0,0.00059479
0,0.00059595
0,0.00059942
0,0.00060058
0,0.00060289
0,0.00060405
0,0.00060752
0,0.00060868
0,0.00061215
0,0.0006133
0,0.00061562
0,0.00061678
0,0.00061793
0,0.00062025
0,0.00063066
0,0.00063182
0,0.00063298
0,0.00063529
0,0.00063645
0,0.00063761
0,0.00063876
0,0.00063992
0,0.00064223
0,0.00064455
0,0.00064571
0,0.00064802
0,0.00065265
0,0.00065496
0,0.00065612
0,0.00065728
0,0.00065959
0,0.00066306
0,0.00066422
0,0.00066538
0,0.00066653
0,0.00066769
0,0.00066885
0,0.00067116
0,0.00067232
0,0.00067695
0,0.00067926
0,0.00068158
0,0.00068389
0,0.00068505
0,0.00068736
0,0.00069084
0,0.00069431
0,0.00069546
0,0.00069778
0,0.00070009
0,0.00070125
0,0.00070241
0,0.00070588
0,0.00070819
0,0.00071166
0,0.00071398
0,0.00071745
0,0.00071861
0,0.00072092
0,0.00072208
0,0.00072324
0,0.00072555
0,0.00072671
0,0.00072902
0,0.00073481
1.3659e-07,0.00074175
1.3659e-07,0.00074522
1.3659e-07,0.00074638
1.3659e-07,0.00074869
1.3659e-07,0.00075564
1.3659e-07,0.00075679
2.7318e-07,0.00075795
2.7318e-07,0.00075911
2.7318e-07,0.00076258
2.7318e-07,0.00077068
2.7318e-07,0.00077531
2.7318e-07,0.00077878
2.7318e-07,0.00077994
2.7318e-07,0.0007811
2.7318e-07,0.00078804
2.7318e-07,0.00079151
2.7318e-07,0.00079961
2.7318e-07,0.00080308
2.7318e-07,0.00080424
2.7318e-07,0.0008054
2.7318e-07,0.00080655
2.7318e-07,0.00080771
2.7318e-07,0.00081002
2.7318e-07,0.0008135
2.7318e-07,0.00081581
2.7318e-07,0.0008216
2.7318e-07,0.00082854
2.7318e-07,0.00083201
2.7318e-07,0.00083548
2.7318e-07,0.00083664
2.7318e-07,0.0008378
2.7318e-07,0.00084127
2.7318e-07,0.0008459
2.7318e-07,0.00084937
2.7318e-07,0.00085978
2.7318e-07,0.0008621
2.7318e-07,0.00086441
2.7318e-07,0.00086788
2.7318e-07,0.00087136
2.7318e-07,0.00088061
2.7318e-07,0.00088177
2.7318e-07,0.00088408
2.7318e-07,0.00088524
2.7318e-07,0.0008864
2.7318e-07,0.00089218
2.7318e-07,0.00089566
2.7318e-07,0.00090028
2.7318e-07,0.00090144
2.7318e-07,0.00090491
2.7318e-07,0.00090839
2.7318e-07,0.00090954
2.7318e-07,0.00091186
2.7318e-07,0.00091301
2.7318e-07,0.00091649
2.7318e-07,0.00091764
2.7318e-07,0.0009188
2.7318e-07,0.00092343
2.7318e-07,0.00092806
2.7318e-07,0.00093153
2.7318e-07,0.00093269
5.4636e-07,0.000935
5.4636e-07,0.00093847
5.4636e-07,0.00094079
5.4636e-07,0.00094541
5.4636e-07,0.0009512
5.4636e-07,0.0009593
5.4636e-07,0.00096046
5.4636e-07,0.00096162
5.4636e-07,0.00096277
5.4636e-07,0.00096393
5.4636e-07,0.00097087
5.4636e-07,0.00097203
5.4636e-07,0.00097782
5.4636e-07,0.00098013
5.4636e-07,0.00098476
5.4636e-07,0.00099286
5.4636e-07,0.00099749
6.8295e-07,0.00099864
6.8295e-07,0.0009998
6.8295e-07,0.0010067
6.8295e-07,0.0010125
6.8295e-07,0.0010137
6.8295e-07,0.0010183
6.8295e-07,0.0010218
6.8295e-07,0.0010334
6.8295e-07,0.0010345
6.8295e-07,0.0010391
6.8295e-07,0.0010403
6.8295e-07,0.0010472
6.8295e-07,0.0010542
6.8295e-07,0.00106
6.8295e-07,0.0010646
9.5613e-07,0.0010669
9.5613e-07,0.0010715
9.5613e-07,0.0010727
9.5613e-07,0.0010739
9.5613e-07,0.001075
9.5613e-07,0.0010773
9.5613e-07,0.0010843
9.5613e-07,0.0010854
9.5613e-07,0.0010901
9.5613e-07,0.0010958
9.5613e-07,0.0011051
1.0927e-06,0.0011051
1.0927e-06,0.0011063
1.0927e-06,0.0011178
1.0927e-06,0.0011282
1.0927e-06,0.0011306
1.2293e-06,0.0011363
1.2293e-06,0.0011387
1.2293e-06,0.001141
1.2293e-06,0.0011421
1.2293e-06,0.0011514
1.3659e-06,0.0011549
1.3659e-06,0.0011699
1.3659e-06,0.0011734
1.3659e-06,0.0011792
1.3659e-06,0.0011803
1.3659e-06,0.0011826
1.3659e-06,0.0011931
1.3659e-06,0.0011965
1.3659e-06,0.0012012
1.3659e-06,0.0012069
1.3659e-06,0.0012185
1.3659e-06,0.0012243
1.3659e-06,0.0012255
1.3659e-06,0.0012266
1.3659e-06,0.0012289
1.3659e-06,0.0012347
1.3659e-06,0.0012417
1.3659e-06,0.0012451
1.3659e-06,0.0012544
1.3659e-06,0.0012625
1.3659e-06,0.0012683
1.3659e-06,0.0012694
1.3659e-06,0.0012741
1.3659e-06,0.0012787
1.3659e-06,0.0012926
1.6391e-06,0.0012995
1.6391e-06,0.0013088
1.6391e-06,0.0013122
1.6391e-06,0.0013134
1.6391e-06,0.0013169
1.6391e-06,0.0013319
1.6391e-06,0.0013342
1.6391e-06,0.0013423
1.6391e-06,0.0013446
1.6391e-06,0.0013539
1.7757e-06,0.0013539
1.7757e-06,0.0013551
1.7757e-06,0.0013608
1.7757e-06,0.0013643
1.7757e-06,0.001377
1.7757e-06,0.0013817
1.7757e-06,0.0013932
1.7757e-06,0.0013979
1.7757e-06,0.0014071
1.7757e-06,0.0014083
1.7757e-06,0.0014118
1.7757e-06,0.0014141
1.7757e-06,0.0014222
1.7757e-06,0.001428
1.7757e-06,0.0014442
1.7757e-06,0.0014488
1.7757e-06,0.0014523
1.7757e-06,0.0014534
1.7757e-06,0.0014557
1.7757e-06,0.0014592
1.7757e-06,0.0014754
1.7757e-06,0.0014823
1.7757e-06,0.0014928
1.7757e-06,0.0015009
1.7757e-06,0.0015194
1.9123e-06,0.001524
1.9123e-06,0.0015252
1.9123e-06,0.0015367
1.9123e-06,0.0015414
1.9123e-06,0.0015518
1.9123e-06,0.0015541
1.9123e-06,0.0015714
1.9123e-06,0.0015761
2.1854e-06,0.0015807
2.322e-06,0.0015819
2.322e-06,0.0015842
2.322e-06,0.0015853
2.322e-06,0.0016004
2.322e-06,0.001605
2.322e-06,0.0016224
2.322e-06,0.0016281
2.322e-06,0.0016455
2.4586e-06,0.0016478
2.4586e-06,0.001649
2.4586e-06,0.0016501
2.4586e-06,0.0016617
2.4586e-06,0.0016687
2.4586e-06,0.0016872
2.4586e-06,0.0016918
2.4586e-06,0.0017115
2.4586e-06,0.0017196
2.4586e-06,0.00173
2.4586e-06,0.0017323
2.5952e-06,0.0017335
2.5952e-06,0.0017381
2.5952e-06,0.0017392
2.5952e-06,0.0017554
2.5952e-06,0.0017601
2.5952e-06,0.0017844
2.5952e-06,0.0017925
2.5952e-06,0.0018145
2.7318e-06,0.0018202
2.8684e-06,0.0018202
2.8684e-06,0.0018295
2.8684e-06,0.0018364
2.8684e-06,0.001855
3.005e-06,0.0018607
3.005e-06,0.0018758
3.005e-06,0.0018862
3.1416e-06,0.0019059
3.1416e-06,0.0019082
3.1416e-06,0.0019313
3.1416e-06,0.0019383
3.1416e-06,0.0019533
3.1416e-06,0.0019637
3.1416e-06,0.0019927
3.1416e-06,0.0020031
3.1416e-06,0.0020065
3.1416e-06,0.0020077
3.1416e-06,0.0020158
3.1416e-06,0.0020204
3.2782e-06,0.0020378
3.4148e-06,0.0020494
3.4148e-06,0.0020713
3.6879e-06,0.0020864
3.6879e-06,0.0021026
3.8245e-06,0.0021072
3.8245e-06,0.0021234
3.8245e-06,0.0021246
3.8245e-06,0.0021385
3.9611e-06,0.00215
3.9611e-06,0.0021882
3.9611e-06,0.0021975
3.9611e-06,0.0021986
3.9611e-06,0.0022033
3.9611e-06,0.0022206
3.9611e-06,0.0022449
3.9611e-06,0.0022565
3.9611e-06,0.0022796
3.9611e-06,0.002297
4.0977e-06,0.0023294
4.0977e-06,0.0023306
4.0977e-06,0.0023317
4.0977e-06,0.0023329
4.0977e-06,0.0023514
4.0977e-06,0.0023606
4.0977e-06,0.0023803
4.0977e-06,0.002393
4.0977e-06,0.0024359
4.0977e-06,0.0024486
4.2343e-06,0.0024602
4.3709e-06,0.0024602
4.3709e-06,0.0024613
4.3709e-06,0.0024648
4.3709e-06,0.0024764
4.3709e-06,0.0024914
4.3709e-06,0.0024995
4.5075e-06,0.0025331
4.5075e-06,0.0025527
4.6441e-06,0.0025713
4.6441e-06,0.0025747
4.6441e-06,0.0025782
4.6441e-06,0.0025956
4.6441e-06,0.0026013
4.6441e-06,0.0026303
4.6441e-06,0.0026384
4.6441e-06,0.0026754
4.6441e-06,0.0026904
4.6441e-06,0.0027009
4.7807e-06,0.0027032
4.7807e-06,0.0027043
4.7807e-06,0.002709
4.7807e-06,0.0027425
4.7807e-06,0.0027576
4.9172e-06,0.0027876
4.9172e-06,0.0028038
4.9172e-06,0.002849
5.0538e-06,0.0028513
5.0538e-06,0.0028524
5.0538e-06,0.002864
5.0538e-06,0.002871
5.0538e-06,0.0028987
5.0538e-06,0.0029126
5.1904e-06,0.0029496
5.327e-06,0.0029554
5.4636e-06,0.002967
5.4636e-06,0.0029705
5.4636e-06,0.0029716
5.4636e-06,0.0029728
5.4636e-06,0.0029763
5.4636e-06,0.0030029
5.4636e-06,0.0030202
5.6002e-06,0.0030388
5.6002e-06,0.0030688
5.6002e-06,0.003085
5.6002e-06,0.0031151
5.6002e-06,0.0031232
5.6002e-06,0.0031267
5.8734e-06,0.0031267
5.8734e-06,0.0031279
5.8734e-06,0.0031452
5.8734e-06,0.003166
5.8734e-06,0.0031799
5.8734e-06,0.0032031
5.8734e-06,0.0032262
5.8734e-06,0.003254
5.8734e-06,0.0032621
5.8734e-06,0.0032667
5.8734e-06,0.003269
5.8734e-06,0.0032794
5.8734e-06,0.0033014
5.8734e-06,0.0033257
6.01e-06,0.0033523
6.01e-06,0.0033824
6.1466e-06,0.0034195
6.1466e-06,0.0034287
6.1466e-06,0.0034345
6.1466e-06,0.0034357
6.1466e-06,0.0034368
6.1466e-06,0.0034449
6.1466e-06,0.0034692
6.1466e-06,0.0034889
6.1466e-06,0.0035109
6.1466e-06,0.003541
6.1466e-06,0.0035734
6.1466e-06,0.0035896
6.1466e-06,0.0035954
6.2831e-06,0.0035954
6.2831e-06,0.0036023
6.2831e-06,0.0036289
6.2831e-06,0.0036497
6.2831e-06,0.0036694
6.4197e-06,0.0036833
6.4197e-06,0.0037238
6.5563e-06,0.0037597
6.6929e-06,0.0037678
6.6929e-06,0.0037747
6.6929e-06,0.0037759
6.6929e-06,0.0037805
6.6929e-06,0.0037851
6.6929e-06,0.0038152
6.6929e-06,0.0038441
6.6929e-06,0.0038708
6.8295e-06,0.0039066
6.8295e-06,0.003946
6.9661e-06,0.0039587
6.9661e-06,0.0039622
6.9661e-06,0.0039633
6.9661e-06,0.0039726
6.9661e-06,0.0039923
6.9661e-06,0.0040143
7.1027e-06,0.0040455
7.1027e-06,0.0040929
7.1027e-06,0.0041265
7.1027e-06,0.0041415
7.1027e-06,0.004145
7.1027e-06,0.0041462
7.1027e-06,0.0041473
7.1027e-06,0.0041496
7.1027e-06,0.0041716
7.1027e-06,0.0042006
7.1027e-06,0.0042202
7.1027e-06,0.0042607
7.1027e-06,0.0042769
7.1027e-06,0.0043001
7.1027e-06,0.0043105
7.1027e-06,0.004314
7.1027e-06,0.0043163
7.1027e-06,0.0043278
7.1027e-06,0.0043545
7.1027e-06,0.0043822
7.1027e-06,0.0044088
7.1027e-06,0.0044459
7.2393e-06,0.0044991
7.2393e-06,0.0045234
7.3759e-06,0.0045292
7.3759e-06,0.0045315
7.3759e-06,0.0045327
7.3759e-06,0.004535
7.3759e-06,0.00455
7.3759e-06,0.004579
7.3759e-06,0.0046102
7.3759e-06,0.0046495
7.5125e-06,0.0046993
7.5125e-06,0.0047317
7.5125e-06,0.004741
7.5125e-06,0.0047433
7.5125e-06,0.0047444
7.5125e-06,0.004756
7.5125e-06,0.0047768
7.5125e-06,0.004822
7.649e-06,0.004852
7.649e-06,0.0049076
7.649e-06,0.0049319
7.649e-06,0.0049388
7.649e-06,0.0049423
7.9222e-06,0.0049435
7.9222e-06,0.0049516
7.9222e-06,0.0049793
7.9222e-06,0.005021
7.9222e-06,0.0050731
8.0588e-06,0.0051008
8.0588e-06,0.0051136
8.0588e-06,0.0051356
8.0588e-06,0.0051552
8.0588e-06,0.0051691
8.0588e-06,0.0051714
8.0588e-06,0.0051726
8.1954e-06,0.0051749
8.1954e-06,0.0051761
8.1954e-06,0.0051795
8.1954e-06,0.0051818
8.1954e-06,0.0051957
8.1954e-06,0.0052119
8.1954e-06,0.0052281
8.1954e-06,0.0052443
8.1954e-06,0.0052686
8.1954e-06,0.005286
8.1954e-06,0.0053022
8.1954e-06,0.0053219
8.1954e-06,0.005345
8.1954e-06,0.0053635
8.1954e-06,0.0053832
8.1954e-06,0.0053878
8.1954e-06,0.005389
8.332e-06,0.005389
8.332e-06,0.0053913
8.332e-06,0.0053959
8.4686e-06,0.0054098
8.4686e-06,0.0054202
8.4686e-06,0.0054399
8.4686e-06,0.0054642
8.4686e-06,0.0054908
8.4686e-06,0.0055116
8.4686e-06,0.0055325
8.4686e-06,0.0055776
8.4686e-06,0.0056146
8.4686e-06,0.0056401
8.4686e-06,0.0056586
8.4686e-06,0.0056644
8.4686e-06,0.0056679
8.4686e-06,0.005669
8.4686e-06,0.0056748
8.4686e-06,0.005691
8.4686e-06,0.0057014
8.4686e-06,0.0057211
8.4686e-06,0.0057442
8.6052e-06,0.005772
8.6052e-06,0.0058056
8.7418e-06,0.0058276
8.7418e-06,0.0058391
8.7418e-06,0.0058715
8.7418e-06,0.0058866
8.7418e-06,0.0058981
8.7418e-06,0.0059028
8.7418e-06,0.0059039
8.7418e-06,0.0059062
8.7418e-06,0.0059143
8.7418e-06,0.0059282
8.7418e-06,0.0059398
8.7418e-06,0.0059664
8.7418e-06,0.0059884
8.7418e-06,0.0060162
8.7418e-06,0.0060382
8.7418e-06,0.0060659
8.7418e-06,0.0060879
8.7418e-06,0.0061064
8.7418e-06,0.0061296
8.7418e-06,0.0061539
8.7418e-06,0.0061666
8.7418e-06,0.0061712
8.7418e-06,0.0061724
8.7418e-06,0.0061735
8.7418e-06,0.006177
8.7418e-06,0.0061851
8.7418e-06,0.0061967
8.7418e-06,0.006221
8.7418e-06,0.006243
8.8784e-06,0.0062742
8.8784e-06,0.006302
8.8784e-06,0.0063251
8.8784e-06,0.0063587
8.8784e-06,0.0063842
8.8784e-06,0.0064027
9.0149e-06,0.0064247
9.0149e-06,0.0064339
9.0149e-06,0.0064409
9.0149e-06,0.0064432
9.0149e-06,0.0064455
9.0149e-06,0.0064466
9.0149e-06,0.0064536
9.1515e-06,0.0064652
9.1515e-06,0.0064871
9.1515e-06,0.0065057
9.2881e-06,0.0065253
9.2881e-06,0.0065566
9.4247e-06,0.0065867
9.4247e-06,0.0066156
9.5613e-06,0.0066584
9.5613e-06,0.0066769
9.5613e-06,0.0067024
9.5613e-06,0.0067197
9.5613e-06,0.0067232
9.5613e-06,0.0067244
9.5613e-06,0.0067267
9.5613e-06,0.0067278
9.5613e-06,0.0067348
9.5613e-06,0.0067475
9.5613e-06,0.0067637
9.5613e-06,0.0067892
9.5613e-06,0.0068042
9.5613e-06,0.0068366
9.5613e-06,0.0068679
9.5613e-06,0.0068956
9.5613e-06,0.0069315
9.5613e-06,0.0069708
9.5613e-06,0.0069998
9.5613e-06,0.0070264
9.5613e-06,0.007038
9.5613e-06,0.0070391
9.5613e-06,0.0070437
9.5613e-06,0.0070484
9.5613e-06,0.0070495
9.5613e-06,0.0070542
9.5613e-06,0.0070623
9.5613e-06,0.0070842
9.6979e-06,0.007112
9.6979e-06,0.0071514
9.6979e-06,0.0071849
9.8345e-06,0.0072243
9.8345e-06,0.0072555
9.8345e-06,0.0072995
9.8345e-06,0.0073365
9.8345e-06,0.0073666
9.8345e-06,0.0073921
9.8345e-06,0.0074036
9.8345e-06,0.0074083
9.9711e-06,0.0074094
1.0108e-05,0.0074106
1.0108e-05,0.0074175
1.0108e-05,0.0074268
1.0108e-05,0.0074453
1.0244e-05,0.0074684
1.0244e-05,0.007502
1.0244e-05,0.0075274
1.0244e-05,0.0075679
1.0244e-05,0.0076003
1.0244e-05,0.0076327
1.0244e-05,0.0076559
1.0244e-05,0.0076906
1.0244e-05,0.0077091
1.0244e-05,0.0077323
1.0244e-05,0.0077334
1.0381e-05,0.0077369
1.0517e-05,0.0077404
1.0517e-05,0.0077438
1.0517e-05,0.0077519
1.0517e-05,0.0077751
1.0517e-05,0.0078075
1.0517e-05,0.0078434
1.0517e-05,0.0078723
1.0517e-05,0.0079058
1.0517e-05,0.0079382
1.0517e-05,0.0079776
1.0517e-05,0.0080042
1.0654e-05,0.0080354
1.0654e-05,0.0080516
1.0654e-05,0.008069
1.0654e-05,0.0080725
1.0654e-05,0.0080759
1.0654e-05,0.0080771
1.0791e-05,0.0080771
1.0791e-05,0.0080783
1.0791e-05,0.0080806
1.0791e-05,0.0080829
1.0791e-05,0.0080979
1.0791e-05,0.0081338
1.0927e-05,0.0081836
1.0927e-05,0.0082194
1.0927e-05,0.0082542
1.0927e-05,0.0082866
1.0927e-05,0.008319
1.0927e-05,0.0083467
1.0927e-05,0.0083838
1.0927e-05,0.0084069
1.0927e-05,0.0084289
1.0927e-05,0.008437
1.0927e-05,0.0084381
1.0927e-05,0.0084393
1.0927e-05,0.0084405
1.0927e-05,0.0084416
1.0927e-05,0.0084462
1.0927e-05,0.0084694
1.0927e-05,0.0084902
1.0927e-05,0.0085365
1.1064e-05,0.0085747
1.12e-05,0.0086106
1.1337e-05,0.0086349
1.1337e-05,0.0086592
1.1337e-05,0.0086893
1.1337e-05,0.0087309
1.1337e-05,0.0087587
1.1474e-05,0.0087807
1.1474e-05,0.0087865
1.1474e-05,0.0087899
1.1474e-05,0.0087911
1.1474e-05,0.0087922
1.1474e-05,0.0087946
1.1474e-05,0.0088119
1.1474e-05,0.0088432
1.1474e-05,0.0088929
1.1474e-05,0.0089311
1.161e-05,0.0089785
1.161e-05,0.009019
1.161e-05,0.009048
1.161e-05,0.0090653
1.161e-05,0.0091012
1.161e-05,0.0091336
1.161e-05,0.0091533
1.161e-05,0.0091672
1.161e-05,0.0091706
1.161e-05,0.0091741
1.161e-05,0.0091764
1.161e-05,0.0091776
1.161e-05,0.0091915
1.161e-05,0.0092169
1.1747e-05,0.0092563
1.1747e-05,0.0092979
1.202e-05,0.0093269
1.202e-05,0.009365
1.2293e-05,0.0093928
1.2293e-05,0.0094229
1.2293e-05,0.0094646
1.2293e-05,0.0094935
1.2293e-05,0.0095155
1.2293e-05,0.0095294
1.243e-05,0.0095409
1.243e-05,0.0095444
1.243e-05,0.0095456
1.243e-05,0.0095467
1.243e-05,0.009556
1.243e-05,0.0095768
1.243e-05,0.0096208
1.2566e-05,0.0096729
1.2566e-05,0.0097145
1.2703e-05,0.0097458
1.2703e-05,0.0097955
1.2703e-05,0.0098291
1.2703e-05,0.0098638
1.2703e-05,0.0099031
1.2976e-05,0.0099378
1.2976e-05,0.009954
1.2976e-05,0.0099598
1.2976e-05,0.0099621
1.2976e-05,0.0099633
1.2976e-05,0.0099645
1.2976e-05,0.0099726
1.2976e-05,0.0099899
1.2976e-05,0.010035
1.3113e-05,0.010085
1.3113e-05,0.010131
1.3113e-05,0.010169
1.3113e-05,0.010223
1.3113e-05,0.010254
1.3249e-05,0.010292
1.3249e-05,0.010326
1.3249e-05,0.010374
1.3249e-05,0.010389
1.3249e-05,0.010407
1.3249e-05,0.010409
1.3386e-05,0.010409
1.3386e-05,0.01041
1.3386e-05,0.010411
1.3386e-05,0.010415
1.3386e-05,0.010433
1.3386e-05,0.010466
1.3386e-05,0.010504
1.3522e-05,0.010543
1.3522e-05,0.010589
1.3659e-05,0.010639
1.3659e-05,0.010666
1.4069e-05,0.010709
1.4069e-05,0.010748
1.4069e-05,0.01079
1.4069e-05,0.01082
1.4479e-05,0.010838
1.4479e-05,0.010843
1.4615e-05,0.010847
1.4752e-05,0.010849
1.4752e-05,0.010853
1.4752e-05,0.010862
1.4752e-05,0.010891
1.4888e-05,0.010942
1.4888e-05,0.010985
1.4888e-05,0.011019
1.5025e-05,0.011059
1.5025e-05,0.01111
1.5025e-05,0.011158
1.5025e-05,0.011191
1.5025e-05,0.011242
1.5025e-05,0.011279
1.5162e-05,0.011301
1.5162e-05,0.011308
1.5162e-05,0.01131
1.5162e-05,0.011311
1.5162e-05,0.011313
1.5162e-05,0.011315
1.5298e-05,0.011328
1.5298e-05,0.011361
1.5298e-05,0.011407
1.5435e-05,0.011466
1.5435e-05,0.011507
1.5571e-05,0.01156
1.5571e-05,0.011593
1.5708e-05,0.011637
1.5708e-05,0.011666
1.5844e-05,0.011719
1.5981e-05,0.011741
1.6254e-05,0.011773
1.6254e-05,0.011784
1.6254e-05,0.011789
1.6254e-05,0.01179
1.6254e-05,0.011793
1.6254e-05,0.011802
1.6391e-05,0.011828
1.6391e-05,0.011859
1.6391e-05,0.011902
1.6391e-05,0.011951
1.6391e-05,0.012001
1.6391e-05,0.01205
1.6391e-05,0.012089
1.6391e-05,0.012125
1.6527e-05,0.012167
1.6527e-05,0.01219
1.6664e-05,0.012211
1.6664e-05,0.012221
1.6801e-05,0.012226
1.6801e-05,0.012227
1.6801e-05,0.012228
1.6801e-05,0.012229
1.6801e-05,0.01223
1.6801e-05,0.012237
1.6801e-05,0.012258
1.6937e-05,0.012308
1.7074e-05,0.012352
1.7074e-05,0.012395
1.7074e-05,0.012445
1.721e-05,0.012482
1.7347e-05,0.012537
1.7347e-05,0.012567
1.7347e-05,0.012613
1.7347e-05,0.012651
1.7484e-05,0.012683
1.7484e-05,0.012701
1.762e-05,0.012706
1.762e-05,0.012708
1.762e-05,0.01271
1.762e-05,0.012717
1.7757e-05,0.012738
1.7757e-05,0.012779
1.7757e-05,0.012823
1.7757e-05,0.012876
1.7893e-05,0.012918
1.7893e-05,0.012963
1.803e-05,0.013021
1.8303e-05,0.013068
1.8303e-05,0.013111
1.8303e-05,0.013154
1.844e-05,0.013186
1.844e-05,0.013214
1.844e-05,0.013222
1.844e-05,0.013223
1.844e-05,0.013227
1.844e-05,0.013228
1.8576e-05,0.013228
1.8576e-05,0.01323
1.8576e-05,0.013244
1.8576e-05,0.013276
1.8713e-05,0.013327
1.8849e-05,0.013372
1.8849e-05,0.013419
1.8986e-05,0.013471
1.9123e-05,0.013524
1.9123e-05,0.013569
1.9396e-05,0.013612
1.9806e-05,0.013662
1.9942e-05,0.013703
1.9942e-05,0.013735
1.9942e-05,0.013751
1.9942e-05,0.013754
1.9942e-05,0.013763
2.0079e-05,0.01381
2.0215e-05,0.013851
2.0352e-05,0.01389
2.0489e-05,0.013938
2.0489e-05,0.013981
2.0762e-05,0.014042
2.0762e-05,0.014093
2.0898e-05,0.01414
2.0898e-05,0.014194
2.1035e-05,0.014232
2.1718e-05,0.01426
2.1718e-05,0.014276
2.1718e-05,0.014278
2.1718e-05,0.014281
2.1718e-05,0.014283
2.1854e-05,0.014296
2.1854e-05,0.014325
2.1854e-05,0.014371
2.1854e-05,0.014427
2.1991e-05,0.014487
2.2128e-05,0.01453
2.2264e-05,0.014578
2.2401e-05,0.014635
2.2401e-05,0.014678
2.2537e-05,0.014725
2.2811e-05,0.014782
2.2947e-05,0.014813
2.322e-05,0.01484
2.3357e-05,0.014847
2.3357e-05,0.014851
2.3357e-05,0.014859
2.3357e-05,0.014886
2.3494e-05,0.014918
2.363e-05,0.014973
2.363e-05,0.015038
2.363e-05,0.015079
2.3903e-05,0.015124
2.404e-05,0.015176
2.4313e-05,0.015231
2.445e-05,0.015269
2.4586e-05,0.015321
2.4723e-05,0.015374
2.5133e-05,0.015395
2.5133e-05,0.015401
2.5133e-05,0.015402
2.5133e-05,0.015403
2.5133e-05,0.015404
2.5133e-05,0.015411
2.5133e-05,0.015432
2.5269e-05,0.015473
2.5269e-05,0.015529
2.5269e-05,0.015598
2.5269e-05,0.015654
2.5269e-05,0.015714
2.5406e-05,0.015758
2.5406e-05,0.015811
2.5542e-05,0.015853
2.5679e-05,0.015892
2.5816e-05,0.015939
2.5952e-05,0.01597
2.5952e-05,0.015983
2.5952e-05,0.01599
2.5952e-05,0.015991
2.5952e-05,0.015992
2.5952e-05,0.015996
2.5952e-05,0.016014
2.5952e-05,0.01605
2.6089e-05,0.0161
2.6635e-05,0.016155
2.6635e-05,0.016204
2.6908e-05,0.016265
2.6908e-05,0.016322
2.7181e-05,0.016372
2.7181e-05,0.016417
2.7318e-05,0.016471
2.7591e-05,0.016531
2.7591e-05,0.016581
2.7728e-05,0.016595
2.7864e-05,0.016602
2.7864e-05,0.016603
2.7864e-05,0.016606
2.7864e-05,0.016608
2.7864e-05,0.016612
2.7864e-05,0.016638
2.7864e-05,0.01669
2.8001e-05,0.016769
2.8001e-05,0.016838
2.8138e-05,0.016898
2.8274e-05,0.016942
2.8547e-05,0.017004
2.8684e-05,0.01706
2.9094e-05,0.017115
2.9777e-05,0.017156
3.0323e-05,0.017199
3.0323e-05,0.017219
3.0323e-05,0.017227
3.046e-05,0.017233
3.046e-05,0.017235
3.046e-05,0.017236
3.046e-05,0.017237
3.046e-05,0.017247
3.046e-05,0.017277
3.046e-05,0.017322
3.0596e-05,0.017366
3.0733e-05,0.017417
3.0869e-05,0.01749
3.1279e-05,0.017538
3.1416e-05,0.017603
3.1416e-05,0.01765
3.1689e-05,0.017705
3.2645e-05,0.017767
3.3055e-05,0.01783
3.3055e-05,0.017859
3.3191e-05,0.017867
3.3191e-05,0.017868
3.3191e-05,0.01787
3.3328e-05,0.01788
3.3328e-05,0.017899
3.3465e-05,0.017947
3.3465e-05,0.018007
3.3465e-05,0.018058
3.3738e-05,0.018118
3.3874e-05,0.018161
3.4148e-05,0.018226
3.4421e-05,0.01828
3.4967e-05,0.018327
3.565e-05,0.018386
3.606e-05,0.018445
3.6196e-05,0.018486
3.6196e-05,0.0185
3.6196e-05,0.018503
3.6196e-05,0.018509
3.6196e-05,0.018511
3.6196e-05,0.018535
3.6196e-05,0.018573
3.647e-05,0.018636
3.647e-05,0.018686
3.6743e-05,0.018749
3.6743e-05,0.018788
3.6879e-05,0.018841
3.7016e-05,0.018889
3.7016e-05,0.018957
3.7562e-05,0.019041
3.7972e-05,0.019108
3.8382e-05,0.01915
3.8518e-05,0.019171
3.8518e-05,0.019174
3.8518e-05,0.019177
3.8518e-05,0.019178
3.8518e-05,0.019179
3.8518e-05,0.019185
3.8518e-05,0.019207
3.8655e-05,0.01924
3.8792e-05,0.019282
3.9065e-05,0.019327
3.9338e-05,0.019385
3.9475e-05,0.019436
3.9611e-05,0.019488
3.9611e-05,0.019547
4.0157e-05,0.019618
4.0294e-05,0.01968
4.0294e-05,0.019751
4.0294e-05,0.019792
4.0431e-05,0.01982
4.0431e-05,0.019826
4.0704e-05,0.019833
4.0704e-05,0.019834
4.0704e-05,0.019835
4.0704e-05,0.019836
4.0704e-05,0.019848
4.0704e-05,0.019878
4.084e-05,0.019931
4.0977e-05,0.019986
4.1114e-05,0.020059
4.125e-05,0.020108
4.1523e-05,0.020156
4.1797e-05,0.020221
4.248e-05,0.02028
4.248e-05,0.020364
4.3299e-05,0.020431
4.3845e-05,0.020481
4.3982e-05,0.020499
4.3982e-05,0.020504
4.3982e-05,0.020506
4.4119e-05,0.020508
4.4119e-05,0.020509
4.4119e-05,0.020524
4.4392e-05,0.020548
4.4665e-05,0.020611
4.4665e-05,0.020674
4.4938e-05,0.020735
4.4938e-05,0.020792
4.5348e-05,0.020854
4.5621e-05,0.020921
4.5894e-05,0.020982
4.6031e-05,0.02105
4.6577e-05,0.021122
4.7124e-05,0.021197
4.726e-05,0.021245
4.726e-05,0.021248
4.7397e-05,0.021249
4.7397e-05,0.02125
4.7397e-05,0.021252
4.7397e-05,0.021253
4.7397e-05,0.021263
4.7533e-05,0.021305
4.7533e-05,0.021345
4.7533e-05,0.021405
4.767e-05,0.021467
4.7807e-05,0.021542
4.7807e-05,0.021616
4.7807e-05,0.021672
4.8626e-05,0.021738
4.9036e-05,0.021795
4.9309e-05,0.021852
4.9582e-05,0.021925
4.9719e-05,0.02197
4.9719e-05,0.021979
4.9719e-05,0.021989
4.9855e-05,0.021989
4.9855e-05,0.02199
4.9855e-05,0.021992
4.9855e-05,0.021993
4.9992e-05,0.022023
4.9992e-05,0.022078
4.9992e-05,0.022141
5.0675e-05,0.022216
5.0948e-05,0.022278
5.0948e-05,0.022337
5.1085e-05,0.022409
5.1358e-05,0.022486
5.1494e-05,0.022549
5.2041e-05,0.022626
5.2314e-05,0.022688
5.2587e-05,0.022741
5.2587e-05,0.022752
5.2997e-05,0.022762
5.2997e-05,0.022763
5.2997e-05,0.022765
5.3134e-05,0.022766
5.3134e-05,0.022784
5.327e-05,0.022829
5.368e-05,0.022889
5.3817e-05,0.022948
5.3817e-05,0.023008
5.3953e-05,0.023063
5.409e-05,0.023119
5.4499e-05,0.02319
5.5046e-05,0.023262
5.5319e-05,0.02333
5.6002e-05,0.023405
5.6002e-05,0.023469
5.6139e-05,0.023484
5.6275e-05,0.02349
5.6275e-05,0.023492
5.6275e-05,0.023494
5.6275e-05,0.023495
5.6275e-05,0.023498
5.6275e-05,0.0235
5.6275e-05,0.023501
5.6275e-05,0.023507
5.6275e-05,0.023524
5.6412e-05,0.023573
5.6412e-05,0.023642
5.6685e-05,0.023715
5.6821e-05,0.023805
5.7231e-05,0.023873
5.7368e-05,0.023958
5.7641e-05,0.024037
5.8051e-05,0.024103
5.8324e-05,0.024178
5.8324e-05,0.024263
5.887e-05,0.024313
5.887e-05,0.024342
5.887e-05,0.024353
5.887e-05,0.024354
5.887e-05,0.024357
5.887e-05,0.02436
5.887e-05,0.024361
5.887e-05,0.024363
5.887e-05,0.024366
5.887e-05,0.024371
5.9007e-05,0.02439
5.9007e-05,0.024427
5.9007e-05,0.024503
5.9417e-05,0.024576
5.9826e-05,0.024657
5.9963e-05,0.024727
6.0236e-05,0.024776
6.0509e-05,0.024848
6.0919e-05,0.024915
6.2012e-05,0.024996
6.2149e-05,0.025084
6.2422e-05,0.025173
6.2695e-05,0.025209
6.2831e-05,0.02522
6.2831e-05,0.025224
6.2831e-05,0.025225
6.2831e-05,0.025229
6.2831e-05,0.02523
6.2831e-05,0.025231
6.2831e-05,0.025239
6.2831e-05,0.025268
6.2831e-05,0.025347
6.2831e-05,0.025431
6.2831e-05,0.0255
6.3378e-05,0.02557
6.3788e-05,0.025637
6.4061e-05,0.025732
6.4334e-05,0.025807
6.4744e-05,0.025871
6.4744e-05,0.025931
6.5017e-05,0.025995
6.5017e-05,0.026035
6.529e-05,0.026057
6.529e-05,0.026064
6.529e-05,0.026067
6.529e-05,0.026068
6.5427e-05,0.026069
6.5427e-05,0.02607
6.5427e-05,0.026072
6.5427e-05,0.026075
6.5427e-05,0.026077
6.5427e-05,0.026086
6.5836e-05,0.026108
6.5836e-05,0.026157
6.5836e-05,0.026249
6.5973e-05,0.026319
6.6383e-05,0.026377
6.6383e-05,0.026447
6.6656e-05,0.026519
6.6929e-05,0.026591
6.7339e-05,0.026657
6.7612e-05,0.026738
6.8432e-05,0.026825
6.8568e-05,0.026871
6.8705e-05,0.026896
6.8705e-05,0.0269
6.8705e-05,0.026903
6.8705e-05,0.026904
6.8705e-05,0.026906
6.8705e-05,0.026908
6.8705e-05,0.026911
6.8705e-05,0.026912
6.8705e-05,0.026918
6.8705e-05,0.026925
6.8705e-05,0.026944
6.8841e-05,0.027012
6.8841e-05,0.027078
6.8978e-05,0.02715
6.9115e-05,0.027234
6.9661e-05,0.0273
6.9798e-05,0.02738
6.9798e-05,0.027485
7.0344e-05,0.027578
7.0754e-05,0.027653
7.1027e-05,0.027748
7.1027e-05,0.027812
7.13e-05,0.027846
7.13e-05,0.027853
7.13e-05,0.027858
7.13e-05,0.02786
7.13e-05,0.027861
7.13e-05,0.027864
7.13e-05,0.027868
7.13e-05,0.027878
7.1573e-05,0.027887
7.1573e-05,0.027922
7.171e-05,0.027991
7.171e-05,0.028057
7.1983e-05,0.028136
7.2256e-05,0.028212
7.2529e-05,0.028288
7.2939e-05,0.028375
7.3485e-05,0.028461
7.3622e-05,0.028537
7.3759e-05,0.028622
7.3895e-05,0.028691
7.4168e-05,0.028747
7.4168e-05,0.028752
7.4168e-05,0.028757
7.4168e-05,0.028761
7.4168e-05,0.028764
7.4168e-05,0.028766
7.4168e-05,0.028771
7.4168e-05,0.028776
7.4168e-05,0.028784
7.4168e-05,0.028798
7.4305e-05,0.028828
7.4442e-05,0.02891
7.4578e-05,0.028987
7.4988e-05,0.029074
7.6081e-05,0.029144
7.649e-05,0.029226
7.649e-05,0.029314
7.6627e-05,0.02941
7.6764e-05,0.029492
7.69e-05,0.029577
7.69e-05,0.029643
7.7037e-05,0.0297
7.7037e-05,0.029722
7.7173e-05,0.029727
7.7173e-05,0.029728
7.7173e-05,0.029729
7.7173e-05,0.02973
7.7173e-05,0.029733
7.7173e-05,0.029737
7.731e-05,0.029741
7.7447e-05,0.029748
7.7447e-05,0.029774
7.7583e-05,0.029815
7.7856e-05,0.029899
7.813e-05,0.029989
7.8266e-05,0.030067
7.8676e-05,0.03015
7.8813e-05,0.030234
7.8949e-05,0.030325
7.9086e-05,0.030422
7.9359e-05,0.030523
7.9769e-05,0.030613
7.9769e-05,0.030684
7.9769e-05,0.030703
8.0042e-05,0.030712
8.0042e-05,0.030713
8.0042e-05,0.030714
8.0042e-05,0.030715
8.0042e-05,0.030721
8.0042e-05,0.030725
8.0042e-05,0.03073
8.0178e-05,0.030745
8.0588e-05,0.030787
8.0861e-05,0.030863
8.1817e-05,0.030936
8.1817e-05,0.031022
8.2091e-05,0.031101
8.25e-05,0.031186
8.3047e-05,0.031272
8.373e-05,0.03136
8.4686e-05,0.03146
8.4822e-05,0.031559
8.4959e-05,0.031637
8.4959e-05,0.031658
8.4959e-05,0.031666
8.4959e-05,0.03167
8.4959e-05,0.031671
8.4959e-05,0.031672
8.4959e-05,0.031674
8.4959e-05,0.031677
8.4959e-05,0.031679
8.4959e-05,0.031684
8.4959e-05,0.031688
8.4959e-05,0.031694
8.4959e-05,0.031716
8.5096e-05,0.03178
8.5232e-05,0.031868
8.5505e-05,0.03194
8.5915e-05,0.032017
8.5915e-05,0.032076
8.5915e-05,0.032182
8.6052e-05,0.0323
8.6462e-05,0.032402
8.6735e-05,0.032502
8.7008e-05,0.03258
8.7008e-05,0.032666
8.7008e-05,0.03271
8.7008e-05,0.032719
8.7008e-05,0.032724
8.7008e-05,0.032725
8.7008e-05,0.032727
8.7008e-05,0.032728
8.7008e-05,0.03273
8.7008e-05,0.032733
8.7008e-05,0.032737
8.7008e-05,0.032744
8.7145e-05,0.03275
8.7281e-05,0.032777
8.7418e-05,0.032847
8.7418e-05,0.032946
8.7827e-05,0.03304
8.892e-05,0.033136
8.9467e-05,0.033223
9.0423e-05,0.033319
9.0696e-05,0.033417
9.1106e-05,0.033522
9.1106e-05,0.033617
9.1106e-05,0.033705
9.1106e-05,0.033753
9.1106e-05,0.033772
9.1106e-05,0.033776
9.1106e-05,0.033777
9.1106e-05,0.033778
9.1106e-05,0.033783
9.1106e-05,0.033784
9.1106e-05,0.033785
9.1106e-05,0.033792
9.1106e-05,0.033798
9.1106e-05,0.033803
9.1106e-05,0.033836
9.1515e-05,0.033922
9.1789e-05,0.034019
9.1925e-05,0.03413
9.2335e-05,0.034241
9.2608e-05,0.034336
9.3154e-05,0.034442
9.3428e-05,0.034571
9.3564e-05,0.034677
9.3974e-05,0.03477
9.4111e-05,0.034854
9.4111e-05,0.034909
9.4247e-05,0.034927
9.4247e-05,0.034932
9.4247e-05,0.034935
9.4247e-05,0.034936
9.4247e-05,0.034941
9.4247e-05,0.034942
9.4247e-05,0.034946
9.4247e-05,0.03495
9.4247e-05,0.034956
9.4247e-05,0.034982
9.4657e-05,0.03506
9.493e-05,0.035154
9.493e-05,0.035237
9.5613e-05,0.035337
9.5886e-05,0.03542
9.6159e-05,0.035501
9.6296e-05,0.035604
9.6569e-05,0.035714
9.6979e-05,0.035814
9.7116e-05,0.035906
9.7116e-05,0.03597
9.7525e-05,0.035996
9.7525e-05,0.036006
9.7799e-05,0.036009
9.7799e-05,0.03601
9.7799e-05,0.036011
9.7799e-05,0.036015
9.7799e-05,0.036024
9.7799e-05,0.036028
9.7799e-05,0.03603
9.7799e-05,0.036037
9.7799e-05,0.036046
9.7799e-05,0.036063
9.7935e-05,0.036117
9.8208e-05,0.0362
9.8208e-05,0.036281
9.8618e-05,0.036394
9.9164e-05,0.036484
9.9711e-05,0.036591
9.9847e-05,0.036725
0.00010026,0.036878
0.00010053,0.036988
0.00010108,0.037083
0.00010108,0.03717
0.00010135,0.037211
0.00010135,0.037219
0.00010149,0.037228
0.00010149,0.037231
0.00010149,0.037232
0.00010149,0.037233
0.00010149,0.037235
0.00010149,0.037238
0.00010149,0.03724
0.00010149,0.037245
0.00010149,0.037248
0.00010149,0.037253
0.00010149,0.03726
0.00010149,0.03728
0.00010149,0.037327
0.00010176,0.037417
0.0001019,0.037526
0.00010203,0.037618
0.00010258,0.037715
0.00010272,0.037825
0.00010313,0.037942
0.00010381,0.038056
0.00010395,0.038179
0.00010476,0.038267
0.00010504,0.038342
0.00010558,0.038388
0.00010558,0.0384
0.00010558,0.038402
0.00010558,0.038403
0.00010558,0.038404
0.00010558,0.038406
0.00010558,0.038408
0.00010558,0.038414
0.00010558,0.038418
0.00010558,0.038421
0.00010558,0.038422
0.00010558,0.038424
0.00010558,0.038435
0.00010572,0.03847
0.00010586,0.038566
0.00010599,0.038657
0.00010654,0.03877
0.00010668,0.038873
0.00010681,0.038982
0.00010722,0.039091
0.00010777,0.039189
0.00010791,0.0393
0.00010832,0.039396
0.00010886,0.039503
0.00010886,0.039563
0.00010886,0.039579
0.000109,0.039585
0.000109,0.039586
0.000109,0.039587
0.000109,0.039591
0.000109,0.039602
0.000109,0.039607
0.000109,0.039613
0.000109,0.039617
0.000109,0.039618
0.000109,0.039621
0.000109,0.039646
0.00010914,0.039718
0.00010941,0.039799
0.00010955,0.039905
0.00010955,0.039989
0.00010996,0.040088
0.00011023,0.04019
0.00011064,0.040306
0.00011077,0.040423
0.00011091,0.040542
0.00011105,0.040637
0.00011146,0.040703
0.00011146,0.040733
0.00011159,0.040745
0.00011159,0.040748
0.00011159,0.04075
0.00011159,0.040754
0.00011159,0.040757
0.00011159,0.04076
0.00011159,0.040762
0.00011159,0.040765
0.00011159,0.040767
0.00011159,0.040772
0.00011173,0.040793
0.00011173,0.040868
0.00011214,0.040963
0.00011282,0.041066
0.00011337,0.041162
0.00011337,0.041267
0.00011364,0.041406
0.00011405,0.041527
0.00011446,0.041634
0.00011501,0.041745
0.00011556,0.041855
0.0001161,0.04194
0.0001161,0.041973
0.00011624,0.041986
0.00011624,0.041993
0.00011637,0.041995
0.00011637,0.041996
0.00011637,0.041999
0.00011637,0.042001
0.00011637,0.04201
0.00011637,0.042015
0.00011637,0.042018
0.00011637,0.042021
0.00011637,0.042024
0.00011637,0.042044
0.00011651,0.042107
0.00011706,0.042206
0.00011788,0.042308
0.00011801,0.0424
0.00011829,0.04253
0.00011897,0.042648
0.00011938,0.042791
0.00011952,0.042912
0.00011979,0.043051
0.00012006,0.043172
0.00012034,0.043273
0.00012075,0.043326
0.00012102,0.043341
0.00012102,0.043344
0.00012102,0.04335
0.00012102,0.043351
0.00012102,0.043353
0.00012102,0.043356
0.00012102,0.043361
0.00012102,0.043368
0.00012102,0.043371
0.00012102,0.043373
0.00012102,0.04338
0.00012102,0.043384
0.00012102,0.043395
0.00012116,0.043446
0.00012129,0.043535
0.00012157,0.043649
0.0001217,0.043747
0.00012225,0.043871
0.00012225,0.043995
0.00012252,0.044128
0.00012293,0.044238
0.00012416,0.044338
0.0001243,0.044439
0.00012457,0.04455
0.00012471,0.04464
0.00012498,0.044659
0.00012498,0.044672
0.00012498,0.044673
0.00012498,0.044674
0.00012498,0.044676
0.00012498,0.044679
0.00012498,0.044682
0.00012498,0.044686
0.00012498,0.044688
0.00012498,0.044693
0.00012498,0.044694
0.00012498,0.044696
0.00012498,0.044711
0.00012512,0.044752
0.00012512,0.044829
0.00012525,0.044924
0.00012553,0.04502
0.00012607,0.045137
0.00012621,0.045249
0.00012689,0.04536
0.00012703,0.045519
0.00012758,0.045669
0.00012785,0.04578
0.0001288,0.045898
0.0001288,0.045985
0.00012908,0.04602
0.00012908,0.046028
0.00012908,0.046031
0.00012908,0.046035
0.00012908,0.046036
0.00012908,0.046037
0.00012908,0.046042
0.00012908,0.046048
0.00012908,0.046051
0.00012908,0.046055
0.00012908,0.046061
0.00012908,0.04607
0.00012908,0.046105
0.00012949,0.046182
0.00012976,0.046292
0.00013003,0.046405
0.00013058,0.046526
0.00013085,0.046637
0.00013113,0.046755
0.00013167,0.046904
0.00013195,0.04704
0.00013222,0.047145
0.00013222,0.047259
0.00013263,0.047346
0.00013304,0.047388
0.00013318,0.047404
0.00013318,0.04741
0.00013318,0.047418
0.00013318,0.047419
0.00013318,0.047422
0.00013318,0.047428
0.00013318,0.047432
0.00013318,0.047436
0.00013318,0.047439
0.00013318,0.047442
0.00013318,0.047463
0.00013318,0.047513
0.00013345,0.047601
0.00013372,0.047732
0.00013427,0.047847
0.00013495,0.047975
0.00013522,0.04812
0.00013577,0.048258
0.00013604,0.048397
0.00013604,0.048518
0.00013659,0.048651
0.00013755,0.048748
0.00013768,0.048811
0.00013782,0.048829
0.00013823,0.048841
0.00013823,0.048848
0.00013823,0.048849
0.00013823,0.048855
0.00013823,0.048862
0.00013823,0.048872
0.00013823,0.048876
0.00013823,0.04888
0.00013823,0.048885
0.0001385,0.048902
0.00013864,0.048966
0.00013878,0.049083
0.00013905,0.049199
0.00013932,0.049309
0.00013946,0.049427
0.00014014,0.049543
0.00014055,0.049665
0.00014096,0.049813
0.00014137,0.049939
0.00014178,0.050072
0.00014192,0.050175
0.00014219,0.050248
0.00014219,0.050274
0.00014219,0.050282
0.00014219,0.050292
0.00014233,0.050294
0.00014233,0.050297
0.00014233,0.050299
0.00014233,0.050307
0.00014233,0.050311
0.00014233,0.050315
0.00014233,0.050323
0.00014233,0.050342
0.0001426,0.05039
0.00014287,0.050488
0.00014342,0.050609
0.00014397,0.050724
0.00014438,0.050856
0.00014451,0.05097
0.0001452,0.0511
0.00014561,0.051238
0.00014588,0.051365
0.00014601,0.051477
0.00014642,0.051625
0.00014642,0.051712
0.00014642,0.051752
0.0001467,0.051766
0.0001467,0.051774
0.00014683,0.051779
0.00014683,0.051781
0.00014683,0.051784
0.00014683,0.051795
0.00014683,0.051803
0.00014683,0.051806
0.00014683,0.051808
0.00014683,0.051812
0.00014683,0.051817
0.00014711,0.051858
0.00014738,0.051939
0.00014765,0.052044
0.00014806,0.052164
0.00014847,0.052258
0.00014888,0.052379
0.00014916,0.052522
0.00014957,0.052672
0.00015025,0.052804
0.0001508,0.052933
0.00015148,0.053067
0.00015189,0.053162
0.00015189,0.053198
0.00015202,0.05322
0.00015202,0.053228
0.00015202,0.053231
0.00015202,0.053234
0.00015202,0.053235
0.00015202,0.053248
0.00015202,0.053258
0.00015202,0.053266
0.00015202,0.053272
0.00015202,0.053275
0.0001523,0.053286
0.00015243,0.053317
0.00015257,0.053406
0.00015353,0.053523
0.0001538,0.053651
0.00015394,0.053772
0.00015435,0.053907
0.00015489,0.054025
0.00015503,0.054192
0.00015544,0.054343
0.00015626,0.054465
0.00015722,0.054618
0.00015735,0.054741
0.00015749,0.054804
0.00015776,0.054819
0.00015776,0.054831
0.00015776,0.054835
0.00015776,0.054836
0.00015776,0.05484
0.00015776,0.054843
0.00015776,0.054849
0.00015776,0.054853
0.00015776,0.054855
0.00015776,0.054857
0.00015776,0.054865
0.0001579,0.054899
0.0001579,0.054963
0.0001579,0.055096
0.00015872,0.055239
0.00015885,0.055386
0.00015899,0.055536
0.00015967,0.055671
0.00015995,0.055822
0.00016049,0.055953
0.00016104,0.056122
0.00016172,0.056247
0.00016227,0.056363
0.00016254,0.056433
0.00016323,0.056461
0.00016323,0.056469
0.00016323,0.056474
0.00016323,0.056476
0.00016323,0.056478
0.00016323,0.056487
0.00016323,0.056492
0.00016323,0.056496
0.00016323,0.056503
0.00016323,0.056507
0.00016323,0.056511
0.00016323,0.056527
0.00016377,0.05658
0.00016432,0.05667
0.000165,0.056793
0.00016555,0.056942
0.00016582,0.057097
0.00016623,0.057214
0.00016664,0.057367
0.00016678,0.057518
0.0001676,0.057678
0.00016814,0.057829
0.0001691,0.057964
0.00016924,0.058043
0.00016951,0.058081
0.00016951,0.058096
0.00016951,0.05811
0.00016951,0.058113
0.00016951,0.058116
0.00016951,0.058118
0.00016951,0.058126
0.00016951,0.058137
0.00016951,0.058141
0.00016951,0.058147
0.00016951,0.058151
0.00016951,0.058152
0.00016951,0.058167
0.00016992,0.058226
0.00017074,0.058326
0.00017101,0.058456
0.00017142,0.05859
0.00017183,0.058751
0.00017197,0.058913
0.00017292,0.059051
0.00017347,0.059197
0.00017415,0.059363
0.00017538,0.059492
0.00017579,0.059625
0.0001762,0.05973
0.00017634,0.059778
0.00017634,0.059797
0.00017647,0.059806
0.00017647,0.059813
0.00017647,0.059817
0.00017647,0.059823
0.00017647,0.059832
0.00017647,0.059838
0.00017647,0.059842
0.00017647,0.059846
0.00017661,0.059852
0.00017661,0.059899
0.00017716,0.059989
0.0001777,0.060117
0.00017784,0.060272
0.00017839,0.060392
0.00017866,0.060533
0.00017975,0.060693
0.00017989,0.060835
0.00018098,0.060994
0.00018153,0.061144
0.00018221,0.061288
0.00018276,0.061409
0.00018289,0.061462
0.00018289,0.061494
0.00018289,0.061511
0.00018289,0.061513
0.00018289,0.061516
0.00018289,0.061517
0.00018289,0.061526
0.00018289,0.061535
0.00018289,0.061541
0.00018289,0.061549
0.00018289,0.061553
0.00018289,0.061558
0.00018303,0.061593
0.00018344,0.061673
0.0001844,0.061801
0.00018481,0.061954
0.00018508,0.062079
0.00018563,0.062211
0.00018631,0.062346
0.00018686,0.062503
0.00018713,0.06265
0.0001874,0.062805
0.00018808,0.062957
0.00018836,0.063086
0.00018931,0.06316
0.00018931,0.06319
0.00018945,0.0632
0.00018945,0.063207
0.00018945,0.063211
0.00018945,0.063215
0.00018945,0.063224
0.00018945,0.063228
0.00018945,0.063233
0.00018945,0.063236
0.00018945,0.063241
0.00018972,0.063271
0.00019,0.063344
0.00019,0.063478
0.00019041,0.063621
0.00019068,0.063763
0.00019136,0.063902
0.00019191,0.06406
0.00019273,0.064196
0.00019314,0.064363
0.00019409,0.06452
0.00019532,0.064682
0.00019573,0.064832
0.00019587,0.064936
0.00019601,0.064974
0.00019628,0.064994
0.00019628,0.065004
0.00019642,0.065008
0.00019642,0.065016
0.00019642,0.06502
0.00019642,0.065024
0.00019642,0.06503
0.00019642,0.065035
0.00019655,0.065039
0.00019669,0.065053
0.00019724,0.065117
0.00019737,0.065226
0.00019792,0.065406
0.00019915,0.065556
0.00019929,0.065716
0.00019969,0.065892
0.00019983,0.066052
0.00020038,0.066214
0.00020038,0.066385
0.00020174,0.066528
0.00020215,0.066699
0.00020284,0.066812
0.00020325,0.066848
0.00020338,0.066871
0.00020338,0.066884
0.00020338,0.066888
0.00020338,0.06689
0.00020338,0.066891
0.00020338,0.066892
0.00020338,0.066893
0.00020338,0.066903
0.00020338,0.066908
0.00020338,0.06691
0.00020338,0.066912
0.00020338,0.066918
0.00020338,0.066932
0.00020338,0.066969
0.00020393,0.067067
0.00020461,0.067209
0.00020516,0.067374
0.00020557,0.067531
0.00020639,0.067701
0.00020734,0.067875
0.00020816,0.068055
0.00020871,0.06822
0.00020967,0.068372
0.00021076,0.068552
0.00021185,0.068702
0.00021212,0.068785
0.00021212,0.068814
0.00021212,0.068828
0.00021212,0.068832
0.00021212,0.068834
0.00021212,0.068836
0.00021212,0.068846
0.00021212,0.068856
0.00021212,0.068865
0.00021212,0.068867
0.00021212,0.068876
0.00021212,0.068893
0.0002124,0.06893
0.00021308,0.069022
0.00021376,0.06919
0.00021431,0.069357
0.00021499,0.069494
0.00021595,0.069653
0.00021622,0.069839
0.00021677,0.069997
0.00021759,0.070155
0.00021882,0.070315
0.00021977,0.070483
0.00022032,0.070618
0.00022073,0.070709
0.00022073,0.070748
0.00022073,0.070756
0.00022087,0.070761
0.00022087,0.070763
0.00022087,0.070764
0.00022087,0.070772
0.00022087,0.070781
0.00022087,0.070787
0.00022087,0.070793
0.00022087,0.070795
0.00022087,0.070796
0.00022087,0.070817
0.00022114,0.07092
0.00022169,0.071052
0.0002221,0.071225
0.00022264,0.071397
0.00022305,0.07157
0.00022346,0.071737
0.00022387,0.071904
0.00022483,0.072074
0.00022551,0.072245
0.00022606,0.072412
0.00022647,0.072593
0.00022688,0.0727
0.00022701,0.072733
0.00022701,0.072738
0.00022715,0.072751
0.00022715,0.072754
0.00022715,0.072755
0.00022715,0.072763
0.00022715,0.072773
0.00022715,0.072782
0.00022715,0.072788
0.00022715,0.072792
0.00022715,0.072798
0.00022729,0.072821
0.00022742,0.072888
0.00022756,0.073031
0.00022797,0.07321
0.00022852,0.073373
0.00022974,0.073535
0.00023043,0.073703
0.00023097,0.073871
0.00023111,0.074039
0.00023234,0.074217
0.00023316,0.074393
0.00023439,0.074543
0.0002348,0.074652
0.00023494,0.07472
0.00023494,0.074738
0.00023494,0.074747
0.00023494,0.074754
0.00023494,0.074758
0.00023494,0.074762
0.00023494,0.074763
0.00023494,0.074769
0.00023494,0.074771
0.00023494,0.074776
0.00023494,0.074791
0.00023507,0.074841
0.00023548,0.074967
0.00023548,0.075126
0.00023603,0.075321
0.00023671,0.075514
0.00023739,0.075681
0.00023835,0.075867
0.00023972,0.076053
0.00024094,0.076271
0.00024176,0.076479
0.00024245,0.076655
0.00024313,0.0768
0.00024327,0.076875
0.00024327,0.076896
0.00024327,0.076907
0.00024327,0.07691
0.00024327,0.076912
0.00024327,0.076913
0.00024327,0.076915
0.00024327,0.076926
0.00024327,0.076928
0.00024327,0.076934
0.00024327,0.076941
0.00024327,0.076942
0.00024327,0.076951
0.0002434,0.076999
0.00024368,0.07711
0.00024436,0.077254
0.00024477,0.077452
0.000246,0.077632
0.00024614,0.077801
0.00024668,0.077981
0.00024832,0.078145
0.00024969,0.078343
0.00025037,0.078519
0.00025119,0.078692
0.00025133,0.078861
0.00025174,0.078929
0.00025174,0.078953
0.00025174,0.078973
0.00025174,0.078976
0.00025174,0.078977
0.00025174,0.07898
0.00025174,0.078986
0.00025174,0.078998
0.00025174,0.079009
0.00025174,0.079014
0.00025174,0.079019
0.00025174,0.079034
0.00025174,0.079072
0.00025201,0.079159
0.00025242,0.079322
0.00025283,0.079509
0.00025351,0.07969
0.00025406,0.079857
0.00025488,0.080007
0.00025624,0.080172
0.00025747,0.080371
0.00025884,0.080569
0.00025979,0.08078
0.00026048,0.080955
0.00026102,0.081068
0.00026102,0.0811
0.00026102,0.081112
0.00026102,0.081116
0.00026102,0.081119
0.00026102,0.081122
0.00026102,0.081125
0.00026102,0.081132
0.00026102,0.081137
0.00026102,0.08114
0.00026102,0.081145
0.00026116,0.081151
0.00026143,0.081171
0.00026143,0.081273
0.00026171,0.081416
0.0002628,0.081638
0.0002628,0.081819
0.00026321,0.08203
0.00026376,0.082185
0.00026444,0.082347
0.0002658,0.082533
0.00026676,0.082761
0.00026772,0.082992
0.00026785,0.083157
0.00026908,0.083281
0.00026908,0.083321
0.00026908,0.083337
0.00026908,0.083345
0.00026908,0.083347
0.00026908,0.083348
0.00026908,0.083356
0.00026908,0.083374
0.00026908,0.08338
0.00026908,0.083385
0.00026908,0.08339
0.00026922,0.083396
0.00026922,0.083422
0.00026949,0.083494
0.00027031,0.083618
0.00027059,0.083834
0.00027181,0.084015
0.00027236,0.084197
0.00027291,0.084373
0.00027414,0.084523
0.00027537,0.084703
0.0002766,0.084918
0.00027728,0.085166
0.00027755,0.085363
0.00027823,0.085496
0.00027837,0.085566
0.00027878,0.085584
0.00027878,0.085594
0.00027878,0.085598
0.00027878,0.085599
0.00027878,0.085606
0.00027878,0.08561
0.00027878,0.085616
0.00027878,0.085622
0.00027878,0.085624
0.00027878,0.085649
0.00027892,0.085699
0.00027919,0.085841
0.00027987,0.086021
0.00028056,0.08624
0.00028179,0.086427
0.0002826,0.08664
0.00028342,0.08682
0.00028479,0.086998
0.00028575,0.087203
0.00028684,0.087416
0.00028739,0.087609
0.00028793,0.087728
0.00028821,0.08779
0.00028834,0.08783
0.00028848,0.087844
0.00028848,0.087848
0.00028848,0.087851
0.00028848,0.08786
0.00028848,0.087866
0.00028848,0.08787
0.00028848,0.087877
0.00028848,0.08788
0.00028861,0.087891
0.00028889,0.087946
0.00028943,0.088071
0.00028984,0.088251
0.00029012,0.088445
0.00029094,0.088614
0.00029217,0.088817
0.00029285,0.088984
0.00029449,0.089152
0.00029517,0.089382
0.00029599,0.089633
0.00029695,0.089858
0.0002979,0.09002
0.00029845,0.090103
0.00029886,0.090127
0.00029886,0.090136
0.000299,0.090142
0.000299,0.090143
0.000299,0.090147
0.000299,0.090156
0.000299,0.090159
0.000299,0.090164
0.000299,0.090173
0.00029913,0.090188
0.00029941,0.09024
0.0003005,0.09034
0.00030104,0.090514
0.00030173,0.090697
0.000302,0.090887
0.00030255,0.091058
0.00030323,0.091268
0.00030446,0.091459
0.00030542,0.091666
0.00030692,0.09191
0.00030815,0.092135
0.00030856,0.092322
0.00030883,0.092446
0.00030883,0.092489
0.00030883,0.092514
0.00030883,0.092525
0.00030883,0.092526
0.00030883,0.092527
0.00030883,0.092534
0.00030883,0.092542
0.00030883,0.092556
0.00030883,0.092573
0.00030883,0.092582
0.00030883,0.092592
0.00030883,0.092634
0.0003091,0.09273
0.00030951,0.092898
0.00031033,0.093134
0.00031102,0.093326
0.00031252,0.0935
0.00031293,0.093669
0.00031306,0.093855
0.00031416,0.094074
0.00031511,0.094341
0.00031607,0.094587
0.00031675,0.094752
0.00031675,0.094905
0.00031689,0.094963
0.00031689,0.094985
0.00031716,0.094999
0.00031716,0.095002
0.00031716,0.095008
0.00031716,0.095022
0.00031716,0.095036
0.00031716,0.095044
0.00031716,0.095054
0.00031716,0.09506
0.0003173,0.09508
0.00031744,0.095156
0.00031839,0.095328
0.0003188,0.095503
0.00031989,0.095714
0.00032071,0.095895
0.00032099,0.096086
0.0003229,0.096278
0.00032495,0.096483
0.00032631,0.096731
0.00032713,0.096988
0.00032809,0.097223
0.00032823,0.097371
0.0003285,0.097458
0.00032864,0.097495
0.00032864,0.097511
0.00032864,0.09752
0.00032864,0.097522
0.00032864,0.097525
0.00032864,0.097528
0.00032864,0.097535
0.00032864,0.097543
0.00032864,0.097562
0.00032864,0.097572
0.00032877,0.097591
0.00032891,0.097644
0.00032987,0.097779
0.00033055,0.097985
0.00033082,0.098183
0.00033205,0.098395
0.00033273,0.09861
0.00033328,0.098837
0.0003341,0.099051
0.00033547,0.099317
0.00033683,0.099559
0.00033806,0.099796
0.00033929,0.099972
0.00033943,0.10005
0.00033956,0.10009
0.00033956,0.10011
0.00033956,0.10013
0.00033956,0.10013
0.00033956,0.10014
0.00033956,0.10015
0.00033956,0.10016
0.00033956,0.10018
0.00033956,0.10019
0.00033956,0.1002
0.0003397,0.10025
0.00033997,0.10036
0.00034066,0.10054
0.0003412,0.10074
0.00034216,0.10096
0.00034325,0.10116
0.00034448,0.10139
0.0003453,0.1016
0.00034639,0.10185
0.00034762,0.10209
0.00034803,0.10232
0.00034871,0.10251
0.00034899,0.10264
0.00034899,0.10268
0.00034899,0.10271
0.00034912,0.10272
0.00034912,0.10273
0.00034912,0.10273
0.00034912,0.10274
0.00034912,0.10275
0.00034912,0.10277
0.00034912,0.10279
0.00034912,0.10282
0.00034912,0.10283
0.00034912,0.10286
0.00034912,0.103
0.00034967,0.10317
0.00035049,0.10335
0.00035131,0.10356
0.00035199,0.10379
0.00035431,0.104
0.00035568,0.10425
0.00035664,0.10447
0.00035773,0.10472
0.00035923,0.105
0.00036005,0.1052
0.00036073,0.10535
0.00036087,0.10541
0.00036114,0.10544
0.00036128,0.10545
0.00036128,0.10546
0.00036128,0.10546
0.00036128,0.10548
0.00036128,0.10549
0.00036128,0.10552
0.00036128,0.10553
0.00036128,0.10554
0.00036128,0.10557
0.00036142,0.10568
0.00036183,0.10583
0.00036278,0.10601
0.0003636,0.10621
0.00036456,0.10642
0.00036565,0.10668
0.00036688,0.10692
0.00036838,0.10715
0.00036989,0.10743
0.00037125,0.10769
0.00037316,0.10794
0.00037371,0.10807
0.00037398,0.10814
0.00037412,0.10818
0.00037412,0.1082
0.00037412,0.1082
0.00037412,0.10821
0.00037412,0.10821
0.00037412,0.10821
0.00037412,0.10822
0.00037412,0.10823
0.00037412,0.10826
0.00037412,0.10828
0.00037412,0.10829
0.00037426,0.10831
0.00037494,0.10838
0.00037603,0.10855
0.00037631,0.10876
0.00037754,0.10897
0.00037904,0.10916
0.00038027,0.10937
0.00038122,0.10961
0.00038259,0.10984
0.00038314,0.1101
0.00038505,0.11039
0.00038614,0.11066
0.00038696,0.11082
0.00038764,0.11093
0.00038778,0.11096
0.00038778,0.11098
0.00038778,0.111
0.00038778,0.111
0.00038778,0.111
0.00038778,0.11101
0.00038778,0.11102
0.00038778,0.11104
0.00038778,0.11108
0.00038778,0.11111
0.00038778,0.11113
0.00038778,0.1112
0.00038805,0.11133
0.00038887,0.11153
0.00038983,0.11171
0.00039133,0.11192
0.00039297,0.11217
0.00039393,0.11243
0.00039557,0.11269
0.00039679,0.11294
0.0003983,0.11325
0.00039939,0.11353
0.00040035,0.11376
0.00040062,0.11389
0.00040062,0.11394
0.00040076,0.11395
0.00040089,0.11397
0.00040089,0.11397
0.00040089,0.11397
0.00040089,0.11398
0.00040089,0.114
0.00040089,0.11402
0.00040089,0.11405
0.00040089,0.11407
0.00040103,0.11409
0.0004013,0.11414
0.00040212,0.11426
0.00040294,0.11444
0.00040431,0.11464
0.00040608,0.11486
0.00040813,0.11509
0.00040977,0.11529
0.00041114,0.11551
0.00041291,0.11577
0.00041414,0.11607
0.00041455,0.11638
0.00041564,0.11662
0.00041619,0.11676
0.00041619,0.11681
0.00041619,0.11683
0.00041633,0.11686
0.00041633,0.11686
0.00041633,0.11686
0.00041633,0.11687
0.00041633,0.11687
0.00041633,0.11689
0.00041633,0.11691
0.00041633,0.11693
0.00041633,0.11695
0.00041633,0.11697
0.00041646,0.11702
0.00041674,0.11714
0.00041728,0.11731
0.00041769,0.11749
0.00041824,0.11773
0.00041988,0.11794
0.00042111,0.11818
0.00042247,0.11843
0.00042357,0.11868
0.00042548,0.11899
0.00042698,0.11929
0.00042848,0.11956
0.0004293,0.11971
0.00042971,0.11979
0.00042985,0.11982
0.00042999,0.11985
0.00042999,0.11986
0.00042999,0.11986
0.00042999,0.11987
0.00042999,0.11989
0.00042999,0.11991
0.00042999,0.11994
0.00042999,0.11998
0.00042999,0.11999
0.00043026,0.12002
0.00043067,0.12013
0.00043149,0.12029
0.00043285,0.1205
0.00043449,0.1207
0.00043572,0.12095
0.00043627,0.12122
0.0004375,0.12147
0.00043859,0.12175
0.00044064,0.12204
0.00044255,0.12232
0.00044419,0.12263
0.00044542,0.12285
0.00044542,0.12294
0.00044542,0.12298
0.00044542,0.12301
0.00044542,0.12302
0.00044542,0.12302
0.00044542,0.12302
0.00044542,0.12303
0.00044542,0.12304
0.00044542,0.12306
0.00044542,0.12309
0.00044542,0.12311
0.00044542,0.12314
0.00044556,0.12317
0.00044597,0.12323
0.00044665,0.12341
0.0004472,0.1236
0.00044829,0.12382
0.00045006,0.12405
0.00045143,0.12429
0.00045266,0.12456
0.00045512,0.12483
0.00045662,0.12512
0.00045758,0.12543
0.00045867,0.12571
0.00045935,0.12593
0.00045976,0.12605
0.00045976,0.12611
0.00046017,0.12613
0.00046017,0.12615
0.00046017,0.12616
0.00046017,0.12616
0.00046017,0.12617
0.00046017,0.12619
0.00046017,0.12622
0.00046017,0.12623
0.00046017,0.12626
0.00046017,0.12628
0.00046058,0.12634
0.00046099,0.12648
0.0004614,0.12668
0.00046195,0.1269
0.00046386,0.12716
0.00046523,0.12744
0.00046646,0.12771
0.00046823,0.12799
0.00047042,0.12826
0.00047192,0.12858
0.00047369,0.12894
0.00047451,0.12919
0.0004752,0.12934
0.00047533,0.1294
0.00047547,0.12942
0.00047561,0.12943
0.00047561,0.12944
0.00047561,0.12944
0.00047561,0.12945
0.00047561,0.12946
0.00047561,0.12949
0.00047561,0.12951
0.00047561,0.12953
0.00047561,0.12954
0.00047561,0.12956
0.00047561,0.12961
0.00047602,0.12973
0.00047711,0.12993
0.0004782,0.13012
0.00048011,0.13037
0.00048148,0.13063
0.00048298,0.13091
0.00048517,0.13119
0.00048667,0.13145
0.00048776,0.13179
0.00049063,0.13215
0.00049186,0.13243
0.00049268,0.13259
0.00049309,0.13264
0.00049323,0.13268
0.00049323,0.13272
0.00049323,0.13273
0.00049323,0.13274
0.00049323,0.13274
0.00049323,0.13275
0.00049323,0.13278
0.00049323,0.13281
0.00049323,0.13283
0.00049323,0.13285
0.00049323,0.13288
0.00049323,0.13292
0.00049377,0.13303
0.00049446,0.13322
0.00049637,0.13345
0.00049773,0.13367
0.00049855,0.13392
0.00049978,0.13422
0.00050088,0.13449
0.00050279,0.13478
0.00050525,0.13507
0.00050648,0.13545
0.00050784,0.13576
0.00050825,0.13595
0.00050853,0.13606
0.0005088,0.1361
0.0005088,0.13615
0.0005088,0.13616
0.0005088,0.13617
0.0005088,0.13617
0.0005088,0.13617
0.0005088,0.13617
0.0005088,0.13619
0.0005088,0.13622
0.0005088,0.13625
0.0005088,0.13628
0.0005088,0.1363
0.0005088,0.13633
0.00050907,0.13641
0.00051016,0.13658
0.0005118,0.13678
0.00051372,0.13703
0.00051522,0.13729
0.00051604,0.13756
0.00051904,0.13786
0.00052027,0.13816
0.00052328,0.1385
0.0005256,0.13885
0.00052669,0.13916
0.00052806,0.13937
0.00052833,0.13949
0.00052874,0.13954
0.00052874,0.13958
0.00052888,0.13959
0.00052888,0.1396
0.00052888,0.1396
0.00052888,0.13961
0.00052888,0.13963
0.00052888,0.13967
0.00052888,0.13969
0.00052888,0.13971
0.00052888,0.13973
0.00052888,0.13975
0.00052901,0.13983
0.00052997,0.14001
0.00053052,0.14019
0.0005327,0.14044
0.00053475,0.1407
0.0005368,0.14098
0.00053871,0.14125
0.00054008,0.14155
0.00054281,0.14186
0.00054458,0.14226
0.00054581,0.14261
0.0005465,0.14285
0.00054718,0.14297
0.00054773,0.14304
0.00054773,0.14308
0.00054773,0.1431
0.00054773,0.1431
0.00054773,0.14311
0.00054773,0.14311
0.00054773,0.14313
0.00054773,0.14316
0.00054773,0.14319
0.00054773,0.14321
0.00054773,0.14323
0.00054786,0.14325
0.00054786,0.14329
0.00054909,0.14344
0.00054978,0.14362
0.000551,0.14385
0.00055292,0.1441
0.00055387,0.14437
0.00055469,0.14467
0.0005566,0.14494
0.00055947,0.14527
0.0005618,0.14557
0.00056398,0.14595
0.00056507,0.14621
0.00056562,0.14637
0.00056603,0.14644
0.00056617,0.14648
0.0005663,0.1465
0.0005663,0.14652
0.0005663,0.14652
0.0005663,0.14652
0.0005663,0.14653
0.0005663,0.14657
0.0005663,0.14659
0.0005663,0.14662
0.0005663,0.14665
0.0005663,0.14667
0.00056644,0.14669
0.00056712,0.14683
0.0005674,0.14705
0.00056944,0.14729
0.00057108,0.14755
0.00057245,0.14781
0.00057368,0.14812
0.00057614,0.14842
0.00057873,0.14876
0.00058146,0.14915
0.00058283,0.14955
0.00058379,0.14983
0.00058461,0.14999
0.00058502,0.15008
0.00058515,0.15013
0.00058543,0.15018
0.00058543,0.1502
0.00058543,0.1502
0.00058543,0.1502
0.00058543,0.1502
0.00058543,0.15022
0.00058543,0.15027
0.00058543,0.15031
0.00058543,0.15034
0.00058543,0.15037
0.00058543,0.15039
0.00058556,0.15042
0.00058597,0.15053
0.00058747,0.15071
0.00058966,0.15093
0.00059048,0.15121
0.00059157,0.15146
0.00059403,0.15175
0.00059676,0.15206
0.00059867,0.15242
0.00059881,0.15242
0.00060045,0.15282
0.00060195,0.15321
0.00060373,0.15354
0.00060455,0.15373
0.00060496,0.15384
0.00060509,0.1539
0.00060509,0.15395
0.00060509,0.15397
0.00060509,0.15398
0.00060509,0.15398
0.00060509,0.15399
0.00060509,0.15399
0.00060509,0.15402
0.00060509,0.15404
0.00060509,0.15407
0.00060509,0.1541
0.00060509,0.15413
0.00060509,0.15416
0.00060537,0.15424
0.00060646,0.15443
0.00060714,0.15465
0.00060906,0.15488
0.00061056,0.15519
0.00061151,0.15547
0.00061315,0.15576
0.00061466,0.15612
0.00061602,0.15649
0.0006178,0.15691
0.00061916,0.15722
0.00062026,0.15746
0.0006208,0.1576
0.00062094,0.15767
0.00062108,0.15773
0.00062108,0.15776
0.00062108,0.15777
0.00062108,0.15777
0.00062108,0.15778
0.00062108,0.15781
0.00062108,0.15783
0.00062108,0.15786
0.00062108,0.1579
0.00062108,0.15792
0.00062108,0.15796
0.00062121,0.15802
0.00062217,0.15819
0.00062476,0.15844
0.00062599,0.15868
0.00062736,0.15895
0.00062845,0.15924
0.00063146,0.15953
0.00063432,0.15989
0.00063596,0.16029
0.00063883,0.16063
0.00064074,0.16104
0.00064156,0.16128
0.00064197,0.16143
0.00064225,0.16152
0.00064225,0.16157
0.00064225,0.16161
0.00064225,0.16163
0.00064225,0.16163
0.00064225,0.16163
0.00064225,0.16165
0.00064225,0.16169
0.00064225,0.16173
0.00064225,0.16176
0.00064225,0.16179
0.00064225,0.16181
0.00064238,0.16185
0.00064307,0.16198
0.00064498,0.16219
0.00064607,0.16245
0.00064716,0.16275
0.00064908,0.16303
0.00065085,0.16333
0.0006544,0.16371
0.00065659,0.16413
0.00065877,0.16452
0.00066028,0.16492
0.00066164,0.16522
0.00066164,0.16522
0.00066219,0.16542
0.00066233,0.16551
0.0006626,0.16557
0.0006626,0.16561
0.0006626,0.16563
0.0006626,0.16563
0.0006626,0.16564
0.0006626,0.16565
0.0006626,0.16568
0.0006626,0.16572
0.0006626,0.16575
0.0006626,0.16579
0.0006626,0.16581
0.0006626,0.16585
0.00066315,0.16599
0.0006641,0.16621
0.00066547,0.16647
0.00066779,0.16676
0.00066984,0.16705
0.00067257,0.16733
0.00067517,0.16768
0.00067653,0.16806
0.00067885,0.16846
0.00068117,0.16888
0.00068227,0.16923
0.00068322,0.16944
0.0006835,0.16955
0.0006835,0.16962
0.0006835,0.16967
0.0006835,0.16969
0.0006835,0.1697
0.0006835,0.1697
0.0006835,0.16971
0.0006835,0.16974
0.0006835,0.16979
0.0006835,0.16983
0.0006835,0.16986
0.0006835,0.16989
0.00068363,0.16993
0.00068418,0.17005
0.00068527,0.17025
0.00068841,0.17052
0.00068992,0.17081
0.00069169,0.17111
0.00069415,0.17145
0.00069688,0.1718
0.00070002,0.17217
0.00070262,0.17259
0.00070617,0.17302
0.00070808,0.17335
0.00070918,0.1736
0.00070959,0.17374
0.00070986,0.17381
0.00070986,0.17385
0.00071,0.17388
0.00071,0.17389
0.00071,0.1739
0.00071,0.17393
0.00071,0.17396
0.00071,0.17399
0.00071,0.17402
0.00071,0.17404
0.00071,0.17407
0.00071027,0.17416
0.00071027,0.17416
0.00071163,0.17434
0.00071177,0.17434
0.00071341,0.1746
0.00071478,0.17488
0.00071491,0.17488
0.00071764,0.17517
0.00071778,0.17517
0.00072038,0.17553
0.00072038,0.17553
0.00072379,0.1759
0.00072379,0.17591
0.00072584,0.1763
0.00072584,0.1763
0.00072884,0.17672
0.00072898,0.17672
0.00073212,0.17713
0.00073226,0.17713
0.00073376,0.1775
0.00073554,0.17778
0.00073554,0.17778
0.00073608,0.17794
0.00073622,0.17794
0.00073622,0.17802
0.00073622,0.17802
0.00073622,0.17807
0.00073622,0.17812
0.00073622,0.17813
0.00073622,0.17813
0.00073622,0.17814
0.00073622,0.17816
0.00073622,0.1782
0.00073622,0.17823
0.00073622,0.17825
0.00073622,0.17827
0.00073636,0.17829
0.00073663,0.17836
0.00073759,0.17851
0.00073854,0.17876
0.00074046,0.17907
0.00074059,0.17907
0.00074086,0.1794
0.000741,0.17941
0.0007436,0.17975
0.0007436,0.17975
0.00074701,0.18015
0.00074742,0.18015
0.00075002,0.18056
0.00075002,0.18056
0.0007522,0.18098
0.00075248,0.18098
0.00075548,0.18139
0.00075548,0.18139
0.00075767,0.18175
0.00075944,0.18206
0.00075958,0.18207
0.0007604,0.18225
0.00076067,0.18225
0.00076122,0.18236
0.00076135,0.18236
0.00076163,0.18242
0.00076176,0.18247
0.00076176,0.18248
0.00076176,0.18248
0.00076176,0.1825
0.00076176,0.18254
0.00076176,0.18257
0.00076176,0.1826
0.00076176,0.18264
0.00076176,0.18266
0.00076204,0.1827
0.00076286,0.18281
0.00076395,0.18305
0.00076395,0.18305
0.00076586,0.18337
0.00076805,0.1837
0.00076805,0.1837
0.00076982,0.18406
0.00077023,0.18406
0.00077283,0.18449
0.0007731,0.18449
0.00077501,0.18489
0.00077542,0.1849
0.00077802,0.18535
0.00077802,0.18535
0.00078048,0.18577
0.00078048,0.18577
0.00078252,0.18615
0.00078266,0.18616
0.00078457,0.18646
0.00078457,0.18646
0.00078567,0.18672
0.0007858,0.18672
0.00078594,0.18684
0.00078594,0.18685
0.00078608,0.18693
0.00078608,0.18693
0.00078608,0.18698
0.00078621,0.18701
0.00078621,0.18701
0.00078621,0.18702
0.00078621,0.18703
0.00078621,0.18705
0.00078621,0.18709
0.00078621,0.18712
0.00078621,0.18714
0.00078621,0.18717
0.00078621,0.18721
0.00078703,0.18731
0.00078853,0.18751
0.00078853,0.18751
0.00079058,0.18782
0.00079222,0.18811
0.00079236,0.18811
0.00079441,0.18852
0.00079454,0.18852
0.00079851,0.1889
0.00079878,0.1889
0.00080219,0.18935
0.00080615,0.18984
0.00080629,0.18984
0.00080848,0.19024
0.00080848,0.19024
0.00081039,0.1906
0.00081039,0.1906
0.00081285,0.19099
0.0008149,0.19127
0.00081599,0.19143
0.00081599,0.19143
0.00081613,0.19151
0.00081613,0.19157
0.00081613,0.1916
0.00081613,0.19161
0.00081613,0.19161
0.00081613,0.19162
0.00081613,0.19165
0.00081613,0.19168
0.00081613,0.1917
0.00081613,0.19173
0.00081613,0.19176
0.0008164,0.19178
0.00081681,0.19187
0.00081777,0.19206
0.0008205,0.19241
0.0008205,0.19242
0.00082364,0.19275
0.00082569,0.1931
0.00082623,0.1931
0.00083006,0.19348
0.00083033,0.19349
0.00083457,0.19393
0.00083498,0.19393
0.00083825,0.19442
0.00083825,0.19443
0.00084194,0.19487
0.00084194,0.19487
0.0008444,0.19522
0.0008444,0.19523
0.00084672,0.1956
0.00084672,0.1956
0.00084863,0.19587
0.00084877,0.19587
0.00084904,0.19606
0.00084904,0.19607
0.00084918,0.19618
0.00084918,0.19618
0.00084918,0.19624
0.00084918,0.19628
0.00084918,0.19629
0.00084918,0.19629
0.00084918,0.19629
0.00084918,0.19631
0.00084918,0.19633
0.00084918,0.19636
0.00084918,0.19639
0.00084918,0.19641
0.00084918,0.19644
0.00084973,0.19649
0.00085082,0.19667
0.00085082,0.19667
0.00085246,0.19694
0.0008526,0.19694
0.00085451,0.1973
0.00085751,0.19766
0.00085765,0.19766
0.0008627,0.19808
0.00086284,0.19808
0.0008668,0.19849
0.00086735,0.19849
0.00087104,0.19894
0.00087117,0.19894
0.00087254,0.19936
0.00087254,0.19936
0.00087445,0.19978
0.00087472,0.19978
0.00087609,0.20019
0.000878,0.2005
0.00087814,0.2005
0.00087909,0.20069
0.00087909,0.2007
0.00087937,0.20082
0.00087937,0.20082
0.0008795,0.20089
0.0008795,0.20092
0.0008795,0.20094
0.0008795,0.20094
0.0008795,0.20095
0.0008795,0.20097
0.0008795,0.201
0.0008795,0.20102
0.0008795,0.20104
0.0008795,0.20106
0.0008795,0.20109
0.00087978,0.20114
0.00088087,0.20126
0.00088196,0.2016
0.00088196,0.2016
0.0008836,0.20194
0.00088756,0.20229
0.00089139,0.2027
0.0008948,0.20311
0.00089521,0.20312
0.00089822,0.20357
0.00089822,0.20357
0.00090109,0.20399
0.00090122,0.20399
0.00090354,0.20437
0.00090354,0.20437
0.00090641,0.20475
0.00090641,0.20475
0.00090901,0.2051
0.00090928,0.2051
0.00090983,0.20531
0.00090983,0.20532
0.00091024,0.20545
0.00091051,0.20553
0.00091051,0.20553
0.00091051,0.20557
0.00091051,0.20559
0.00091051,0.20559
0.00091051,0.2056
0.00091051,0.20561
0.00091051,0.20563
0.00091051,0.20565
0.00091051,0.20568
0.00091051,0.20571
0.00091051,0.20575
0.00091065,0.2058
0.00091133,0.20593
0.00091351,0.20624
0.00091351,0.20624
0.00091666,0.20659
0.00091666,0.2066
0.00092062,0.20694
0.00092567,0.20736
0.00092581,0.20737
0.0009295,0.20779
0.0009295,0.20779
0.00093305,0.20821
0.00093318,0.20821
0.00093619,0.20868
0.00093619,0.20869
0.00093878,0.20913
0.00093906,0.20913
0.00094083,0.20955
0.00094083,0.20955
0.00094315,0.20994
0.00094315,0.20995
0.00094479,0.2102
0.00094479,0.2102
0.00094534,0.21034
0.00094534,0.21034
0.00094589,0.21042
0.00094602,0.21047
0.00094602,0.21047
0.00094602,0.21049
0.00094602,0.2105
0.00094602,0.2105
0.00094602,0.2105
0.00094602,0.21052
0.00094602,0.21053
0.00094602,0.21055
0.00094602,0.21058
0.00094602,0.21062
0.00094616,0.21066
0.00094698,0.21076
0.00094889,0.21101
0.00095053,0.21138
0.00095053,0.21138
0.00095449,0.21177
0.00095449,0.21177
0.00095873,0.21215
0.00096214,0.21257
0.00096241,0.21257
0.00096487,0.213
0.00096842,0.21346
0.00096842,0.21346
0.00097116,0.21389
0.00097116,0.21389
0.00097334,0.21431
0.00097334,0.21432
0.00097539,0.21476
0.00097539,0.21476
0.00097662,0.21508
0.00097662,0.21508
0.0009773,0.21523
0.00097744,0.21533
0.00097744,0.21534
0.00097744,0.21539
0.00097744,0.21541
0.00097744,0.21541
0.00097744,0.21541
0.00097744,0.21542
0.00097744,0.21544
0.00097744,0.21546
0.00097744,0.21549
0.00097744,0.21552
0.00097744,0.21555
0.00097744,0.21559
0.00097771,0.21568
0.00097908,0.2159
0.00097908,0.2159
0.00098222,0.21627
0.00098236,0.21627
0.00098673,0.21666
0.00098686,0.21666
0.00099123,0.21705
0.00099137,0.21705
0.00099711,0.21746
0.0010001,0.2179
0.0010034,0.21831
0.0010035,0.21831
0.001006,0.21877
0.001006,0.21877
0.0010082,0.21923
0.0010109,0.21963
0.001011,0.21963
0.0010136,0.21995
0.0010143,0.22013
0.0010147,0.22022
0.0010149,0.22027
0.0010149,0.2203
0.0010149,0.2203
0.0010149,0.22031
0.0010149,0.22032
0.0010149,0.22034
0.0010149,0.22036
0.0010149,0.22038
0.0010149,0.2204
0.0010149,0.22041
0.0010149,0.22044
0.0010151,0.22049
0.001016,0.22067
0.001016,0.22068
0.0010194,0.22101
0.0010194,0.22101
0.0010216,0.22141
0.0010236,0.22182
0.0010291,0.22222
0.0010291,0.22222
0.001033,0.22264
0.0010337,0.22264
0.0010392,0.22308
0.0010393,0.22308
0.0010425,0.2235
0.0010427,0.22351
0.001046,0.22395
0.001046,0.22395
0.0010493,0.22442
0.0010493,0.22442
0.0010519,0.22484
0.0010523,0.22484
0.001053,0.22507
0.001053,0.22507
0.0010532,0.2252
0.0010532,0.2252
0.0010534,0.22525
0.0010534,0.22529
0.0010534,0.2253
0.0010534,0.22531
0.0010534,0.22533
0.0010534,0.22535
0.0010534,0.22537
0.0010534,0.2254
0.0010534,0.22542
0.0010534,0.22545
0.0010537,0.2255
0.0010537,0.22551
0.0010545,0.22567
0.0010573,0.226
0.0010575,0.226
0.0010619,0.22641
0.0010619,0.22642
0.0010664,0.22682
0.0010665,0.22682
0.0010715,0.22726
0.0010718,0.22727
0.0010754,0.22769
0.0010756,0.2277
0.0010788,0.22816
0.0010788,0.22817
0.0010822,0.22861
0.0010822,0.22861
0.0010853,0.22907
0.0010892,0.22959
0.0010892,0.22959
0.0010916,0.23005
0.0010918,0.23005
0.0010934,0.23031
0.0010935,0.23031
0.0010942,0.23043
0.0010949,0.2305
0.0010949,0.23055
0.0010949,0.23056
0.0010949,0.23056
0.0010949,0.23057
0.0010949,0.23057
0.0010949,0.23059
0.0010949,0.23062
0.0010949,0.23065
0.0010949,0.23067
0.0010949,0.23072
0.0010949,0.23075
0.001095,0.23079
0.0010963,0.23095
0.0010991,0.23126
0.0011041,0.23163
0.0011041,0.23163
0.0011088,0.23207
0.0011091,0.23207
0.0011133,0.23255
0.0011135,0.23255
0.0011185,0.23299
0.0011189,0.23299
0.001124,0.23343
0.0011243,0.23343
0.0011276,0.23385
0.0011278,0.23385
0.0011306,0.23429
0.0011307,0.23429
0.0011347,0.23481
0.0011347,0.23481
0.0011386,0.23529
0.0011386,0.23529
0.0011401,0.2356
0.0011403,0.2356
0.0011415,0.23578
0.0011415,0.23578
0.0011419,0.23587
0.0011419,0.23591
0.0011419,0.23593
0.0011419,0.23594
0.0011419,0.23595
0.0011419,0.23597
0.0011419,0.23599
0.0011419,0.23601
0.0011419,0.23604
0.0011419,0.23608
0.001142,0.23612
0.001142,0.23612
0.0011426,0.23624
0.0011449,0.2365
0.0011487,0.23687
0.0011489,0.23687
0.0011528,0.23732
0.001153,0.23732
0.0011571,0.23773
0.0011571,0.23773
0.0011627,0.23822
0.0011627,0.23822
0.0011674,0.23866
0.001168,0.23867
0.0011732,0.23913
0.0011732,0.23913
0.0011766,0.23961
0.0011766,0.23961
0.0011814,0.24011
0.0011814,0.24011
0.0011857,0.2406
0.0011857,0.2406
0.0011878,0.24095
0.0011878,0.24095
0.001189,0.24114
0.0011893,0.24123
0.0011894,0.24127
0.0011894,0.2413
0.0011894,0.24131
0.0011894,0.24131
0.0011894,0.24132
0.0011894,0.24134
0.0011894,0.24136
0.0011894,0.24138
0.0011894,0.24141
0.0011894,0.24144
0.0011894,0.24148
0.00119,0.24155
0.0011916,0.2418
0.0011917,0.2418
0.0011948,0.24217
0.0012009,0.24261
0.0012054,0.243
0.0012055,0.243
0.0012105,0.24348
0.0012106,0.24348
0.0012157,0.24391
0.0012162,0.24391
0.0012196,0.24433
0.0012199,0.24434
0.0012234,0.24482
0.0012234,0.24483
0.0012281,0.24535
0.0012282,0.24535
0.0012314,0.2459
0.0012314,0.2459
0.0012334,0.24631
0.0012334,0.24631
0.0012345,0.24655
0.0012348,0.24666
0.0012348,0.24671
0.0012348,0.24671
0.0012348,0.24674
0.0012348,0.24675
0.0012348,0.24675
0.0012348,0.24675
0.0012348,0.24677
0.0012348,0.2468
0.0012348,0.24683
0.0012348,0.24686
0.0012348,0.24689
0.0012348,0.24693
0.001235,0.24702
0.001235,0.24702
0.001237,0.24723
0.0012402,0.24756
0.0012402,0.24756
0.0012458,0.24801
0.0012501,0.24843
0.0012502,0.24843
0.0012549,0.24894
0.001255,0.24894
0.0012596,0.24944
0.0012599,0.24944
0.0012659,0.24989
0.0012662,0.2499
0.0012697,0.2504
0.0012699,0.2504
0.0012726,0.25096
0.0012727,0.25096
0.0012764,0.25149
0.0012764,0.25149
0.0012797,0.25196
0.0012798,0.25196
0.0012805,0.25224
0.0012805,0.25225
0.0012812,0.25239
0.0012818,0.25246
0.0012818,0.25251
0.0012818,0.25252
0.0012818,0.25252
0.0012818,0.25255
0.0012818,0.25259
0.0012818,0.25264
0.0012818,0.25267
0.0012818,0.25269
0.0012818,0.25273
0.0012818,0.25278
0.001283,0.25295
0.0012886,0.25326
0.0012889,0.25326
0.0012943,0.2537
0.0012943,0.25371
0.0012999,0.25414
0.0013044,0.25462
0.0013048,0.25462
0.00131,0.25508
0.0013102,0.25508
0.0013136,0.25552
0.0013139,0.25553
0.0013193,0.25604
0.0013193,0.25604
0.0013234,0.25656
0.0013237,0.25656
0.0013282,0.25713
0.0013282,0.25713
0.0013312,0.25759
0.0013315,0.25759
0.0013337,0.25797
0.0013337,0.25797
0.0013345,0.25813
0.0013346,0.25821
0.0013348,0.25825
0.0013348,0.25827
0.0013348,0.25827
0.0013348,0.25829
0.0013348,0.25833
0.0013348,0.25835
0.0013348,0.25839
0.0013348,0.25842
0.0013348,0.25845
0.0013348,0.25846
0.0013349,0.25853
0.0013361,0.25866
0.0013386,0.25897
0.0013436,0.25941
0.0013436,0.25941
0.0013473,0.25985
0.0013528,0.2603
0.0013531,0.2603
0.0013565,0.26078
0.0013566,0.26078
0.0013622,0.26126
0.0013626,0.26126
0.0013678,0.26179
0.0013681,0.2618
0.0013723,0.26237
0.0013726,0.26237
0.0013772,0.26294
0.0013772,0.26294
0.0013837,0.26344
0.0013841,0.26344
0.0013871,0.26385
0.0013887,0.26404
0.0013893,0.26414
0.0013894,0.26419
0.0013894,0.26419
0.0013894,0.26421
0.0013894,0.26421
0.0013894,0.26422
0.0013894,0.26423
0.0013894,0.26425
0.0013894,0.26429
0.0013894,0.26432
0.0013894,0.26436
0.0013894,0.2644
0.0013895,0.26445
0.0013895,0.26446
0.0013902,0.26457
0.0013925,0.26481
0.0013981,0.26524
0.0013981,0.26525
0.0014035,0.26571
0.0014096,0.26617
0.0014097,0.26617
0.0014164,0.26667
0.0014166,0.26667
0.0014215,0.26715
0.0014216,0.26715
0.0014259,0.26767
0.0014261,0.26767
0.0014317,0.26824
0.001432,0.26824
0.0014371,0.2688
0.0014371,0.2688
0.001442,0.26936
0.0014421,0.26936
0.0014465,0.26983
0.0014465,0.26983
0.0014479,0.27008
0.001448,0.27009
0.0014487,0.2702
0.0014487,0.27025
0.0014487,0.27028
0.0014487,0.27029
0.0014487,0.27029
0.0014487,0.27033
0.0014487,0.27037
0.0014487,0.27041
0.0014487,0.27045
0.0014487,0.27048
0.0014487,0.27053
0.0014491,0.27065
0.0014511,0.27085
0.0014584,0.27127
0.0014584,0.27127
0.0014651,0.27171
0.0014652,0.27171
0.0014704,0.27217
0.0014707,0.27217
0.0014768,0.27269
0.0014769,0.27269
0.001482,0.27317
0.0014827,0.27317
0.0014864,0.2737
0.0014866,0.2737
0.0014925,0.2743
0.0014925,0.2743
0.0014974,0.27487
0.0014977,0.27487
0.0015029,0.27544
0.0015029,0.27544
0.0015077,0.27591
0.00151,0.2762
0.0015106,0.27635
0.0015106,0.27641
0.0015106,0.27642
0.0015106,0.27643
0.0015106,0.27643
0.0015106,0.27644
0.0015106,0.27646
0.0015106,0.27651
0.0015106,0.27656
0.0015106,0.27659
0.0015106,0.27661
0.0015107,0.27667
0.0015112,0.27675
0.0015136,0.27691
0.0015197,0.27723
0.0015274,0.27772
0.0015323,0.27822
0.0015324,0.27822
0.0015381,0.27867
0.0015386,0.27867
0.0015429,0.27915
0.0015431,0.27916
0.0015492,0.27968
0.0015495,0.27968
0.0015554,0.28021
0.0015555,0.28021
0.0015607,0.2808
0.0015608,0.28081
0.0015674,0.28136
0.0015675,0.28136
0.0015731,0.28189
0.0015731,0.28189
0.0015757,0.28219
0.0015764,0.28233
0.0015764,0.2824
0.0015764,0.28243
0.0015764,0.28245
0.0015764,0.28245
0.0015764,0.28245
0.0015764,0.28247
0.0015764,0.2825
0.0015764,0.28254
0.0015764,0.28258
0.0015764,0.28263
0.0015764,0.28268
0.0015768,0.28274
0.0015788,0.28289
0.0015836,0.28327
0.0015836,0.28327
0.0015924,0.28372
0.0015924,0.28373
0.0015982,0.28413
0.0016051,0.2846
0.0016055,0.2846
0.0016109,0.28511
0.0016111,0.28511
0.0016174,0.28561
0.0016175,0.28562
0.0016239,0.28619
0.0016241,0.28619
0.0016303,0.28681
0.0016303,0.28681
0.0016373,0.28742
0.0016373,0.28742
0.0016424,0.28796
0.0016425,0.28797
0.001646,0.28837
0.0016462,0.28837
0.0016469,0.28856
0.0016474,0.28863
0.0016474,0.28868
0.0016474,0.2887
0.0016474,0.28871
0.0016474,0.28872
0.0016474,0.28873
0.0016474,0.28876
0.0016474,0.2888
0.0016474,0.28884
0.0016474,0.28887
0.0016474,0.28891
0.0016477,0.28898
0.0016497,0.28913
0.0016547,0.28943
0.0016548,0.28943
0.0016608,0.28984
0.0016676,0.29032
0.0016731,0.29084
0.0016734,0.29084
0.0016805,0.29137
0.0016857,0.2919
0.0016857,0.2919
0.0016932,0.29244
0.0016936,0.29244
0.0017005,0.29304
0.0017005,0.29304
0.0017074,0.29365
0.0017074,0.29365
0.0017153,0.29424
0.0017154,0.29425
0.0017219,0.29467
0.001722,0.29467
0.0017251,0.2949
0.0017254,0.295
0.0017254,0.295
0.0017254,0.29507
0.0017254,0.29509
0.0017254,0.29509
0.0017254,0.29509
0.0017254,0.2951
0.0017254,0.29513
0.0017254,0.29516
0.0017254,0.2952
0.0017254,0.29523
0.0017254,0.29527
0.0017257,0.29534
0.0017257,0.29534
0.001728,0.29544
0.0017318,0.2957
0.0017318,0.2957
0.001738,0.2961
0.0017381,0.2961
0.0017471,0.29655
0.0017473,0.29655
0.0017537,0.29701
0.0017537,0.29701
0.0017601,0.29751
0.0017604,0.29752
0.0017677,0.29804
0.0017679,0.29804
0.001774,0.2986
0.0017746,0.29861
0.0017814,0.29929
0.0017815,0.29929
0.0017884,0.29991
0.0017885,0.29991
0.001797,0.30054
0.0017971,0.30054
0.0018019,0.30103
0.001802,0.30103
0.0018049,0.30134
0.0018049,0.30135
0.001805,0.30148
0.001805,0.30155
0.001805,0.3016
0.001805,0.30161
0.001805,0.30161
0.001805,0.30161
0.001805,0.30162
0.001805,0.30164
0.001805,0.30169
0.001805,0.30174
0.001805,0.30177
0.001805,0.30182
0.001805,0.30188
0.0018061,0.30199
0.0018086,0.30222
0.0018171,0.30263
0.0018246,0.30311
0.0018247,0.30311
0.0018313,0.30358
0.0018315,0.30358
0.0018377,0.30413
0.0018377,0.30413
0.0018452,0.30466
0.0018455,0.30466
0.0018511,0.30527
0.0018512,0.30527
0.0018587,0.30596
0.0018589,0.30596
0.0018658,0.30661
0.0018658,0.30662
0.0018747,0.30728
0.001875,0.30728
0.0018832,0.3078
0.0018832,0.30781
0.0018869,0.30815
0.001887,0.30815
0.001889,0.30827
0.0018893,0.30834
0.0018893,0.3084
0.0018893,0.30843
0.0018893,0.30843
0.0018893,0.30844
0.0018895,0.30845
0.0018895,0.30848
0.0018895,0.30852
0.0018895,0.30856
0.0018895,0.30859
0.0018896,0.30866
0.00189,0.30874
0.00189,0.30874
0.0018927,0.30894
0.0019001,0.30929
0.0019002,0.30929
0.0019097,0.30974
0.0019097,0.30974
0.0019179,0.31022
0.001918,0.31022
0.0019272,0.31071
0.0019273,0.31071
0.0019351,0.31125
0.0019352,0.31125
0.0019422,0.31186
0.0019423,0.31186
0.0019498,0.31252
0.0019501,0.31252
0.0019582,0.31322
0.0019583,0.31323
0.0019669,0.31388
0.0019763,0.31442
0.0019806,0.31482
0.0019807,0.31482
0.0019821,0.31501
0.0019822,0.31501
0.0019822,0.3151
0.0019822,0.31517
0.0019822,0.3152
0.0019822,0.31521
0.0019822,0.31521
0.0019822,0.31522
0.0019822,0.31526
0.0019822,0.31531
0.0019822,0.31534
0.0019823,0.31538
0.0019823,0.31542
0.0019833,0.3155
0.0019857,0.31566
0.0019857,0.31567
0.0019909,0.31601
0.0020005,0.31644
0.0020072,0.31687
0.0020073,0.31687
0.0020157,0.31734
0.0020158,0.31734
0.0020248,0.31793
0.0020249,0.31793
0.0020322,0.31854
0.0020323,0.31854
0.00204,0.31919
0.0020401,0.3192
0.0020478,0.31983
0.0020478,0.31983
0.0020595,0.32054
0.0020595,0.32054
0.0020717,0.32118
0.0020719,0.32118
0.0020797,0.32163
0.0020797,0.32163
0.0020825,0.32181
0.0020825,0.32181
0.002083,0.32192
0.0020831,0.32198
0.0020831,0.32202
0.0020831,0.32202
0.0020831,0.32202
0.0020831,0.32203
0.0020831,0.32204
0.0020831,0.32209
0.0020831,0.32211
0.0020833,0.32215
0.0020835,0.32222
0.0020846,0.32228
0.0020866,0.32245
0.0020912,0.32275
0.0020986,0.32317
0.0021059,0.32361
0.0021059,0.32361
0.0021148,0.32411
0.002115,0.32411
0.0021232,0.32465
0.0021233,0.32465
0.0021301,0.32527
0.0021304,0.32528
0.0021376,0.32594
0.0021379,0.32595
0.0021453,0.32669
0.0021456,0.3267
0.0021558,0.32736
0.0021559,0.32736
0.0021659,0.32804
0.002166,0.32804
0.0021733,0.32851
0.0021734,0.32851
0.0021785,0.32876
0.0021789,0.32887
0.0021789,0.32893
0.0021789,0.32898
0.0021789,0.329
0.0021789,0.329
0.0021789,0.32901
0.0021789,0.32904
0.0021789,0.32908
0.0021789,0.32911
0.0021789,0.32917
0.0021789,0.32921
0.0021792,0.32926
0.0021807,0.32939
0.0021807,0.32939
0.0021834,0.32965
0.0021834,0.32965
0.0021904,0.33004
0.0021904,0.33004
0.0021984,0.33053
0.0021984,0.33053
0.0022055,0.33098
0.0022058,0.33098
0.0022155,0.33155
0.0022156,0.33155
0.0022244,0.33223
0.0022251,0.33223
0.0022335,0.33291
0.0022341,0.33291
0.0022421,0.33355
0.0022423,0.33355
0.0022521,0.33422
0.0022521,0.33422
0.0022632,0.33486
0.0022633,0.33486
0.0022705,0.33543
0.0022707,0.33543
0.0022755,0.3357
0.0022771,0.33584
0.0022771,0.33584
0.0022775,0.33591
0.0022776,0.33596
0.0022776,0.33598
0.0022776,0.33599
0.0022776,0.33599
0.0022776,0.336
0.0022776,0.33602
0.0022776,0.33606
0.0022776,0.33609
0.0022776,0.33613
0.0022778,0.33616
0.0022782,0.33621
0.0022787,0.33634
0.0022787,0.33634
0.0022817,0.33656
0.0022817,0.33656
0.0022884,0.33692
0.0022884,0.33692
0.0022989,0.33739
0.0022989,0.33739
0.0023058,0.3378
0.0023061,0.3378
0.0023129,0.33833
0.0023132,0.33833
0.0023227,0.33902
0.0023231,0.33903
0.0023312,0.33971
0.0023313,0.33971
0.0023416,0.34039
0.0023418,0.34039
0.0023524,0.3411
0.0023525,0.3411
0.0023621,0.34175
0.0023622,0.34175
0.0023734,0.34229
0.0023734,0.3423
0.0023804,0.34261
0.0023825,0.34277
0.002383,0.34284
0.002383,0.34293
0.002383,0.34296
0.002383,0.34298
0.002383,0.34298
0.002383,0.34299
0.002383,0.343
0.002383,0.34304
0.002383,0.34308
0.002383,0.34311
0.002383,0.34314
0.0023831,0.34317
0.0023839,0.34326
0.0023868,0.34343
0.0023911,0.34374
0.0023911,0.34374
0.0024007,0.34418
0.0024007,0.34418
0.0024086,0.34463
0.0024086,0.34464
0.0024189,0.34514
0.0024191,0.34514
0.0024302,0.3458
0.0024303,0.3458
0.0024414,0.3464
0.0024417,0.3464
0.0024522,0.34703
0.002453,0.34704
0.002465,0.34779
0.0024653,0.3478
0.0024762,0.34845
0.0024762,0.34845
0.0024876,0.34903
0.0024876,0.34903
0.0024948,0.3494
0.002495,0.3494
0.0024985,0.34957
0.0024986,0.34957
0.0024992,0.34966
0.0024992,0.34973
0.0024993,0.34979
0.0024993,0.34982
0.0024993,0.34982
0.0024993,0.34983
0.0024993,0.34984
0.0024993,0.34986
0.0024993,0.3499
0.0024993,0.34992
0.0024993,0.34996
0.0024996,0.35
0.0025007,0.35007
0.0025038,0.35022
0.0025038,0.35023
0.0025089,0.3505
0.0025089,0.3505
0.0025193,0.35096
0.0025193,0.35097
0.0025305,0.35147
0.0025402,0.35198
0.0025402,0.35199
0.0025505,0.35264
0.0025507,0.35264
0.0025611,0.35339
0.0025616,0.3534
0.0025719,0.35401
0.002572,0.35401
0.0025847,0.35473
0.002585,0.35473
0.0025969,0.35543
0.0025969,0.35543
0.0026063,0.35606
0.0026063,0.35607
0.0026162,0.35654
0.0026164,0.35654
0.0026216,0.35677
0.0026218,0.35687
0.002622,0.35687
0.0026221,0.35694
0.0026221,0.35699
0.0026221,0.35702
0.0026221,0.35703
0.0026221,0.35703
0.0026221,0.35704
0.0026221,0.35708
0.0026221,0.35713
0.0026221,0.35717
0.0026221,0.35721
0.0026223,0.35724
0.0026231,0.35731
0.0026239,0.35744
0.0026287,0.35769
0.002637,0.35807
0.0026481,0.35856
0.0026597,0.35911
0.0026597,0.35911
0.0026714,0.35971
0.0026716,0.35971
0.0026845,0.36041
0.0026847,0.36041
0.0026968,0.36107
0.0026974,0.36107
0.0027097,0.36178
0.0027101,0.36178
0.0027232,0.36249
0.0027235,0.36249
0.0027337,0.3631
0.0027337,0.36311
0.0027423,0.36361
0.0027426,0.36361
0.0027479,0.36391
0.0027479,0.36391
0.0027494,0.36405
0.0027494,0.36406
0.0027496,0.36414
0.0027496,0.36422
0.0027496,0.36426
0.0027496,0.36427
0.0027496,0.36427
0.0027496,0.36428
0.0027496,0.36431
0.0027496,0.36435
0.0027496,0.36438
0.0027496,0.36443
0.0027498,0.36446
0.00275,0.36452
0.0027517,0.36462
0.0027561,0.36483
0.0027639,0.36518
0.002775,0.36566
0.0027856,0.36621
0.0027858,0.36621
0.0027971,0.36681
0.0027974,0.36681
0.0028075,0.36753
0.002808,0.36753
0.002822,0.36829
0.0028225,0.36829
0.0028347,0.36902
0.0028348,0.36902
0.0028478,0.36972
0.0028482,0.36973
0.0028586,0.37039
0.0028586,0.37039
0.002868,0.37093
0.0028739,0.37125
0.0028756,0.37139
0.0028765,0.37149
0.0028767,0.37157
0.0028767,0.37161
0.0028767,0.37162
0.0028767,0.37162
0.0028767,0.37162
0.0028767,0.37166
0.0028767,0.3717
0.0028769,0.37174
0.002877,0.37178
0.0028773,0.37181
0.0028775,0.37187
0.002878,0.37196
0.002878,0.37197
0.0028821,0.37215
0.0028885,0.37248
0.0028885,0.37248
0.0028965,0.37298
0.0028967,0.37298
0.0029103,0.3735
0.0029105,0.3735
0.0029214,0.37406
0.0029215,0.37406
0.0029342,0.3748
0.0029349,0.3748
0.0029491,0.3755
0.0029497,0.3755
0.0029626,0.37624
0.002963,0.37624
0.0029809,0.37702
0.0029809,0.37702
0.0029934,0.37768
0.0029936,0.37768
0.003004,0.37822
0.003004,0.37822
0.0030125,0.37859
0.0030128,0.37859
0.0030169,0.37875
0.0030182,0.37887
0.0030188,0.37896
0.0030188,0.37901
0.0030188,0.37903
0.0030188,0.37903
0.0030188,0.37905
0.0030188,0.3791
0.0030188,0.37914
0.0030188,0.37917
0.0030188,0.37922
0.0030191,0.37927
0.0030196,0.37934
0.0030229,0.3795
0.0030296,0.3798
0.0030406,0.38025
0.0030524,0.3808
0.0030524,0.3808
0.003066,0.38138
0.0030667,0.38138
0.0030831,0.38211
0.0030832,0.38211
0.0030966,0.3828
0.003097,0.3828
0.0031151,0.3835
0.0031152,0.3835
0.0031272,0.38426
0.0031272,0.38426
0.003141,0.38494
0.0031412,0.38494
0.0031552,0.38549
0.0031552,0.38549
0.0031653,0.38594
0.0031694,0.38616
0.0031694,0.38616
0.0031705,0.38628
0.0031708,0.38637
0.0031708,0.38642
0.0031708,0.38644
0.0031708,0.38645
0.0031708,0.38647
0.0031708,0.38651
0.0031709,0.38655
0.0031712,0.38657
0.0031712,0.38661
0.0031718,0.38665
0.0031727,0.38671
0.0031748,0.38682
0.0031805,0.38711
0.0031938,0.38758
0.0032021,0.38814
0.0032022,0.38814
0.0032142,0.38875
0.0032144,0.38875
0.0032293,0.38939
0.0032295,0.38939
0.0032446,0.39013
0.0032452,0.39013
0.0032603,0.39084
0.0032608,0.39084
0.0032761,0.39161
0.0032764,0.39162
0.0032898,0.39231
0.0032899,0.39231
0.0033047,0.39292
0.0033048,0.39292
0.0033148,0.39342
0.0033148,0.39342
0.0033208,0.39369
0.0033224,0.39382
0.0033227,0.39392
0.0033227,0.39399
0.0033227,0.39401
0.0033227,0.39402
0.0033227,0.39402
0.0033227,0.39404
0.0033227,0.39407
0.0033227,0.39412
0.0033227,0.39414
0.0033227,0.39417
0.003323,0.39422
0.0033235,0.39427
0.003326,0.39436
0.0033318,0.3946
0.0033318,0.3946
0.0033424,0.395
0.0033538,0.39553
0.003366,0.39613
0.003366,0.39613
0.0033816,0.39682
0.0033822,0.39682
0.0033995,0.39753
0.0034001,0.39753
0.0034157,0.39826
0.0034165,0.39827
0.0034321,0.39899
0.0034322,0.399
0.0034492,0.39967
0.0034494,0.39967
0.0034643,0.40032
0.0034643,0.40032
0.0034757,0.40082
0.0034758,0.40082
0.0034843,0.40113
0.0034881,0.40128
0.0034884,0.40128
0.0034891,0.40142
0.0034891,0.4015
0.0034891,0.40154
0.0034891,0.40154
0.0034891,0.40157
0.0034891,0.40159
0.0034891,0.40163
0.0034891,0.40166
0.0034895,0.40169
0.0034896,0.40174
0.0034899,0.40177
0.0034908,0.40186
0.0034962,0.40203
0.0034962,0.40203
0.0035061,0.40241
0.0035061,0.40241
0.0035184,0.40298
0.0035184,0.40298
0.0035337,0.40358
0.0035472,0.40417
0.0035486,0.40417
0.0035657,0.4049
0.003566,0.4049
0.0035817,0.40562
0.0035822,0.40563
0.0036015,0.40638
0.0036019,0.40638
0.003619,0.40711
0.003619,0.40712
0.0036337,0.40775
0.0036338,0.40775
0.0036482,0.40824
0.0036483,0.40824
0.003658,0.40859
0.0036625,0.40881
0.0036638,0.40896
0.003664,0.40906
0.003664,0.4091
0.003664,0.4091
0.003664,0.4091
0.003664,0.40912
0.003664,0.40914
0.003664,0.40918
0.003664,0.40921
0.003664,0.40924
0.0036644,0.40928
0.0036647,0.40932
0.0036658,0.40937
0.0036658,0.40937
0.00367,0.40954
0.0036807,0.40984
0.0036931,0.41036
0.003708,0.41096
0.0037084,0.41096
0.0037239,0.41162
0.0037241,0.41162
0.0037439,0.4123
0.0037445,0.4123
0.0037613,0.41308
0.0037617,0.41309
0.0037792,0.41374
0.0037794,0.41375
0.0037983,0.41454
0.0037986,0.41454
0.0038152,0.41526
0.0038154,0.41526
0.0038275,0.41584
0.0038277,0.41584
0.003838,0.41621
0.003838,0.41621
0.0038449,0.41646
0.0038468,0.41661
0.0038472,0.4167
0.0038472,0.4167
0.0038473,0.41675
0.0038473,0.41676
0.0038473,0.41676
0.0038473,0.41676
0.0038473,0.41678
0.0038475,0.41679
0.0038475,0.41682
0.0038476,0.41684
0.0038476,0.41688
0.0038476,0.41693
0.0038477,0.41697
0.0038482,0.41703
0.0038521,0.41717
0.0038611,0.41748
0.0038752,0.41795
0.0038915,0.41855
0.0039089,0.41918
0.0039091,0.41918
0.0039271,0.41985
0.0039275,0.41985
0.0039455,0.4206
0.003946,0.4206
0.0039651,0.42125
0.0039659,0.42125
0.003988,0.42204
0.0039887,0.42204
0.0040096,0.42274
0.0040096,0.42274
0.0040263,0.42334
0.0040264,0.42334
0.0040392,0.42377
0.0040462,0.42407
0.0040462,0.42407
0.0040483,0.42423
0.0040488,0.42436
0.0040488,0.42442
0.0040489,0.42442
0.0040489,0.42443
0.0040489,0.42443
0.0040489,0.42444
0.0040489,0.42445
0.0040489,0.42448
0.0040489,0.4245
0.0040489,0.42454
0.0040492,0.42458
0.0040492,0.42463
0.0040496,0.42467
0.0040518,0.42478
0.0040595,0.42505
0.0040749,0.42549
0.0040925,0.42601
0.0040928,0.42601
0.0041105,0.42662
0.0041107,0.42662
0.0041302,0.42725
0.004131,0.42725
0.0041515,0.42797
0.0041522,0.42797
0.0041752,0.42864
0.0041754,0.42864
0.0041969,0.42935
0.0041971,0.42935
0.0042153,0.43009
0.0042153,0.43009
0.0042337,0.43068
0.0042337,0.43069
0.0042471,0.43119
0.0042474,0.43119
0.0042561,0.43153
0.0042598,0.43172
0.0042602,0.43184
0.0042604,0.43191
0.0042605,0.43192
0.0042607,0.43192
0.0042607,0.43192
0.0042607,0.43193
0.0042607,0.43197
0.0042607,0.432
0.0042607,0.43204
0.0042608,0.43208
0.0042608,0.43214
0.0042609,0.43219
0.0042624,0.43228
0.0042702,0.4325
0.0042702,0.4325
0.0042855,0.43291
0.0043053,0.43349
0.0043055,0.43349
0.0043239,0.43413
0.004324,0.43413
0.0043432,0.43477
0.0043438,0.43477
0.0043654,0.43549
0.0043664,0.43549
0.0043878,0.43615
0.0043886,0.43615
0.0044109,0.43682
0.0044113,0.43683
0.0044322,0.43753
0.0044322,0.43753
0.004449,0.43827
0.0044646,0.43878
0.0044646,0.43878
0.0044747,0.43917
0.0044748,0.43917
0.0044793,0.43938
0.0044802,0.43952
0.0044803,0.4396
0.0044803,0.4396
0.0044803,0.43962
0.0044803,0.43963
0.0044804,0.43964
0.0044804,0.43968
0.0044804,0.4397
0.0044807,0.43975
0.0044807,0.4398
0.0044808,0.43987
0.0044811,0.43992
0.0044823,0.43999
0.0044875,0.44018
0.0045004,0.44058
0.0045005,0.44058
0.0045177,0.44115
0.0045179,0.44115
0.004539,0.44185
0.0045396,0.44185
0.0045591,0.44245
0.0045594,0.44245
0.0045848,0.44321
0.0045851,0.44321
0.0046094,0.44394
0.0046103,0.44395
0.0046334,0.44461
0.0046337,0.44462
0.0046575,0.44532
0.0046579,0.44533
0.0046807,0.44609
0.0046809,0.44609
0.0046986,0.4466
0.0046986,0.44661
0.0047122,0.4471
0.0047122,0.4471
0.0047197,0.44734
0.0047214,0.44749
0.0047215,0.44757
0.0047216,0.44757
0.0047216,0.44759
0.0047216,0.44759
0.0047216,0.4476
0.0047216,0.44761
0.0047216,0.44764
0.0047216,0.44766
0.0047216,0.44771
0.0047216,0.44773
0.0047216,0.44781
0.0047219,0.44785
0.004723,0.44791
0.0047282,0.44806
0.0047416,0.44843
0.0047416,0.44843
0.0047614,0.44896
0.0047615,0.44896
0.0047846,0.44964
0.004785,0.44964
0.004805,0.45024
0.0048055,0.45024
0.0048306,0.45101
0.0048309,0.45101
0.0048584,0.45172
0.0048589,0.45172
0.0048845,0.45235
0.0048847,0.45235
0.0049107,0.45309
0.0049111,0.4531
0.0049362,0.45387
0.0049364,0.45388
0.0049577,0.45451
0.0049577,0.45451
0.0049738,0.45505
0.0049813,0.45534
0.0049814,0.45534
0.0049831,0.45549
0.0049835,0.45558
0.0049835,0.45561
0.0049835,0.45561
0.0049835,0.45561
0.0049835,0.45562
0.0049835,0.45565
0.0049835,0.45567
0.0049835,0.45572
0.0049835,0.45575
0.0049836,0.45582
0.0049836,0.45588
0.0049843,0.45595
0.0049881,0.45605
0.0049881,0.45605
0.0049987,0.45635
0.005019,0.45688
0.005019,0.45688
0.0050413,0.45756
0.0050414,0.45756
0.0050639,0.45817
0.0050642,0.45817
0.0050891,0.45893
0.0050892,0.45893
0.0051179,0.45964
0.005119,0.45964
0.0051452,0.46033
0.0051458,0.46033
0.0051682,0.461
0.005169,0.461
0.005197,0.46176
0.0051971,0.46176
0.0052165,0.46239
0.0052165,0.46239
0.005236,0.46298
0.0052441,0.46333
0.0052441,0.46333
0.0052475,0.46351
0.0052485,0.46362
0.0052487,0.46365
0.0052487,0.46365
0.0052487,0.46366
0.0052487,0.46366
0.0052489,0.46368
0.0052489,0.46371
0.0052489,0.46374
0.0052489,0.46377
0.005249,0.46383
0.0052492,0.4639
0.0052494,0.46398
0.0052519,0.46408
0.0052628,0.46437
0.0052628,0.46438
0.0052824,0.46487
0.0052826,0.46487
0.0053083,0.46556
0.0053349,0.46614
0.0053353,0.46614
0.0053595,0.46679
0.0053602,0.46679
0.0053867,0.4675
0.005387,0.4675
0.0054132,0.46822
0.0054139,0.46823
0.0054426,0.46891
0.0054435,0.46892
0.0054695,0.46968
0.0054696,0.46968
0.0054945,0.47033
0.0054945,0.47033
0.0055155,0.47094
0.0055156,0.47094
0.0055259,0.47132
0.005526,0.47132
0.0055316,0.47156
0.0055316,0.47156
0.0055323,0.47164
0.0055324,0.47167
0.0055324,0.47168
0.0055324,0.47168
0.0055324,0.47168
0.0055324,0.47168
0.0055324,0.47171
0.0055324,0.47173
0.0055324,0.47177
0.0055324,0.4718
0.0055327,0.47185
0.0055327,0.47192
0.0055329,0.472
0.0055346,0.47208
0.0055457,0.47233
0.0055685,0.47279
0.0055943,0.47339
0.0055945,0.47339
0.0056227,0.47407
0.005623,0.47407
0.0056506,0.47471
0.0056513,0.47471
0.0056804,0.4754
0.0056811,0.4754
0.0057107,0.47611
0.0057118,0.47611
0.0057395,0.47678
0.0057414,0.47678
0.0057681,0.47745
0.0057682,0.47746
0.0057963,0.47816
0.0057963,0.47816
0.0058209,0.47885
0.0058209,0.47885
0.0058369,0.47928
0.005837,0.47928
0.0058448,0.47961
0.0058461,0.47972
0.0058465,0.47979
0.0058465,0.4798
0.0058465,0.4798
0.0058465,0.4798
0.0058465,0.4798
0.0058466,0.47982
0.0058467,0.47985
0.0058467,0.47989
0.005847,0.47991
0.005847,0.47997
0.0058472,0.48002
0.0058472,0.48009
0.00585,0.48017
0.0058592,0.48039
0.005878,0.48082
0.0059042,0.48142
0.0059328,0.48209
0.0059331,0.48209
0.0059612,0.48274
0.0059613,0.48275
0.0059921,0.48344
0.0059923,0.48345
0.00603,0.48418
0.0060315,0.48418
0.0060612,0.48488
0.0060623,0.48488
0.0060934,0.48566
0.0060937,0.48566
0.0061242,0.48634
0.0061243,0.48634
0.0061524,0.48708
0.0061528,0.48708
0.0061718,0.4876
0.0061718,0.4876
0.0061826,0.48792
0.0061862,0.48804
0.0061866,0.48811
0.0061866,0.48812
0.0061866,0.48812
0.0061866,0.48812
0.0061866,0.48814
0.0061866,0.48817
0.0061866,0.48821
0.0061866,0.48823
0.0061866,0.48827
0.0061867,0.48831
0.0061867,0.48839
0.0061874,0.48848
0.006196,0.48865
0.0062157,0.48902
0.0062408,0.48958
0.0062718,0.49024
0.0062719,0.49024
0.0063053,0.49095
0.006306,0.49095
0.0063394,0.49162
0.0063397,0.49162
0.0063805,0.49238
0.006382,0.49238
0.0064136,0.49305
0.0064139,0.49305
0.0064462,0.49381
0.0064472,0.49381
0.006479,0.49451
0.006479,0.49451
0.0065129,0.49529
0.006513,0.49529
0.0065387,0.49592
0.0065387,0.49593
0.0065511,0.49635
0.0065513,0.49635
0.0065558,0.49649
0.0065558,0.49649
0.0065565,0.49655
0.0065565,0.49656
0.0065565,0.49656
0.0065565,0.49656
0.0065566,0.49658
0.0065567,0.4966
0.0065567,0.49665
0.0065567,0.49668
0.006557,0.49671
0.0065571,0.49675
0.0065573,0.4968
0.0065578,0.49686
0.0065632,0.49704
0.0065632,0.49704
0.0065805,0.49736
0.0065805,0.49736
0.0066077,0.49787
0.0066429,0.49849
0.0066431,0.49849
0.0066771,0.49917
0.0066776,0.49917
0.0067108,0.49974
0.0067109,0.49974
0.0067491,0.50043
0.0067501,0.50044
0.0067877,0.50111
0.0067884,0.50111
0.0068183,0.50183
0.0068193,0.50183
0.0068561,0.50253
0.0068566,0.50253
0.006896,0.50338
0.0068963,0.50338
0.0069246,0.50404
0.0069246,0.50404
0.0069401,0.50449
0.0069401,0.50449
0.0069447,0.50466
0.0069447,0.50466
0.0069455,0.50474
0.0069455,0.50475
0.0069455,0.50476
0.0069455,0.50476
0.0069455,0.50476
0.0069456,0.50477
0.0069459,0.50479
0.0069459,0.50483
0.006946,0.50487
0.0069462,0.50491
0.0069463,0.50494
0.0069463,0.50499
0.0069467,0.50506
0.006952,0.50523
0.0069671,0.50551
0.0069671,0.50551
0.0069972,0.50602
0.0070302,0.50657
0.0070303,0.50657
0.007067,0.50729
0.0070676,0.50729
0.0071043,0.50788
0.0071046,0.50788
0.007145,0.50858
0.0071457,0.50859
0.0071846,0.50926
0.007186,0.50926
0.0072218,0.50998
0.007224,0.50998
0.0072598,0.51067
0.0072599,0.51067
0.0072986,0.51149
0.0073312,0.51222
0.0073312,0.51222
0.0073544,0.51273
0.007361,0.51292
0.007361,0.51292
0.007363,0.513
0.0073632,0.51302
0.0073632,0.51303
0.0073632,0.51303
0.0073632,0.51304
0.0073633,0.51306
0.0073636,0.51311
0.0073637,0.51315
0.007364,0.51319
0.007364,0.51322
0.0073643,0.51329
0.0073651,0.51335
0.0073679,0.51349
0.0073827,0.51375
0.0074106,0.51425
0.0074448,0.51474
0.0074448,0.51474
0.0074873,0.51546
0.0074877,0.51547
0.0075238,0.51604
0.0075245,0.51604
0.0075609,0.51671
0.0075622,0.51671
0.0076032,0.51741
0.0076044,0.51741
0.0076451,0.51821
0.0076465,0.51821
0.007687,0.51888
0.0076876,0.51888
0.0077354,0.51972
0.0077355,0.51972
0.0077787,0.52053
0.0077787,0.52053
0.0078044,0.52113
0.0078044,0.52113
0.0078169,0.52135
0.0078194,0.52143
0.0078194,0.52143
0.0078195,0.52146
0.0078195,0.52147
0.0078195,0.52147
0.0078195,0.52147
0.0078195,0.52147
0.0078195,0.52149
0.0078195,0.52152
0.0078195,0.52155
0.0078195,0.52159
0.0078196,0.52162
0.0078196,0.52169
0.0078198,0.52175
0.0078216,0.52186
0.0078356,0.52208
0.0078625,0.5225
0.0079001,0.52299
0.0079001,0.52299
0.0079456,0.52372
0.0079461,0.52372
0.0079881,0.52436
0.0079882,0.52436
0.0080202,0.525
0.0080203,0.52501
0.0080641,0.52565
0.0080648,0.52566
0.0081089,0.52636
0.0081098,0.52637
0.0081506,0.52707
0.0081514,0.52708
0.0082013,0.52798
0.0082016,0.52799
0.0082462,0.52888
0.0082464,0.52888
0.0082782,0.52954
0.0082782,0.52954
0.0082947,0.52985
0.0082947,0.52985
0.0082985,0.52997
0.0082988,0.53001
0.0082988,0.53002
0.0082988,0.53002
0.0082988,0.53003
0.0082988,0.53003
0.0082988,0.53005
0.0082988,0.53009
0.0082991,0.53013
0.0082992,0.53018
0.0082994,0.53021
0.0082995,0.53026
0.0082995,0.53031
0.0083011,0.53042
0.0083141,0.53063
0.0083407,0.53104
0.0083742,0.53149
0.0083742,0.53149
0.0084164,0.53213
0.0084165,0.53213
0.0084624,0.53274
0.0084629,0.53274
0.0085064,0.53338
0.0085071,0.53338
0.0085514,0.534
0.0085526,0.53401
0.0086052,0.53479
0.0086057,0.53479
0.0086541,0.53549
0.0086544,0.5355
0.0087083,0.53639
0.0087084,0.53639
0.0087597,0.53721
0.0087598,0.53721
0.0087971,0.53793
0.0088166,0.53825
0.008823,0.53841
0.0088232,0.53841
0.008824,0.53845
0.008824,0.53845
0.0088241,0.53847
0.0088241,0.53848
0.0088241,0.53848
0.0088241,0.53848
0.0088241,0.53849
0.0088241,0.53854
0.0088241,0.53859
0.0088245,0.53864
0.0088247,0.53868
0.0088248,0.53872
0.008825,0.53877
0.0088265,0.53887
0.0088363,0.53904
0.0088627,0.53946
0.0089005,0.53994
0.0089006,0.53994
0.008942,0.54054
0.008942,0.54054
0.0089879,0.54118
0.0089883,0.54118
0.0090337,0.54179
0.0090346,0.5418
0.0090826,0.5424
0.0090827,0.5424
0.0090832,0.54241
0.0090835,0.54241
0.009135,0.54316
0.0091356,0.54316
0.0091371,0.54316
0.0091373,0.54316
0.0091921,0.54389
0.0091932,0.54389
0.0092474,0.54479
0.0092476,0.54479
0.0093055,0.54568
0.0093055,0.54568
0.0093496,0.54654
0.0093496,0.54654
0.0093735,0.54693
0.0093735,0.54693
0.0093846,0.54713
0.0093858,0.54718
0.0093859,0.54721
0.0093859,0.54721
0.0093859,0.54721
0.0093859,0.54723
0.0093859,0.54723
0.0093859,0.54723
0.0093859,0.54727
0.0093859,0.5473
0.0093859,0.54736
0.0093859,0.54739
0.0093859,0.54746
0.0093861,0.54751
0.0093869,0.54757
0.0093951,0.5477
0.0094205,0.54807
0.0094602,0.54851
0.0094604,0.54851
0.0095084,0.54914
0.0095087,0.54914
0.0095629,0.54976
0.0095629,0.54976
0.0096118,0.55041
0.0096123,0.55041
0.0096579,0.55098
0.0096584,0.55098
0.0096586,0.55099
0.009659,0.55099
0.009717,0.55174
0.0097172,0.55174
0.0097195,0.55174
0.0097206,0.55174
0.0097763,0.55245
0.0097766,0.55245
0.0097778,0.55245
0.0098415,0.55333
0.0098419,0.55334
0.0099066,0.55418
0.0099066,0.55418
0.0099565,0.55505
0.0099566,0.55505
0.0099887,0.55547
0.0099887,0.55547
0.0099992,0.55569
0.010001,0.55578
0.010001,0.55581
0.010001,0.55582
0.010001,0.55582
0.010001,0.55583
0.010001,0.55583
0.010001,0.55585
0.010001,0.55589
0.010002,0.55594
0.010002,0.55599
0.010002,0.55604
0.010002,0.55609
0.010002,0.55616
0.010007,0.55627
0.010031,0.55658
0.010069,0.55696
0.010116,0.55747
0.010116,0.55747
0.010177,0.55805
0.010177,0.55805
0.010239,0.55869
0.010239,0.5587
0.010286,0.55925
0.010286,0.55925
0.010286,0.55925
0.010348,0.55995
0.010349,0.55995
0.01035,0.55995
0.010351,0.55995
0.010419,0.56069
0.010419,0.56069
0.01042,0.56069
0.010486,0.56162
0.010486,0.56163
0.010552,0.56261
0.010552,0.56261
0.010616,0.56345
0.010652,0.56389
0.010652,0.56389
0.010668,0.56415
0.010672,0.56425
0.010672,0.5643
0.010672,0.56431
0.010672,0.56432
0.010672,0.56432
0.010672,0.56433
0.010672,0.56434
0.010672,0.56436
0.010673,0.56441
0.010673,0.56446
0.010673,0.56453
0.010673,0.56456
0.010674,0.56464
0.010676,0.56474
0.010697,0.565
0.010736,0.56535
0.010736,0.56535
0.010786,0.56588
0.010845,0.56644
0.010845,0.56644
0.010907,0.56711
0.010907,0.56711
0.010961,0.56766
0.010962,0.56766
0.010962,0.56767
0.010962,0.56767
0.011029,0.5684
0.011029,0.5684
0.01103,0.5684
0.011031,0.5684
0.011104,0.56917
0.011104,0.56917
0.011105,0.56917
0.011105,0.56917
0.011172,0.57011
0.011173,0.57012
0.01125,0.57112
0.01125,0.57112
0.011317,0.57208
0.011317,0.57208
0.01136,0.57259
0.01136,0.57259
0.011384,0.57292
0.011391,0.57304
0.011391,0.57304
0.011391,0.57311
0.011391,0.57312
0.011391,0.57313
0.011391,0.57314
0.011391,0.57314
0.011391,0.57314
0.011391,0.57316
0.011392,0.57319
0.011392,0.57323
0.011392,0.57332
0.011392,0.57335
0.011393,0.57341
0.011395,0.57348
0.011413,0.57377
0.011449,0.57409
0.011496,0.57459
0.011496,0.57459
0.01155,0.57507
0.01155,0.57507
0.011618,0.57578
0.011619,0.57578
0.011681,0.57638
0.011682,0.57638
0.011682,0.57638
0.011739,0.5771
0.01174,0.5771
0.01174,0.57711
0.011741,0.57711
0.011821,0.57784
0.011822,0.57784
0.011823,0.57785
0.011894,0.57873
0.011894,0.57873
0.011895,0.57874
0.011977,0.57977
0.011978,0.57977
0.012058,0.58078
0.012058,0.58078
0.01211,0.58132
0.012111,0.58132
0.012138,0.58167
0.012138,0.58167
0.012149,0.58179
0.01215,0.58189
0.01215,0.5819
0.01215,0.58192
0.01215,0.58194
0.01215,0.58195
0.01215,0.58196
0.012151,0.58197
0.012151,0.58199
0.012151,0.58203
0.012152,0.58212
0.012152,0.58216
0.012152,0.58226
0.012153,0.5823
0.012166,0.58253
0.012201,0.58285
0.012201,0.58285
0.01225,0.58333
0.01225,0.58333
0.012305,0.58382
0.012305,0.58382
0.012377,0.58453
0.012378,0.58453
0.01244,0.58513
0.01244,0.58513
0.012441,0.58514
0.012509,0.58582
0.012509,0.58582
0.01251,0.58582
0.012511,0.58582
0.012595,0.58658
0.012596,0.58658
0.012598,0.58658
0.012598,0.58658
0.012687,0.58746
0.012687,0.58746
0.012773,0.58854
0.012773,0.58854
0.012859,0.58957
0.012919,0.59027
0.012952,0.59069
0.012965,0.59087
0.012965,0.59087
0.012968,0.59096
0.012968,0.59097
0.012968,0.59099
0.012968,0.59101
0.012968,0.59102
0.012968,0.59103
0.012968,0.59103
0.012969,0.59105
0.012969,0.59106
0.012969,0.59111
0.012969,0.59122
0.012969,0.59126
0.012969,0.59137
0.012971,0.5914
0.012981,0.59159
0.013016,0.59185
0.013066,0.59234
0.013122,0.59276
0.013122,0.59277
0.013198,0.59336
0.013198,0.59337
0.013278,0.59395
0.013278,0.59395
0.013343,0.59461
0.013344,0.59462
0.013344,0.59462
0.013442,0.59535
0.013442,0.59535
0.013444,0.59536
0.013445,0.59536
0.013549,0.59639
0.013551,0.59639
0.013551,0.59639
0.013655,0.59749
0.013655,0.59749
0.013747,0.59858
0.013747,0.59858
0.013825,0.59928
0.013867,0.59976
0.013867,0.59976
0.013889,0.59994
0.013894,0.60005
0.013894,0.60006
0.013894,0.6001
0.013895,0.60013
0.013895,0.60013
0.013895,0.60015
0.013895,0.60015
0.013895,0.60016
0.013895,0.60017
0.013895,0.60021
0.013895,0.60033
0.013896,0.60038
0.013896,0.6005
0.013896,0.60053
0.013902,0.60069
0.013932,0.6009
0.013989,0.60138
0.01399,0.60138
0.01405,0.60178
0.01413,0.60237
0.01413,0.60237
0.01413,0.60237
0.014216,0.60297
0.014216,0.60298
0.014293,0.60365
0.014294,0.60365
0.014294,0.60365
0.014294,0.60365
0.014392,0.60439
0.014393,0.60439
0.014394,0.60439
0.014395,0.60439
0.014504,0.60544
0.014505,0.60544
0.014506,0.60544
0.014507,0.60544
0.014618,0.60655
0.014618,0.60655
0.014722,0.60763
0.014722,0.60763
0.014812,0.6084
0.014812,0.6084
0.014864,0.60894
0.014864,0.60894
0.014893,0.6092
0.014902,0.60935
0.014902,0.60936
0.014903,0.60939
0.014904,0.60942
0.014904,0.60943
0.014904,0.60944
0.014904,0.60945
0.014905,0.60946
0.014905,0.6095
0.014905,0.60958
0.014905,0.60961
0.014906,0.60972
0.014906,0.60974
0.014911,0.60989
0.014935,0.61007
0.014993,0.61053
0.014993,0.61053
0.015055,0.61089
0.015131,0.61142
0.015131,0.61142
0.015226,0.61198
0.015227,0.61198
0.015311,0.61271
0.015313,0.61272
0.01541,0.61348
0.01541,0.61348
0.015412,0.61349
0.015412,0.61349
0.015526,0.61461
0.015526,0.61461
0.015528,0.61461
0.015528,0.61461
0.015644,0.61566
0.015645,0.61567
0.015755,0.61681
0.015755,0.61681
0.015859,0.61757
0.015921,0.61818
0.015952,0.61845
0.015952,0.61845
0.015966,0.61863
0.015966,0.61863
0.015968,0.61869
0.015969,0.61871
0.015969,0.61873
0.015969,0.61875
0.015969,0.61875
0.015969,0.61875
0.015969,0.61876
0.015969,0.61878
0.01597,0.61886
0.01597,0.6189
0.01597,0.61903
0.01597,0.61906
0.015972,0.61917
0.015993,0.61931
0.016045,0.61972
0.016117,0.6201
0.016117,0.6201
0.016195,0.62064
0.016195,0.62064
0.01629,0.62119
0.016291,0.62119
0.016393,0.62196
0.016393,0.62196
0.016394,0.62196
0.016497,0.62263
0.016498,0.62263
0.016499,0.62263
0.016499,0.62263
0.01662,0.62365
0.01662,0.62365
0.016621,0.62365
0.016622,0.62365
0.016754,0.6248
0.016755,0.6248
0.016887,0.6259
0.016887,0.6259
0.017008,0.6267
0.017008,0.62671
0.017086,0.62734
0.017086,0.62734
0.017131,0.62768
0.017152,0.62787
0.017159,0.62793
0.017159,0.62793
0.01716,0.62796
0.01716,0.62798
0.01716,0.62801
0.01716,0.62801
0.01716,0.62802
0.017161,0.62804
0.017161,0.62813
0.017161,0.62816
0.017162,0.62826
0.017162,0.62828
0.017165,0.62839
0.01718,0.62849
0.017234,0.62885
0.01731,0.62921
0.01731,0.62922
0.017386,0.62975
0.017386,0.62975
0.017484,0.63026
0.017484,0.63026
0.017484,0.63026
0.017606,0.63096
0.017607,0.63097
0.017723,0.63165
0.017724,0.63165
0.017725,0.63166
0.017725,0.63166
0.01785,0.63265
0.01785,0.63265
0.017851,0.63265
0.017852,0.63265
0.01799,0.63373
0.017991,0.63373
0.017992,0.63374
0.018125,0.63492
0.018126,0.63492
0.018261,0.63578
0.018261,0.63578
0.018352,0.63641
0.018402,0.63676
0.018402,0.63676
0.018431,0.63703
0.018441,0.63712
0.018443,0.63716
0.018443,0.63718
0.018443,0.6372
0.018443,0.63721
0.018443,0.63721
0.018444,0.63722
0.018445,0.63731
0.018445,0.63733
0.018445,0.63744
0.018445,0.63747
0.018446,0.63759
0.018454,0.63766
0.018498,0.63795
0.018576,0.63832
0.018577,0.63832
0.018661,0.63886
0.018766,0.63934
0.018766,0.63934
0.018894,0.64009
0.018895,0.64009
0.019038,0.64082
0.019038,0.64082
0.01904,0.64082
0.019181,0.64176
0.019181,0.64176
0.019182,0.64176
0.019183,0.64176
0.019341,0.64282
0.019343,0.64282
0.019344,0.64283
0.019493,0.64405
0.019493,0.64405
0.019653,0.645
0.019653,0.64501
0.019774,0.64571
0.019774,0.64571
0.019846,0.64615
0.019846,0.64615
0.019885,0.64648
0.019902,0.64657
0.019907,0.64663
0.019907,0.64665
0.019907,0.64669
0.019907,0.64669
0.019907,0.64669
0.019908,0.64671
0.019909,0.64678
0.019909,0.6468
0.01991,0.6469
0.01991,0.64691
0.01991,0.64701
0.019915,0.64706
0.019954,0.6473
0.020031,0.64766
0.020031,0.64766
0.02012,0.64819
0.020221,0.6487
0.020222,0.6487
0.020359,0.64947
0.020359,0.64948
0.020522,0.65022
0.020523,0.65022
0.020665,0.65115
0.020666,0.65115
0.020668,0.65115
0.020828,0.65228
0.020828,0.65228
0.02083,0.65228
0.02083,0.65228
0.020995,0.65344
0.020995,0.65344
0.02116,0.65444
0.02116,0.65444
0.021305,0.65519
0.021306,0.65519
0.021382,0.65566
0.021382,0.65566
0.021432,0.65597
0.021432,0.65598
0.021458,0.65612
0.021458,0.65612
0.021464,0.65621
0.021465,0.65624
0.021466,0.65629
0.021466,0.65629
0.021466,0.6563
0.021467,0.6563
0.021467,0.65636
0.021467,0.65637
0.021468,0.65646
0.021468,0.65648
0.021468,0.65657
0.021471,0.65661
0.021499,0.65684
0.021578,0.65715
0.021685,0.65766
0.021685,0.65766
0.02179,0.65813
0.02179,0.65813
0.021939,0.6588
0.02194,0.65881
0.022119,0.65959
0.02212,0.65959
0.022121,0.65959
0.022282,0.66055
0.022282,0.66055
0.022284,0.66055
0.022284,0.66055
0.022468,0.66155
0.022469,0.66155
0.022471,0.66155
0.022471,0.66155
0.022651,0.66272
0.022652,0.66272
0.022843,0.66377
0.022843,0.66377
0.023013,0.66453
0.023013,0.66453
0.023109,0.665
0.023168,0.66539
0.023169,0.66539
0.0232,0.66555
0.0232,0.66555
0.023211,0.66565
0.023214,0.66569
0.023215,0.66577
0.023216,0.66577
0.023216,0.66578
0.023217,0.66584
0.023218,0.66585
0.023218,0.66592
0.023219,0.66593
0.023219,0.66601
0.02322,0.66602
0.023238,0.66619
0.023315,0.66642
0.023423,0.66686
0.023529,0.6673
0.023681,0.66791
0.023682,0.66792
0.023899,0.6687
0.0239,0.6687
0.024079,0.66968
0.024079,0.66968
0.02408,0.66968
0.024081,0.66968
0.024279,0.67074
0.02428,0.67074
0.024283,0.67075
0.024283,0.67075
0.02447,0.67187
0.02447,0.67187
0.024471,0.67188
0.024471,0.67188
0.024668,0.67284
0.024669,0.67284
0.024869,0.67372
0.024869,0.67372
0.024995,0.6742
0.024995,0.6742
0.02506,0.6746
0.02506,0.6746
0.025106,0.67484
0.025106,0.67484
0.025124,0.675
0.025129,0.67508
0.025131,0.67519
0.025131,0.67519
0.025131,0.6752
0.025132,0.6752
0.025134,0.67527
0.025134,0.67528
0.025135,0.67533
0.025135,0.67534
0.025136,0.67546
0.025136,0.67548
0.025148,0.67562
0.025206,0.67581
0.025324,0.67625
0.025445,0.67665
0.025585,0.67728
0.025586,0.67728
0.025824,0.67802
0.025824,0.67802
0.025824,0.67802
0.026035,0.67903
0.026037,0.67903
0.026038,0.67903
0.026039,0.67903
0.026238,0.6801
0.026239,0.6801
0.026242,0.68011
0.026243,0.68011
0.026455,0.68124
0.026457,0.68124
0.026457,0.68124
0.026659,0.68216
0.02666,0.68216
0.026878,0.68307
0.026879,0.68307
0.027045,0.68362
0.027045,0.68362
0.027134,0.68398
0.027134,0.68398
0.02719,0.68422
0.02719,0.68422
0.027222,0.68441
0.027232,0.68451
0.027236,0.68461
0.027236,0.68462
0.027237,0.68462
0.027239,0.68468
0.02724,0.68469
0.027241,0.68474
0.027241,0.68475
0.027242,0.68484
0.027242,0.68486
0.027249,0.68498
0.027295,0.6851
0.02741,0.68546
0.02741,0.68546
0.02754,0.68587
0.02754,0.68587
0.027694,0.68648
0.027695,0.68649
0.027948,0.68723
0.027949,0.68723
0.027949,0.68723
0.028183,0.6883
0.028183,0.6883
0.028185,0.6883
0.028425,0.68935
0.028425,0.68935
0.028428,0.68936
0.028429,0.68936
0.028661,0.69047
0.028662,0.69047
0.028664,0.69048
0.028665,0.69048
0.028878,0.69138
0.028878,0.69138
0.029112,0.69236
0.029113,0.69237
0.02931,0.69299
0.02931,0.69299
0.029419,0.69338
0.029419,0.69338
0.029496,0.69362
0.029496,0.69362
0.029538,0.69386
0.029552,0.69399
0.029557,0.69416
0.029557,0.69416
0.029558,0.69416
0.02956,0.69425
0.02956,0.69426
0.029561,0.69431
0.029561,0.69433
0.029561,0.69444
0.029562,0.69445
0.029566,0.69456
0.029604,0.69466
0.029604,0.69466
0.029713,0.69499
0.029852,0.6954
0.030019,0.69601
0.030019,0.69601
0.030308,0.6967
0.030309,0.69671
0.030309,0.69671
0.030574,0.69771
0.030575,0.69771
0.030577,0.69771
0.030829,0.69878
0.030829,0.69878
0.030831,0.69878
0.030831,0.69878
0.031105,0.69986
0.031105,0.69986
0.031106,0.69986
0.031107,0.69986
0.031339,0.7008
0.031339,0.7008
0.03134,0.7008
0.031581,0.70181
0.031582,0.70181
0.031828,0.70253
0.031828,0.70253
0.031965,0.70296
0.031965,0.70296
0.032051,0.7032
0.032106,0.70342
0.032133,0.70357
0.032143,0.7038
0.032143,0.7038
0.032144,0.7038
0.032146,0.70391
0.032146,0.70391
0.032148,0.70397
0.032148,0.70398
0.032149,0.70408
0.032149,0.70409
0.03215,0.7042
0.032175,0.70424
0.032175,0.70424
0.032272,0.70451
0.03242,0.70487
0.03242,0.70487
0.032611,0.70544
0.032612,0.70544
0.032923,0.70615
0.032924,0.70615
0.033211,0.70713
0.033211,0.70713
0.033501,0.70819
0.033501,0.70819
0.033503,0.70819
0.033503,0.70819
0.033796,0.70925
0.033797,0.70925
0.0338,0.70925
0.0338,0.70925
0.034055,0.71012
0.034055,0.71012
0.034056,0.71012
0.034306,0.71108
0.034307,0.71109
0.034589,0.71181
0.03459,0.71181
0.034775,0.71225
0.034775,0.71225
0.034874,0.71251
0.034874,0.71251
0.034947,0.71276
0.034988,0.71293
0.035006,0.71319
0.035006,0.71319
0.035006,0.71319
0.035009,0.71328
0.035009,0.71328
0.03501,0.71336
0.03501,0.71337
0.035011,0.71345
0.035012,0.71346
0.035013,0.71356
0.035029,0.71359
0.035107,0.71381
0.035268,0.71409
0.035268,0.71409
0.035475,0.71462
0.035476,0.71462
0.035827,0.71536
0.035827,0.71536
0.03615,0.7164
0.03615,0.7164
0.036151,0.7164
0.036463,0.71739
0.036466,0.71739
0.036467,0.71739
0.036468,0.71739
0.036778,0.71852
0.036779,0.71852
0.036782,0.71853
0.036783,0.71853
0.037083,0.7194
0.037083,0.7194
0.037085,0.71941
0.037085,0.71941
0.037358,0.72034
0.037359,0.72034
0.03767,0.72115
0.037671,0.72115
0.037926,0.72173
0.037926,0.72173
0.038063,0.72201
0.038064,0.72201
0.03816,0.72228
0.038216,0.72246
0.038244,0.72275
0.038244,0.72275
0.038244,0.72275
0.038245,0.72275
0.038247,0.72283
0.038247,0.72284
0.038249,0.72293
0.038249,0.72293
0.03825,0.723
0.03825,0.723
0.038252,0.7231
0.038261,0.72313
0.038326,0.7233
0.038326,0.7233
0.038484,0.72354
0.038484,0.72354
0.038721,0.72406
0.038721,0.72406
0.039126,0.72477
0.039475,0.7257
0.039475,0.7257
0.039476,0.7257
0.039476,0.7257
0.039809,0.72674
0.039809,0.72674
0.039813,0.72674
0.040153,0.72775
0.040154,0.72775
0.040157,0.72776
0.040159,0.72776
0.040479,0.72872
0.04048,0.72872
0.040482,0.72872
0.040482,0.72872
0.040758,0.72961
0.040758,0.72961
0.041067,0.73038
0.041067,0.73038
0.041364,0.73101
0.041364,0.73101
0.04155,0.73132
0.04155,0.73132
0.041666,0.73156
0.041747,0.73175
0.041787,0.73211
0.041788,0.73212
0.04179,0.7322
0.04179,0.7322
0.041792,0.73231
0.041792,0.73231
0.041793,0.73237
0.041793,0.73238
0.041795,0.73247
0.041799,0.73248
0.041846,0.73263
0.041991,0.73283
0.04224,0.73334
0.042699,0.73409
0.0427,0.73409
0.043066,0.73504
0.043067,0.73504
0.043421,0.73606
0.043421,0.73606
0.043422,0.73606
0.043425,0.73606
0.04378,0.73712
0.04378,0.73712
0.043783,0.73712
0.043783,0.73712
0.044158,0.73802
0.044158,0.73802
0.04416,0.73803
0.044477,0.73889
0.044478,0.73889
0.044803,0.73963
0.044804,0.73963
0.045156,0.74033
0.045157,0.74033
0.045401,0.74073
0.045402,0.74073
0.045546,0.74103
0.045657,0.74127
0.045716,0.74165
0.045717,0.74165
0.045719,0.74174
0.045719,0.74174
0.045721,0.74183
0.045721,0.74183
0.045722,0.74189
0.045723,0.7419
0.045725,0.74198
0.045727,0.74199
0.045766,0.74209
0.045896,0.74224
0.046166,0.7427
0.046166,0.7427
0.046695,0.74347
0.046696,0.74347
0.047099,0.7444
0.0471,0.7444
0.0471,0.7444
0.047501,0.74537
0.047501,0.74537
0.047501,0.74537
0.047898,0.74636
0.047899,0.74636
0.0479,0.74636
0.048337,0.74738
0.048338,0.74738
0.04834,0.74738
0.048697,0.74826
0.048698,0.74827
0.048699,0.74827
0.049015,0.74902
0.049016,0.74902
0.049408,0.7498
0.049408,0.7498
0.049723,0.75031
0.049724,0.75031
0.049916,0.75067
0.049916,0.75067
0.050066,0.75089
0.050164,0.75136
0.050165,0.75136
0.050167,0.75142
0.050167,0.75142
0.050169,0.75151
0.050169,0.75151
0.05017,0.75156
0.050171,0.75156
0.050173,0.75164
0.050174,0.75165
0.050201,0.75173
0.050322,0.75182
0.050595,0.75222
0.050595,0.75222
0.051215,0.75292
0.051215,0.75292
0.051682,0.75383
0.051683,0.75383
0.051683,0.75383
0.05211,0.7547
0.052111,0.7547
0.052515,0.75568
0.052517,0.75568
0.052518,0.75568
0.052519,0.75568
0.052987,0.75661
0.052988,0.75661
0.05299,0.75661
0.05299,0.75661
0.053411,0.75754
0.053412,0.75755
0.053738,0.75832
0.053739,0.75832
0.054143,0.75915
0.054144,0.75915
0.054543,0.75966
0.054543,0.75966
0.054808,0.76004
0.054808,0.76004
0.054993,0.76032
0.055142,0.76084
0.055142,0.76084
0.055146,0.76091
0.055147,0.76099
0.055148,0.761
0.05515,0.76104
0.05515,0.76105
0.055152,0.76112
0.055152,0.76112
0.055168,0.76119
0.055264,0.76126
0.055537,0.76158
0.05626,0.76231
0.056768,0.76313
0.056768,0.76313
0.057242,0.76401
0.057243,0.76402
0.057676,0.76494
0.057681,0.76494
0.057681,0.76494
0.058177,0.76583
0.058177,0.76583
0.058181,0.76583
0.058181,0.76583
0.058696,0.76681
0.058697,0.76681
0.0587,0.76681
0.0587,0.76681
0.059074,0.76758
0.059074,0.76758
0.059075,0.76758
0.05948,0.76835
0.059481,0.76835
0.059951,0.76893
0.059951,0.76893
0.060307,0.76942
0.060307,0.76942
0.060535,0.76976
0.060747,0.77037
0.060747,0.77037
0.06075,0.77043
0.06075,0.77043
0.060752,0.7705
0.060752,0.7705
0.060754,0.77055
0.060754,0.77055
0.060755,0.7706
0.060756,0.77061
0.060763,0.77067
0.060764,0.77067
0.060829,0.77071
0.061083,0.77099
0.061917,0.77169
0.061918,0.77169
0.062456,0.77255
0.062456,0.77255
0.062997,0.77338
0.062999,0.77338
0.062999,0.77338
0.063451,0.77427
0.063452,0.77428
0.063457,0.77428
0.063955,0.77516
0.063956,0.77516
0.063958,0.77516
0.063959,0.77516
0.064564,0.77616
0.064565,0.77616
0.06457,0.77616
0.06457,0.77616
0.065021,0.77694
0.065021,0.77694
0.065023,0.77694
0.065426,0.77771
0.065427,0.77771
0.065932,0.77835
0.065933,0.77835
0.066393,0.77894
0.066734,0.77931
0.067043,0.78005
0.067043,0.78005
0.067046,0.78012
0.067046,0.78012
0.067048,0.78019
0.067049,0.78019
0.067051,0.78024
0.067051,0.78024
0.067052,0.78027
0.067053,0.78027
0.067057,0.78033
0.067107,0.78037
0.067344,0.78057
0.067344,0.78057
0.06826,0.78127
0.06826,0.78127
0.068885,0.78206
0.068885,0.78206
0.069467,0.7829
0.069467,0.7829
0.069467,0.78291
0.069468,0.78291
0.06997,0.78374
0.069971,0.78374
0.069971,0.78374
0.070441,0.78457
0.070442,0.78457
0.070444,0.78458
0.070445,0.78458
0.071117,0.78556
0.071119,0.78556
0.071123,0.78556
0.071124,0.78556
0.071732,0.78641
0.071735,0.78641
0.072164,0.7872
0.072165,0.78721
0.072698,0.78789
0.072699,0.78789
0.073252,0.78849
0.073253,0.78849
0.0737,0.78892
0.074137,0.7898
0.074142,0.78986
0.074142,0.78986
0.074145,0.78994
0.074145,0.78994
0.074149,0.79
0.074152,0.79006
0.074156,0.79012
0.074191,0.79015
0.0744,0.79032
0.0744,0.79032
0.075432,0.79095
0.076119,0.79165
0.076753,0.79243
0.076753,0.79243
0.076753,0.79243
0.076754,0.79243
0.076754,0.79243
0.077332,0.79332
0.077333,0.79332
0.077333,0.79332
0.077805,0.79412
0.077809,0.79412
0.077811,0.79413
0.077813,0.79413
0.078462,0.79501
0.078462,0.79501
0.078468,0.79502
0.078468,0.79502
0.079221,0.7959
0.079221,0.7959
0.079224,0.79591
0.079224,0.79591
0.079738,0.79668
0.07974,0.79668
0.080269,0.79729
0.08027,0.79729
0.080885,0.79795
0.080885,0.79795
0.081464,0.79846
0.082081,0.79938
0.082082,0.79938
0.082087,0.79943
0.082087,0.79943
0.082092,0.79951
0.082092,0.79951
0.082095,0.79956
0.082099,0.7996
0.082099,0.7996
0.082101,0.79966
0.082122,0.79968
0.082293,0.79983
0.082294,0.79983
0.083423,0.80041
0.083423,0.80041
0.084141,0.80111
0.084872,0.8018
0.084872,0.8018
0.084872,0.8018
0.085534,0.80263
0.085534,0.80263
0.085536,0.80264
0.085536,0.80264
0.086021,0.80336
0.086021,0.80336
0.086029,0.80336
0.08603,0.80336
0.086628,0.80421
0.086628,0.80421
0.086629,0.80421
0.086629,0.80421
0.086633,0.80421
0.086634,0.80421
0.086635,0.80421
0.086635,0.80421
0.087507,0.80513
0.087508,0.80513
0.087508,0.80513
0.087511,0.80513
0.087511,0.80513
0.088201,0.80596
0.088201,0.80596
0.088202,0.80596
0.088747,0.80654
0.088748,0.80654
0.089485,0.80713
0.089485,0.80713
0.090221,0.80769
0.091055,0.8088
0.09106,0.80886
0.09106,0.80886
0.091063,0.80894
0.091064,0.80894
0.091069,0.80903
0.091069,0.80903
0.091072,0.80908
0.091072,0.80909
0.091074,0.80913
0.091087,0.80915
0.091227,0.80927
0.092487,0.80979
0.093262,0.81042
0.093262,0.81042
0.094041,0.8111
0.094042,0.8111
0.094806,0.81194
0.094809,0.81195
0.094809,0.81195
0.095365,0.81266
0.095365,0.81266
0.095366,0.81266
0.095371,0.81266
0.09588,0.81342
0.095882,0.81342
0.095886,0.81343
0.095886,0.81343
0.095887,0.81343
0.096766,0.81428
0.096766,0.81428
0.096766,0.81428
0.096771,0.81429
0.096772,0.81429
0.097691,0.81512
0.097692,0.81512
0.097693,0.81512
0.098347,0.81575
0.098348,0.81575
0.099079,0.81638
0.09908,0.81638
0.099956,0.81698
0.1011,0.81822
0.10111,0.81828
0.10111,0.81828
0.10111,0.81834
0.10111,0.81843
0.10111,0.81843
0.10112,0.81847
0.10112,0.81848
0.10112,0.81853
0.10113,0.81854
0.10123,0.81866
0.10261,0.81917
0.10261,0.81917
0.10345,0.81972
0.10345,0.81972
0.10426,0.82032
0.10426,0.82032
0.10514,0.82115
0.10514,0.82115
0.10514,0.82115
0.10581,0.82184
0.10581,0.82184
0.10581,0.82184
0.10581,0.82184
0.1063,0.82257
0.1063,0.82257
0.1063,0.82257
0.10631,0.82257
0.10631,0.82257
0.10711,0.82343
0.10711,0.82343
0.10711,0.82343
0.10712,0.82344
0.10712,0.82344
0.10712,0.82344
0.10824,0.82439
0.10824,0.82439
0.10824,0.82439
0.10824,0.82439
0.1091,0.82506
0.1091,0.82506
0.10992,0.82569
0.10992,0.82569
0.11096,0.82632
0.11252,0.82768
0.11253,0.82772
0.11254,0.8278
0.11254,0.8278
0.11254,0.82788
0.11254,0.82788
0.11255,0.82794
0.11255,0.82799
0.11256,0.828
0.11263,0.82808
0.11263,0.82808
0.11411,0.82852
0.11411,0.82852
0.11506,0.8291
0.11506,0.8291
0.11589,0.82968
0.11589,0.82968
0.11687,0.83051
0.11687,0.83051
0.11687,0.83051
0.11687,0.83051
0.11687,0.83051
0.11771,0.83121
0.11771,0.83121
0.11771,0.83121
0.11771,0.83121
0.11771,0.83121
0.11824,0.83188
0.11824,0.83188
0.11825,0.83188
0.11825,0.83188
0.11825,0.83188
0.11825,0.83188
0.11825,0.83188
0.11894,0.83259
0.11894,0.83259
0.11895,0.8326
0.11895,0.8326
0.12008,0.83352
0.12008,0.83352
0.12009,0.83352
0.12009,0.83352
0.12121,0.83423
0.12121,0.83423
0.12214,0.83484
0.12214,0.83484
0.12333,0.83544
0.12333,0.83544
0.12535,0.83695
0.12536,0.83698
0.12537,0.83701
0.12537,0.83706
0.12538,0.83712
0.12538,0.83712
0.12539,0.83716
0.12539,0.83716
0.12545,0.83723
0.12705,0.83761
0.12705,0.83761
0.12804,0.8381
0.12888,0.83857
0.12996,0.83923
0.12996,0.83923
0.12996,0.83923
0.12996,0.83923
0.131,0.83996
0.131,0.83996
0.131,0.83996
0.131,0.83996
0.131,0.83996
0.131,0.83996
0.13165,0.84059
0.13165,0.84059
0.13166,0.84059
0.13166,0.84059
0.13166,0.84059
0.13223,0.84122
0.13224,0.84122
0.13224,0.84122
0.13224,0.84122
0.13224,0.84122
0.13224,0.84122
0.13224,0.84122
0.13333,0.84217
0.13333,0.84217
0.13334,0.84217
0.13334,0.84218
0.13334,0.84218
0.1347,0.843
0.1347,0.843
0.13585,0.8437
0.13586,0.8437
0.13723,0.84432
0.13987,0.8459
0.13989,0.84591
0.13989,0.84594
0.1399,0.846
0.13991,0.84607
0.13991,0.84607
0.13991,0.84611
0.13992,0.84611
0.13995,0.84615
0.1416,0.84647
0.14267,0.84698
0.14267,0.84698
0.14348,0.84741
0.14458,0.84803
0.14458,0.84803
0.14583,0.84875
0.14584,0.84875
0.14584,0.84875
0.14671,0.84943
0.14671,0.84943
0.14671,0.84943
0.14671,0.84944
0.14673,0.84944
0.14727,0.85006
0.14727,0.85006
0.14727,0.85006
0.14727,0.85006
0.14728,0.85007
0.14728,0.85007
0.14821,0.85094
0.14821,0.85094
0.14821,0.85094
0.14821,0.85095
0.14821,0.85095
0.1497,0.85179
0.1497,0.85179
0.1497,0.85179
0.15118,0.85249
0.15118,0.85249
0.15277,0.85314
0.15619,0.85489
0.15621,0.8549
0.15622,0.85492
0.15622,0.85497
0.15623,0.85501
0.15623,0.85501
0.15625,0.85506
0.15628,0.85511
0.15628,0.85512
0.15804,0.85541
0.15921,0.85589
0.15922,0.85589
0.16001,0.85628
0.16103,0.85673
0.16103,0.85673
0.16103,0.85673
0.16103,0.85673
0.16247,0.85738
0.16247,0.85738
0.16247,0.85738
0.16367,0.85809
0.16367,0.85809
0.16367,0.85809
0.16367,0.8581
0.16367,0.8581
0.16431,0.85875
0.16431,0.85875
0.16432,0.85875
0.16432,0.85875
0.16432,0.85875
0.16509,0.85951
0.1651,0.85951
0.1651,0.85951
0.1651,0.85953
0.16511,0.85953
0.16511,0.85953
0.16655,0.86034
0.16655,0.86034
0.16655,0.86034
0.16655,0.86034
0.1683,0.86114
0.1683,0.86114
0.17015,0.86184
0.17453,0.86369
0.17455,0.8637
0.17456,0.86372
0.17457,0.86375
0.17458,0.86378
0.17458,0.86378
0.1746,0.86383
0.17462,0.86386
0.17647,0.86414
0.1778,0.86454
0.17856,0.86494
0.17856,0.86494
0.17942,0.86536
0.17942,0.86536
0.17942,0.86536
0.18092,0.86593
0.18092,0.86593
0.18092,0.86593
0.18092,0.86593
0.1825,0.86667
0.1825,0.86667
0.18251,0.86667
0.18251,0.86667
0.18251,0.86667
0.18338,0.86727
0.18338,0.86727
0.1834,0.86727
0.1834,0.86728
0.1834,0.86728
0.1834,0.86728
0.18408,0.86799
0.18408,0.86799
0.18408,0.86799
0.18408,0.86799
0.18409,0.86799
0.18409,0.86799
0.18409,0.86799
0.18539,0.8688
0.18539,0.8688
0.18539,0.8688
0.18539,0.8688
0.18736,0.86958
0.18736,0.86958
0.18958,0.87026
0.18958,0.87026
0.19511,0.87217
0.19515,0.87219
0.19516,0.8722
0.19516,0.87223
0.19516,0.87225
0.19519,0.87228
0.19521,0.87233
0.19703,0.87256
0.19703,0.87256
0.19849,0.87291
0.19849,0.87291
0.19939,0.8733
0.1994,0.8733
0.20001,0.87365
0.20001,0.87365
0.20137,0.87413
0.20137,0.87413
0.20137,0.87413
0.20137,0.87413
0.20333,0.87482
0.20333,0.87482
0.20334,0.87483
0.20334,0.87483
0.20334,0.87483
0.20334,0.87483
0.20469,0.87545
0.20469,0.87545
0.20471,0.87545
0.20471,0.87545
0.20471,0.87545
0.20471,0.87545
0.2054,0.87614
0.2054,0.87614
0.20541,0.87614
0.20541,0.87615
0.20541,0.87615
0.20541,0.87615
0.20541,0.87615
0.20652,0.87691
0.20652,0.87691
0.20652,0.87691
0.20652,0.87691
0.20852,0.87781
0.20852,0.87781
0.20852,0.87781
0.21112,0.87852
0.21112,0.87852
0.21793,0.88052
0.21796,0.88054
0.21798,0.88055
0.21799,0.88057
0.21799,0.88059
0.218,0.88062
0.218,0.88062
0.21803,0.88065
0.21981,0.88081
0.22139,0.88113
0.22139,0.88113
0.2224,0.88147
0.2224,0.88147
0.22298,0.88184
0.22298,0.88184
0.22377,0.88217
0.22377,0.88217
0.22377,0.88217
0.22588,0.88278
0.22588,0.88278
0.22588,0.88278
0.22589,0.88278
0.22589,0.88278
0.22589,0.88278
0.2279,0.88344
0.2279,0.88344
0.22791,0.88344
0.22792,0.88344
0.22792,0.88344
0.2289,0.88405
0.2289,0.88405
0.2289,0.88406
0.22891,0.88406
0.22891,0.88406
0.22891,0.88406
0.22984,0.88476
0.22984,0.88476
0.22984,0.88476
0.22985,0.88476
0.22985,0.88476
0.23175,0.88559
0.23175,0.88559
0.23175,0.88559
0.23468,0.88636
0.23468,0.88636
0.24296,0.8885
0.24301,0.88851
0.24304,0.88852
0.24305,0.88853
0.24305,0.88854
0.24305,0.88856
0.24308,0.8886
0.24475,0.88872
0.24649,0.88904
0.24767,0.88934
0.24767,0.88934
0.24835,0.88968
0.24835,0.88968
0.24886,0.88997
0.24886,0.88997
0.24886,0.88997
0.25023,0.89049
0.25023,0.89049
0.25024,0.89049
0.25024,0.89049
0.25297,0.89123
0.25297,0.89123
0.25297,0.89123
0.25298,0.89123
0.25298,0.89123
0.25463,0.89193
0.25463,0.89193
0.25464,0.89194
0.25464,0.89194
0.25464,0.89194
0.25464,0.89194
0.25557,0.8926
0.25557,0.8926
0.25557,0.8926
0.25557,0.8926
0.25558,0.8926
0.25558,0.8926
0.25727,0.89341
0.25727,0.89341
0.25727,0.89341
0.26036,0.89419
0.26036,0.89419
0.27044,0.89645
0.27049,0.89645
0.27052,0.89646
0.27053,0.89648
0.27054,0.89649
0.27054,0.89651
0.27055,0.89653
0.27209,0.8966
0.27389,0.89684
0.27529,0.89709
0.27616,0.89741
0.27661,0.89764
0.27661,0.89765
0.27745,0.89806
0.27745,0.89806
0.27745,0.89806
0.27745,0.89806
0.2796,0.89871
0.2796,0.89871
0.2796,0.89871
0.2796,0.89871
0.27961,0.89871
0.27961,0.89871
0.28246,0.89946
0.28246,0.89946
0.28249,0.89946
0.28249,0.89946
0.28249,0.89946
0.2825,0.89946
0.28374,0.90009
0.28374,0.90009
0.28374,0.90009
0.28374,0.90009
0.28375,0.9001
0.28375,0.9001
0.28527,0.90091
0.28528,0.90091
0.28528,0.90091
0.28844,0.90163
0.28844,0.90163
0.30033,0.90402
0.30038,0.90402
0.30042,0.90403
0.30044,0.90404
0.30045,0.90405
0.30045,0.90408
0.30045,0.90408
0.30046,0.9041
0.30174,0.90414
0.30352,0.90431
0.30511,0.90452
0.30511,0.90452
0.30616,0.90482
0.30616,0.90482
0.30669,0.90509
0.30724,0.9054
0.30724,0.9054
0.30724,0.9054
0.30724,0.9054
0.30724,0.9054
0.30872,0.90592
0.30872,0.90592
0.30873,0.90592
0.30873,0.90592
0.30873,0.90592
0.31145,0.90664
0.31145,0.90664
0.31149,0.90665
0.31149,0.90665
0.31149,0.90665
0.31399,0.90733
0.31399,0.90733
0.31399,0.90733
0.31399,0.90733
0.31401,0.90734
0.31401,0.90734
0.31401,0.90734
0.31547,0.90813
0.31547,0.90813
0.31548,0.90813
0.31548,0.90813
0.31847,0.90887
0.31847,0.90887
0.31847,0.90887
0.33212,0.91131
0.33216,0.91131
0.33221,0.91133
0.33224,0.91134
0.33225,0.91135
0.33226,0.91136
0.33226,0.9114
0.33321,0.91142
0.33484,0.91155
0.3366,0.91177
0.33788,0.91206
0.33856,0.9123
0.33856,0.9123
0.339,0.91252
0.339,0.91252
0.33991,0.9129
0.33991,0.9129
0.33992,0.9129
0.33992,0.9129
0.34224,0.9136
0.34224,0.9136
0.34224,0.9136
0.34224,0.9136
0.34225,0.9136
0.34228,0.9136
0.34505,0.91429
0.34505,0.91429
0.34506,0.9143
0.34506,0.9143
0.34507,0.9143
0.34507,0.9143
0.3475,0.91506
0.3475,0.91506
0.3475,0.91506
0.34751,0.91506
0.34751,0.91506
0.35028,0.91579
0.35028,0.91579
0.35028,0.91579
0.36557,0.91829
0.3656,0.91829
0.36565,0.9183
0.3657,0.91832
0.36572,0.91833
0.36572,0.91835
0.36573,0.91836
0.36638,0.91838
0.36777,0.91848
0.36777,0.91848
0.36958,0.91862
0.37113,0.91891
0.37204,0.91913
0.37256,0.91939
0.37256,0.91939
0.37308,0.91975
0.37309,0.91975
0.37309,0.91975
0.37309,0.91975
0.37309,0.91975
0.37482,0.92034
0.37482,0.92034
0.37482,0.92034
0.37483,0.92034
0.37483,0.92034
0.37483,0.92034
0.37765,0.92103
0.37765,0.92103
0.37766,0.92104
0.37766,0.92104
0.37766,0.92104
0.37766,0.92104
0.38043,0.92191
0.38043,0.92191
0.38043,0.92191
0.38043,0.92191
0.38044,0.92191
0.38044,0.92191
0.3837,0.92264
0.3837,0.92264
0.3837,0.92264
0.3837,0.92264
0.4002,0.92503
0.40021,0.92503
0.40026,0.92504
0.40032,0.92506
0.40035,0.92509
0.40037,0.92511
0.40037,0.92512
0.40068,0.92513
0.40175,0.92518
0.40351,0.9253
0.40527,0.9255
0.40527,0.9255
0.40648,0.92569
0.40712,0.92594
0.40713,0.92594
0.40751,0.92618
0.40751,0.92618
0.40751,0.92618
0.40869,0.92669
0.40869,0.92669
0.40869,0.92669
0.4087,0.92669
0.4087,0.92669
0.4087,0.92669
0.4087,0.92669
0.41111,0.92742
0.41115,0.92742
0.41116,0.92743
0.41116,0.92743
0.41117,0.92743
0.41117,0.92743
0.4142,0.9283
0.4142,0.9283
0.4142,0.9283
0.41421,0.9283
0.41421,0.9283
0.41762,0.92909
0.41762,0.92909
0.41763,0.92909
0.41763,0.92909
0.43527,0.93145
0.43531,0.93145
0.43537,0.93147
0.43542,0.93148
0.43544,0.9315
0.43545,0.93151
0.43606,0.93155
0.43757,0.93163
0.4395,0.93182
0.44106,0.93204
0.44196,0.9323
0.44237,0.93247
0.44238,0.93247
0.44312,0.93285
0.44312,0.93285
0.44312,0.93285
0.44313,0.93286
0.44314,0.93286
0.44314,0.93286
0.4451,0.9335
0.4451,0.9335
0.44515,0.93351
0.44515,0.93351
0.44516,0.93351
0.44516,0.93351
0.44822,0.93435
0.44822,0.93435
0.44822,0.93435
0.44822,0.93435
0.44824,0.93436
0.44824,0.93436
0.44824,0.93436
0.45184,0.93515
0.45184,0.93515
0.45185,0.93515
0.45185,0.93515
0.47023,0.93747
0.47028,0.93748
0.47035,0.9375
0.47039,0.93751
0.4704,0.93753
0.47041,0.93754
0.4714,0.93758
0.47331,0.93771
0.47521,0.93789
0.47647,0.93813
0.47647,0.93813
0.47705,0.93831
0.47705,0.93831
0.47755,0.93864
0.47756,0.93864
0.47756,0.93864
0.47756,0.93864
0.47897,0.93921
0.47897,0.93921
0.47897,0.93921
0.47897,0.93921
0.47898,0.93922
0.47903,0.93922
0.47903,0.93922
0.48186,0.94006
0.48186,0.94006
0.48187,0.94006
0.48187,0.94006
0.48189,0.94007
0.48189,0.94007
0.48189,0.94007
0.48564,0.94095
0.48564,0.94095
0.48565,0.94096
0.48566,0.94096
0.50443,0.94342
0.50449,0.94342
0.50456,0.94343
0.50459,0.94345
0.5046,0.94346
0.50606,0.94352
0.50824,0.94364
0.50998,0.94385
0.51086,0.94405
0.51086,0.94406
0.51133,0.94434
0.51134,0.94434
0.51134,0.94434
0.51224,0.94477
0.51224,0.94477
0.51225,0.94478
0.51225,0.94478
0.51226,0.94478
0.51226,0.94478
0.51478,0.9456
0.51478,0.9456
0.51478,0.9456
0.51478,0.9456
0.51481,0.94561
0.51481,0.94561
0.51481,0.94561
0.51481,0.94561
0.5186,0.94648
0.51861,0.94648
0.51862,0.94648
0.51862,0.94648
0.53776,0.94889
0.53784,0.9489
0.53791,0.94892
0.53793,0.94893
0.53793,0.94895
0.53995,0.94902
0.54221,0.94921
0.54361,0.9494
0.54361,0.9494
0.54428,0.94965
0.54428,0.94965
0.54428,0.94965
0.5449,0.95002
0.5449,0.95002
0.54492,0.95002
0.54492,0.95002
0.54492,0.95002
0.54492,0.95002
0.54683,0.95076
0.54688,0.95076
0.54688,0.95076
0.54691,0.95077
0.54691,0.95077
0.54691,0.95077
0.54691,0.95077
0.55062,0.95176
0.55062,0.95176
0.55063,0.95176
0.55065,0.95177
0.55065,0.95177
0.57019,0.95419
0.57028,0.95421
0.57034,0.95424
0.57035,0.95425
0.57296,0.9544
0.57519,0.95457
0.57633,0.9548
0.57691,0.95511
0.57691,0.95511
0.57692,0.95511
0.57692,0.95511
0.57692,0.95511
0.57692,0.95511
0.57841,0.95585
0.57841,0.95585
0.57841,0.95585
0.57851,0.95586
0.57851,0.95586
0.57851,0.95586
0.57851,0.95586
0.58199,0.95692
0.58199,0.95692
0.58199,0.95692
0.58199,0.95692
0.58202,0.95693
0.58202,0.95693
0.60186,0.95947
0.60196,0.95948
0.602,0.95951
0.60201,0.95953
0.60521,0.9597
0.60727,0.95993
0.6081,0.96017
0.60812,0.96017
0.60812,0.96017
0.60909,0.96073
0.60909,0.96073
0.60909,0.96073
0.60912,0.96073
0.60912,0.96073
0.60919,0.96073
0.60919,0.96073
0.61226,0.96185
0.61226,0.96185
0.61226,0.96185
0.61226,0.96185
0.6123,0.96187
0.6123,0.96187
0.63216,0.96438
0.63227,0.9644
0.6323,0.96444
0.63622,0.9647
0.638,0.96499
0.63887,0.96538
0.63887,0.96538
0.63892,0.96539
0.63892,0.96539
0.63892,0.96539
0.64153,0.96667
0.64153,0.96667
0.64154,0.96667
0.64154,0.96667
0.64159,0.96669
0.64159,0.96669
0.66209,0.96954
0.66222,0.96958
0.66223,0.9696
0.66699,0.97003
0.66842,0.97044
0.6685,0.97046
0.6685,0.97046
0.67054,0.97156
0.67064,0.97156
0.67064,0.97156
0.6707,0.97159
0.67071,0.97159
0.67071,0.97159
0.69219,0.97492
0.6923,0.97496
0.69769,0.97551
0.69959,0.97646
0.69959,0.97646
0.69977,0.9765
0.69978,0.9765
0.69978,0.9765
0.72126,0.98007
0.72139,0.98014
0.72868,0.98133
0.72885,0.98136
0.72898,0.98136
0.72898,0.98136
0.75461,0.98565
1,1


==> image/datFiles/hrfV.dat <==
0,0
1.2217e-07,1.205e-06
2.4434e-07,2.41e-06
4.8868e-07,4.82e-06
6.1085e-07,6.025e-06
7.3302e-07,7.23e-06
1.0995e-06,1.0845e-05
1.2217e-06,1.205e-05
1.3439e-06,1.3255e-05
1.466e-06,1.446e-05
1.5882e-06,1.5665e-05
1.7104e-06,1.687e-05
1.8325e-06,1.8075e-05
2.0769e-06,2.0485e-05
2.3212e-06,2.2895e-05
2.4434e-06,2.41e-05
2.5656e-06,2.5305e-05
2.6877e-06,2.651e-05
2.8099e-06,2.7715e-05
2.9321e-06,2.892e-05
3.0542e-06,3.0125e-05
3.1764e-06,3.133e-05
3.2986e-06,3.2535e-05
3.4207e-06,3.374e-05
3.6651e-06,3.615e-05
3.7873e-06,3.7355e-05
4.0316e-06,3.9765e-05
4.3981e-06,4.338e-05
4.6424e-06,4.579e-05
4.8868e-06,4.82e-05
5.009e-06,4.9405e-05
5.1311e-06,5.061e-05
5.2533e-06,5.1815e-05
5.3755e-06,5.302e-05
5.742e-06,5.6635e-05
5.9863e-06,5.9045e-05
6.2306e-06,6.1455e-05
6.475e-06,6.3865e-05
6.5972e-06,6.507e-05
6.8415e-06,6.748e-05
6.9637e-06,6.8685e-05
7.0858e-06,6.989e-05
7.208e-06,7.1095e-05
7.3302e-06,7.23e-05
7.4523e-06,7.3505e-05
7.5745e-06,7.471e-05
7.941e-06,7.8326e-05
8.0632e-06,7.9531e-05
8.1854e-06,8.0736e-05
8.3075e-06,8.1941e-05
8.5519e-06,8.4351e-05
8.674e-06,8.5556e-05
8.7962e-06,8.6761e-05
8.9184e-06,8.7966e-05
9.0405e-06,8.9171e-05
9.2849e-06,9.1581e-05
9.4071e-06,9.2786e-05
9.6514e-06,9.5196e-05
9.7736e-06,9.6401e-05
9.8957e-06,9.7606e-05
1.014e-05,0.00010002
1.0262e-05,0.00010122
1.0384e-05,0.00010243
1.0629e-05,0.00010484
1.0751e-05,0.00010604
1.0873e-05,0.00010725
1.1117e-05,0.00010966
1.124e-05,0.00011086
1.1362e-05,0.00011207
1.1484e-05,0.00011327
1.1606e-05,0.00011448
1.1728e-05,0.00011568
1.185e-05,0.00011689
1.1973e-05,0.00011809
1.2217e-05,0.0001205
1.2339e-05,0.00012171
1.2583e-05,0.00012412
1.2706e-05,0.00012532
1.2828e-05,0.00012653
1.295e-05,0.00012773
1.3072e-05,0.00012894
1.3194e-05,0.00013014
1.3316e-05,0.00013135
1.3561e-05,0.00013376
1.405e-05,0.00013858
1.4172e-05,0.00013978
1.4783e-05,0.00014581
1.5027e-05,0.00014822
1.5271e-05,0.00015063
1.5882e-05,0.00015665
1.6004e-05,0.00015786
1.6371e-05,0.00016147
1.6859e-05,0.00016629
1.7348e-05,0.00017111
1.7592e-05,0.00017352
1.7959e-05,0.00017714
1.8325e-05,0.00018075
1.9058e-05,0.00018798
1.9669e-05,0.00019401
2.0036e-05,0.00019762
2.0769e-05,0.00020485
2.1013e-05,0.00020726
2.138e-05,0.00021088
2.1991e-05,0.0002169
2.2357e-05,0.00022052
2.2968e-05,0.00022654
2.3579e-05,0.00023257
2.3823e-05,0.00023498
2.4312e-05,0.0002398
2.4923e-05,0.00024582
2.5167e-05,0.00024823
2.5533e-05,0.00025185
2.6389e-05,0.00026028
2.6999e-05,0.00026631
2.7488e-05,0.00027113
2.7855e-05,0.00027474
2.8588e-05,0.00028197
2.9076e-05,0.00028679
2.9687e-05,0.00029282
3.0665e-05,0.00030246
3.1031e-05,0.00030607
3.1764e-05,0.0003133
3.2253e-05,0.00031812
3.2619e-05,0.00032174
3.3108e-05,0.00032656
3.3719e-05,0.00033258
3.4085e-05,0.0003362
3.494e-05,0.00034463
3.5429e-05,0.00034945
3.5918e-05,0.00035427
3.6895e-05,0.00036391
3.7384e-05,0.00036873
3.8239e-05,0.00037717
3.8606e-05,0.00038078
3.9339e-05,0.00038801
4.0194e-05,0.00039645
4.0805e-05,0.00040247
4.166e-05,0.00041091
4.1904e-05,0.00041332
4.2393e-05,0.00041814
4.2637e-05,0.00042055
4.3737e-05,0.00043139
4.4714e-05,0.00044103
4.6058e-05,0.00045429
4.6913e-05,0.00046272
4.7646e-05,0.00046995
4.8501e-05,0.00047839
4.9234e-05,0.00048562
5.0212e-05,0.00049526
5.1189e-05,0.0005049
5.2166e-05,0.00051454
5.3022e-05,0.00052297
5.3877e-05,0.00053141
5.4976e-05,0.00054225
5.5587e-05,0.00054828
5.6198e-05,0.0005543
5.7175e-05,0.00056394
5.7908e-05,0.00057117
5.9374e-05,0.00058563
6.0718e-05,0.00059889
6.1696e-05,0.00060853
6.2551e-05,0.00061696
6.4383e-05,0.00063504
6.5483e-05,0.00064588
6.6338e-05,0.00065432
6.8171e-05,0.00067239
6.9026e-05,0.00068083
7.0125e-05,0.00069167
7.1347e-05,0.00070372
7.2447e-05,0.00071457
7.318e-05,0.0007218
7.4279e-05,0.00073264
7.5256e-05,0.00074228
7.6478e-05,0.00075434
7.7333e-05,0.00076277
7.8433e-05,0.00077362
7.9777e-05,0.00078687
8.1487e-05,0.00080374
8.2953e-05,0.0008182
8.3564e-05,0.00082423
8.4786e-05,0.00083628
8.5397e-05,0.0008423
8.6863e-05,0.00085676
8.8329e-05,0.00087122
9.0283e-05,0.0008905
9.2116e-05,0.00090858
9.5292e-05,0.00093991
9.6636e-05,0.00095316
9.798e-05,0.00096642
0.0001003,0.00098931
0.0001014,0.0010002
0.00010311,0.001017
0.00010397,0.0010255
0.00010555,0.0010411
0.00010665,0.001052
0.00010788,0.001064
0.00010861,0.0010713
0.00011069,0.0010917
0.00011215,0.0011062
0.00011313,0.0011158
0.00011423,0.0011267
0.00011618,0.001146
0.00011728,0.0011568
0.00012034,0.0011869
0.00012144,0.0011978
0.00012266,0.0012098
0.00012388,0.0012219
0.00012559,0.0012387
0.00012669,0.0012496
0.0001284,0.0012665
0.00012962,0.0012785
0.00013097,0.0012918
0.00013243,0.0013062
0.00013378,0.0013195
0.000135,0.0013315
0.00013707,0.001352
0.00013842,0.0013653
0.00013915,0.0013725
0.00014074,0.0013882
0.00014172,0.0013978
0.0001433,0.0014135
0.00014453,0.0014255
0.00014624,0.0014424
0.00014831,0.0014629
0.00014941,0.0014737
0.00015076,0.001487
0.0001532,0.0015111
0.00015516,0.0015304
0.00015638,0.0015424
0.00015821,0.0015605
0.00015931,0.0015713
0.00016151,0.001593
0.0001631,0.0016087
0.00016444,0.0016219
0.00016578,0.0016352
0.00016786,0.0016557
0.0001692,0.0016689
0.00017043,0.001681
0.00017201,0.0016967
0.00017434,0.0017195
0.00017629,0.0017388
0.00017837,0.0017593
0.00018057,0.001781
0.00018203,0.0017955
0.00018362,0.0018111
0.00018545,0.0018292
0.00018802,0.0018545
0.00018961,0.0018702
0.00019107,0.0018846
0.00019291,0.0019027
0.00019535,0.0019268
0.00019743,0.0019473
0.00019963,0.001969
0.00020109,0.0019834
0.00020292,0.0020015
0.00020439,0.002016
0.00020683,0.0020401
0.00020867,0.0020582
0.00021123,0.0020835
0.00021441,0.0021148
0.00021661,0.0021365
0.00021929,0.002163
0.00022162,0.0021859
0.00022394,0.0022088
0.00022675,0.0022365
0.00022956,0.0022642
0.000232,0.0022883
0.00023542,0.0023221
0.00023774,0.0023449
0.00024067,0.0023739
0.00024373,0.002404
0.00024617,0.0024281
0.00024959,0.0024618
0.00025252,0.0024908
0.00025619,0.0025269
0.00025998,0.0025643
0.00026352,0.0025992
0.00026804,0.0026438
0.00027207,0.0026836
0.00027574,0.0027197
0.00027965,0.0027583
0.00028368,0.002798
0.00028832,0.0028438
0.00029284,0.0028884
0.00029773,0.0029366
0.000302,0.0029788
0.00030665,0.0030246
0.00030946,0.0030523
0.00031288,0.003086
0.00031727,0.0031294
0.00032265,0.0031824
0.00032839,0.0032391
0.00033193,0.003274
0.00033694,0.0033234
0.00034122,0.0033656
0.00034635,0.0034162
0.00035173,0.0034692
0.00035722,0.0035234
0.00036211,0.0035716
0.00036822,0.0036319
0.00037518,0.0037006
0.00037921,0.0037403
0.00038496,0.003797
0.00039009,0.0038476
0.00039852,0.0039307
0.00040487,0.0039934
0.00041098,0.0040536
0.00041562,0.0040994
0.00042112,0.0041537
0.0004304,0.0042452
0.0004392,0.004332
0.00044641,0.0044031
0.00045508,0.0044887
0.00046339,0.0045706
0.00047243,0.0046598
0.0004822,0.0047562
0.000491,0.0048429
0.00049882,0.00492
0.00050603,0.0049911
0.00051409,0.0050707
0.0005246,0.0051743
0.00053461,0.0052731
0.00054414,0.0053671
0.00055392,0.0054635
0.00056442,0.0055671
0.00057346,0.0056563
0.0005836,0.0057563
0.00059387,0.0058575
0.00060682,0.0059853
0.0006205,0.0061202
0.00063186,0.0062323
0.00064408,0.0063528
0.00065642,0.0064745
0.00066705,0.0065793
0.00067816,0.006689
0.00069038,0.0068095
0.00070333,0.0069372
0.00071543,0.0070565
0.00072447,0.0071457
0.0007379,0.0072782
0.00075293,0.0074265
0.00076649,0.0075602
0.00077908,0.0076843
0.00079154,0.0078072
0.00080339,0.0079241
0.0008145,0.0080338
0.00082636,0.0081507
0.00084065,0.0082917
0.00085335,0.008417
0.00086765,0.008558
0.00087962,0.0086761
0.00089123,0.0087905
0.00090723,0.0089484
0.00091933,0.0090677
0.00093276,0.0092002
0.00094804,0.0093509
0.0009616,0.0094846
0.00097956,0.0096618
0.00099751,0.0098389
0.0010121,0.0099823
0.0010281,0.01014
0.0010438,0.010296
0.0010609,0.010464
0.0010778,0.010631
0.001095,0.0108
0.001112,0.010968
0.0011301,0.011146
0.0011501,0.011344
0.0011684,0.011525
0.0011876,0.011714
0.0012081,0.011916
0.001225,0.012083
0.0012431,0.012261
0.0012602,0.01243
0.0012758,0.012584
0.0012917,0.012741
0.00131,0.012921
0.0013305,0.013124
0.0013467,0.013283
0.0013661,0.013474
0.0013842,0.013653
0.0014024,0.013832
0.0014224,0.01403
0.0014405,0.014208
0.0014599,0.0144
0.0014823,0.01462
0.0015009,0.014804
0.0015194,0.014987
0.0015408,0.015198
0.0015594,0.015381
0.0015789,0.015574
0.0016013,0.015794
0.0016194,0.015972
0.0016416,0.016192
0.0016625,0.016398
0.0016839,0.016609
0.0017056,0.016823
0.0017289,0.017053
0.0017526,0.017287
0.0017777,0.017534
0.0018033,0.017787
0.0018294,0.018044
0.0018527,0.018274
0.0018807,0.01855
0.0019072,0.018811
0.0019342,0.019078
0.0019592,0.019325
0.001986,0.019589
0.0020149,0.019874
0.00204,0.020121
0.0020674,0.020391
0.0020936,0.02065
0.0021229,0.020939
0.0021549,0.021255
0.0021818,0.02152
0.0022122,0.02182
0.0022408,0.022102
0.0022722,0.022412
0.0023055,0.02274
0.0023349,0.02303
0.0023626,0.023304
0.0023926,0.023599
0.0024237,0.023906
0.0024489,0.024154
0.0024785,0.024446
0.002507,0.024728
0.0025382,0.025035
0.0025722,0.02537
0.0026043,0.025687
0.0026398,0.026038
0.0026714,0.026349
0.0027047,0.026678
0.0027346,0.026973
0.0027703,0.027325
0.0028034,0.027651
0.0028357,0.027969
0.0028683,0.028291
0.0029054,0.028658
0.0029385,0.028983
0.0029709,0.029302
0.0030043,0.02963
0.0030393,0.02997
0.0030768,0.030322
0.0031118,0.030653
0.0031499,0.031012
0.0031879,0.031372
0.0032265,0.031728
0.0032679,0.032117
0.0033075,0.032485
0.0033477,0.032853
0.0033892,0.033239
0.0034306,0.033634
0.0034717,0.034008
0.0035116,0.03437
0.0035572,0.034798
0.0036001,0.035185
0.0036475,0.035633
0.0036917,0.036038
0.0037368,0.036454
0.0037804,0.036846
0.0038307,0.0373
0.0038791,0.037726
0.0039303,0.038183
0.0039791,0.038633
0.0040281,0.039072
0.0040812,0.039568
0.0041343,0.04005
0.0041871,0.040509
0.0042394,0.040971
0.0042873,0.041394
0.0043346,0.041814
0.0043869,0.042275
0.0044372,0.04272
0.0044828,0.043131
0.0045303,0.043553
0.0045809,0.043996
0.0046339,0.044472
0.0046835,0.044909
0.0047376,0.045399
0.0047889,0.045845
0.004839,0.04629
0.0048928,0.046769
0.0049482,0.047258
0.0050014,0.047722
0.005054,0.048185
0.0051105,0.04867
0.0051603,0.049104
0.0052166,0.049595
0.0052694,0.050037
0.0053267,0.050526
0.0053814,0.050979
0.0054356,0.051436
0.0054951,0.051933
0.0055533,0.052409
0.0056126,0.0529
0.0056707,0.053385
0.0057344,0.053912
0.0058002,0.054463
0.0058655,0.055012
0.0059296,0.055541
0.0059919,0.056052
0.0060535,0.056578
0.0061187,0.057121
0.0061869,0.057684
0.006255,0.058231
0.0063202,0.058781
0.0063854,0.059331
0.0064535,0.059906
0.0065199,0.060493
0.0065918,0.061107
0.006662,0.0617
0.0067381,0.062346
0.0068124,0.062989
0.0068888,0.063632
0.0069613,0.064237
0.0070379,0.064888
0.0071122,0.065509
0.0071915,0.066156
0.007271,0.066813
0.0073443,0.067424
0.0074263,0.068095
0.0075103,0.068748
0.0075934,0.069414
0.0076782,0.070086
0.0077583,0.070705
0.0078478,0.07141
0.0079392,0.072121
0.0080318,0.072852
0.0081227,0.073533
0.0082166,0.074274
0.00831,0.074998
0.0084089,0.075714
0.0085072,0.076431
0.0086099,0.077177
0.008709,0.077915
0.0088183,0.078715
0.0089279,0.079476
0.0090426,0.080272
0.0091567,0.081101
0.0092755,0.081914
0.0093824,0.082678
0.0095011,0.083509
0.0096216,0.084335
0.0097458,0.085213
0.0098674,0.086056
0.0099899,0.086874
0.010115,0.087711
0.010239,0.088551
0.01036,0.089408
0.010495,0.090324
0.010622,0.091193
0.01075,0.092071
0.010877,0.092941
0.011008,0.093839
0.011135,0.0947
0.011263,0.095602
0.011393,0.096503
0.011525,0.097447
0.011658,0.098385
0.011794,0.099337
0.011929,0.10029
0.012064,0.10126
0.012208,0.10232
0.012345,0.10332
0.012481,0.1043
0.012624,0.10536
0.012759,0.10635
0.012898,0.1074
0.013046,0.10847
0.013201,0.10961
0.013351,0.11075
0.013499,0.11183
0.013644,0.11291
0.0138,0.11405
0.013954,0.11521
0.014111,0.11635
0.014279,0.11757
0.014441,0.1188
0.014594,0.11993
0.014755,0.12112
0.014918,0.12234
0.015076,0.12352
0.015243,0.12476
0.015406,0.12595
0.015567,0.12715
0.015729,0.12834
0.015895,0.12959
0.016066,0.13086
0.016227,0.13208
0.016397,0.13335
0.016559,0.13454
0.016728,0.13577
0.016891,0.13699
0.017058,0.13825
0.017217,0.13943
0.01739,0.14074
0.01756,0.142
0.017727,0.14325
0.017905,0.1446
0.018074,0.14587
0.018247,0.1472
0.018409,0.14844
0.018587,0.14977
0.018769,0.15113
0.018949,0.1525
0.019123,0.15384
0.019292,0.1551
0.019466,0.15639
0.019643,0.15773
0.019818,0.15903
0.019985,0.1603
0.020161,0.16165
0.020337,0.16296
0.02052,0.16439
0.020698,0.16575
0.020876,0.16713
0.021053,0.16849
0.021237,0.16992
0.021423,0.17136
0.0216,0.17271
0.021784,0.17416
0.021971,0.17565
0.022152,0.17707
0.022328,0.17842
0.022516,0.17989
0.022702,0.18136
0.022894,0.18283
0.023084,0.18434
0.023279,0.18588
0.023474,0.18738
0.023661,0.18883
0.023853,0.19032
0.024052,0.19186
0.024251,0.19341
0.024448,0.19497
0.024645,0.1965
0.024846,0.19808
0.025041,0.19962
0.025245,0.20122
0.02545,0.20287
0.025646,0.20446
0.025851,0.20607
0.026054,0.20769
0.026253,0.20931
0.026462,0.211
0.026663,0.21263
0.026863,0.21425
0.027074,0.21594
0.02728,0.21761
0.027481,0.21927
0.027684,0.22096
0.027885,0.22259
0.028087,0.22425
0.028289,0.22593
0.028482,0.2275
0.028681,0.22914
0.028884,0.23084
0.029085,0.23252
0.02929,0.23419
0.029492,0.23588
0.029695,0.23759
0.029899,0.23928
0.030109,0.24101
0.03031,0.24267
0.030524,0.24446
0.030731,0.24619
0.030936,0.24793
0.031145,0.24967
0.031358,0.25145
0.031565,0.25322
0.031782,0.25504
0.032001,0.25687
0.032211,0.25868
0.032418,0.26045
0.032638,0.26228
0.032857,0.26415
0.03307,0.26596
0.033287,0.26782
0.033502,0.26966
0.033715,0.27148
0.033935,0.27337
0.034154,0.2752
0.034371,0.27704
0.034596,0.27895
0.034815,0.28081
0.035033,0.28268
0.03524,0.28445
0.035459,0.28631
0.035679,0.28817
0.035906,0.29013
0.036127,0.29204
0.036351,0.29394
0.036574,0.29583
0.036795,0.29769
0.037023,0.29964
0.037246,0.30155
0.037476,0.30352
0.037694,0.30541
0.037923,0.30738
0.038149,0.30933
0.038385,0.31135
0.038613,0.31335
0.038852,0.31543
0.039088,0.31749
0.039323,0.31953
0.039567,0.32167
0.039806,0.3237
0.040058,0.32588
0.040303,0.328
0.040562,0.33026
0.040812,0.33245
0.04106,0.33457
0.041314,0.33676
0.041566,0.33898
0.041817,0.34117
0.042072,0.34341
0.042321,0.34553
0.042577,0.34777
0.04284,0.35007
0.043113,0.35245
0.043366,0.35464
0.043625,0.35689
0.043891,0.3592
0.044148,0.36147
0.044424,0.36386
0.044688,0.36615
0.044956,0.36849
0.045226,0.37083
0.045492,0.37312
0.045773,0.37559
0.046045,0.37794
0.046314,0.3803
0.046602,0.38279
0.046892,0.3853
0.04718,0.38779
0.047467,0.39033
0.04775,0.39282
0.048042,0.39532
0.048336,0.39785
0.048627,0.40038
0.048934,0.40311
0.049241,0.40576
0.049549,0.40843
0.049856,0.41111
0.050169,0.41384
0.050481,0.41651
0.050803,0.41931
0.051113,0.42198
0.051436,0.42481
0.051757,0.42757
0.052078,0.43033
0.052401,0.43309
0.05272,0.43587
0.053048,0.43866
0.053371,0.44142
0.053705,0.4443
0.05404,0.44714
0.054383,0.45011
0.054727,0.45305
0.05508,0.45608
0.055436,0.45914
0.05579,0.46211
0.056132,0.46501
0.056483,0.46798
0.056854,0.47112
0.057216,0.47419
0.057582,0.47724
0.057952,0.48035
0.058321,0.48347
0.058699,0.48663
0.059078,0.4898
0.059473,0.49312
0.059856,0.49628
0.060248,0.49956
0.060643,0.50277
0.061052,0.50615
0.061462,0.50953
0.061878,0.5129
0.062277,0.51614
0.062701,0.51965
0.063122,0.52309
0.063539,0.52646
0.063957,0.52984
0.064379,0.53321
0.064806,0.53663
0.065234,0.54001
0.065674,0.54353
0.066122,0.54712
0.066568,0.55066
0.067026,0.55429
0.067486,0.5579
0.067945,0.56143
0.068405,0.56502
0.068872,0.5687
0.069343,0.57234
0.069813,0.57592
0.070303,0.57965
0.070784,0.58333
0.071287,0.58707
0.071795,0.59089
0.072311,0.59474
0.072814,0.59844
0.073344,0.60233
0.073883,0.60628
0.07443,0.61027
0.074977,0.6143
0.07552,0.61821
0.076081,0.62221
0.076637,0.62612
0.077224,0.63028
0.077822,0.63442
0.078417,0.63847
0.079014,0.64259
0.079627,0.64667
0.080246,0.65092
0.080869,0.65502
0.081527,0.65933
0.082172,0.6636
0.082828,0.6678
0.083513,0.67214
0.084202,0.67645
0.0849,0.68078
0.085612,0.68514
0.08635,0.68968
0.087108,0.69425
0.087879,0.69878
0.088671,0.70346
0.089475,0.70806
0.090324,0.71283
0.091185,0.71756
0.092054,0.72227
0.092951,0.72695
0.093886,0.73183
0.094854,0.73676
0.095873,0.74172
0.09692,0.74675
0.098063,0.75181
0.099418,0.75699
0.1013,0.76212
0.10457,0.7672
0.1103,0.77224
0.11939,0.77738
0.13188,0.78238
0.14776,0.78765
0.16612,0.79282
0.18552,0.79813
0.2044,0.80323
0.22111,0.80873
0.23486,0.81387
0.24527,0.81913
0.2527,0.82431
0.25785,0.82958
0.2617,0.83502
0.26487,0.84049
0.26778,0.84586
0.27074,0.8513
0.27386,0.8566
0.27729,0.86187
0.28116,0.86713
0.28542,0.87237
0.29019,0.87758
0.29556,0.88264
0.30155,0.88772
0.30816,0.89248
0.31545,0.89741
0.32342,0.90207
0.33218,0.9067
0.34166,0.91119
0.35192,0.91556
0.36297,0.91976
0.37472,0.92384
0.38732,0.92787
0.40067,0.93169
0.41478,0.93537
0.42968,0.93893
0.44521,0.9422
0.46147,0.94544
0.47838,0.94853
0.4958,0.95146
0.51374,0.95417
0.53223,0.95669
0.55133,0.95922
0.57102,0.96154
0.59111,0.96391
0.61159,0.96611
0.63216,0.96824
0.65286,0.97019
0.67362,0.97196
0.69437,0.97373
0.71509,0.97528
0.73562,0.9768
0.75595,0.97822
0.77582,0.9796
0.79508,0.98091
0.81355,0.98212
0.83129,0.98317
0.84813,0.98413
0.864,0.98507
0.87882,0.98584
0.89249,0.98658
0.90495,0.98722
0.91625,0.98783
0.92636,0.98849
0.93536,0.98902
0.94324,0.98951
0.95012,0.98999
0.95609,0.99041
0.96123,0.99089
0.96564,0.9913
0.96958,0.99175
0.97317,0.99217
1,1


==> image/datFiles/hrfVR.dat <==
0,0
0.022868,0.18847
0.024198,0.20102
0.025136,0.20991
0.025919,0.2173
0.026617,0.2239
0.027253,0.22987
0.027813,0.23518
0.028344,0.24017
0.028843,0.24491
0.029324,0.24943
0.029792,0.25384
0.030219,0.25787
0.030641,0.26182
0.031069,0.26584
0.03147,0.26957
0.031874,0.27338
0.032254,0.27693
0.03261,0.28026
0.032972,0.28366
0.033336,0.28707
0.033676,0.29023
0.034016,0.29344
0.034336,0.29642
0.03465,0.29935
0.034959,0.30224
0.035277,0.3052
0.035577,0.308
0.035879,0.31082
0.036187,0.31367
0.036484,0.31645
0.036776,0.31916
0.037067,0.32187
0.03735,0.32452
0.037624,0.32708
0.037907,0.3297
0.038191,0.33233
0.038465,0.33488
0.038738,0.33742
0.039016,0.34
0.039269,0.34235
0.039532,0.3448
0.039796,0.34724
0.040056,0.34963
0.040303,0.35187
0.040557,0.35422
0.040816,0.35662
0.041072,0.35898
0.041322,0.36127
0.041561,0.36344
0.041808,0.3657
0.042048,0.36793
0.042278,0.37004
0.042521,0.37226
0.042755,0.37443
0.04299,0.37657
0.043226,0.37874
0.043464,0.38092
0.043697,0.38304
0.043928,0.38515
0.044161,0.38726
0.044392,0.38935
0.044613,0.39135
0.044846,0.39347
0.045067,0.39547
0.045296,0.39755
0.045523,0.3996
0.045751,0.40164
0.045976,0.40369
0.046204,0.40574
0.046421,0.40769
0.046639,0.40964
0.046858,0.4116
0.047083,0.41362
0.047305,0.41559
0.047525,0.41757
0.047733,0.41941
0.047941,0.42124
0.048143,0.42304
0.048357,0.42495
0.048558,0.42675
0.048764,0.42856
0.048974,0.43043
0.049178,0.43225
0.049393,0.43416
0.049605,0.43606
0.049814,0.43792
0.050032,0.43985
0.050246,0.44171
0.050459,0.44355
0.050663,0.44536
0.050868,0.44715
0.05108,0.44901
0.051292,0.45087
0.051492,0.4526
0.051698,0.4544
0.051909,0.45621
0.052124,0.45809
0.05233,0.45988
0.052521,0.46151
0.052727,0.46329
0.052929,0.46504
0.053133,0.46684
0.05334,0.4686
0.053536,0.47029
0.053744,0.47207
0.053946,0.47379
0.054144,0.47545
0.054333,0.47707
0.054528,0.47871
0.054725,0.48038
0.054931,0.48209
0.055127,0.48374
0.055323,0.4854
0.055521,0.48706
0.05572,0.48872
0.055922,0.49042
0.056123,0.49212
0.056314,0.49372
0.056514,0.49538
0.056713,0.49704
0.056903,0.4986
0.057093,0.50017
0.057286,0.50175
0.057473,0.50329
0.057662,0.50488
0.057844,0.50638
0.058048,0.50805
0.058236,0.50962
0.058434,0.51125
0.058622,0.51275
0.058808,0.51426
0.059003,0.51578
0.059195,0.51731
0.059387,0.51884
0.059588,0.52047
0.05978,0.52198
0.059975,0.52355
0.060167,0.52506
0.060364,0.52663
0.060557,0.52819
0.060742,0.52967
0.060935,0.53118
0.061133,0.53274
0.061329,0.53427
0.06153,0.53583
0.061725,0.53737
0.061913,0.53882
0.062115,0.54038
0.062307,0.54183
0.062505,0.54334
0.062698,0.54482
0.062889,0.5463
0.063077,0.5477
0.063273,0.54917
0.063465,0.55062
0.063661,0.55209
0.063862,0.55359
0.064061,0.55506
0.064251,0.55645
0.064451,0.55794
0.064648,0.55939
0.064846,0.56083
0.065037,0.56221
0.065227,0.56359
0.065421,0.56499
0.065618,0.56641
0.065822,0.56787
0.066026,0.56932
0.066224,0.57071
0.066413,0.57203
0.06661,0.5734
0.066806,0.57479
0.067007,0.5762
0.067195,0.57746
0.06739,0.57878
0.067599,0.5802
0.067805,0.58159
0.068005,0.58297
0.068201,0.58432
0.068404,0.58571
0.068607,0.58706
0.068813,0.58844
0.069012,0.58973
0.069212,0.59105
0.069415,0.5924
0.069623,0.59378
0.069831,0.59512
0.070036,0.59644
0.070252,0.59782
0.070457,0.59914
0.070658,0.60044
0.070866,0.60177
0.07107,0.60304
0.071281,0.60438
0.07149,0.60569
0.071698,0.60696
0.071915,0.6083
0.072131,0.60962
0.072352,0.61096
0.072571,0.61225
0.072786,0.61354
0.073002,0.61481
0.073218,0.61612
0.073438,0.61743
0.073662,0.61873
0.073879,0.61996
0.0741,0.62121
0.074323,0.6225
0.074538,0.62371
0.074759,0.62494
0.074979,0.62616
0.075201,0.6274
0.07542,0.62863
0.075649,0.62995
0.075863,0.63112
0.076092,0.63239
0.076315,0.63357
0.076533,0.63474
0.076763,0.63595
0.076991,0.63714
0.07722,0.63834
0.077457,0.63956
0.077688,0.64081
0.077922,0.64201
0.078163,0.64319
0.078404,0.64442
0.078638,0.64561
0.078874,0.64675
0.079117,0.64794
0.079366,0.64921
0.079611,0.65038
0.079851,0.65154
0.080098,0.65271
0.080354,0.6539
0.080609,0.6551
0.080856,0.65624
0.081115,0.65742
0.081363,0.65855
0.081615,0.65972
0.081873,0.66086
0.082141,0.66207
0.082406,0.66322
0.082662,0.66433
0.082927,0.66552
0.083194,0.66664
0.083463,0.66773
0.083737,0.66885
0.084003,0.66997
0.084292,0.67112
0.084578,0.67228
0.084863,0.67342
0.085139,0.67449
0.085416,0.67556
0.085692,0.67666
0.085977,0.67774
0.086265,0.67889
0.086554,0.68003
0.086847,0.68114
0.087139,0.68222
0.087435,0.68332
0.087728,0.68441
0.088026,0.68548
0.088344,0.68661
0.088664,0.68779
0.088971,0.68888
0.089279,0.69
0.0896,0.6911
0.089919,0.69215
0.090234,0.69321
0.090557,0.69427
0.090879,0.69536
0.09121,0.69637
0.09154,0.69743
0.091883,0.69853
0.092223,0.69959
0.092568,0.7007
0.092905,0.7017
0.093249,0.70271
0.093605,0.70379
0.093969,0.7049
0.094338,0.706
0.094712,0.70706
0.09508,0.70807
0.095454,0.70908
0.095831,0.71016
0.096217,0.71119
0.0966,0.71221
0.097002,0.71334
0.097388,0.71432
0.097795,0.71532
0.098207,0.71627
0.098636,0.71731
0.099072,0.71833
0.099495,0.71928
0.099932,0.72031
0.10038,0.72131
0.10082,0.72229
0.10129,0.72328
0.10175,0.7242
0.10224,0.72518
0.10271,0.72617
0.10321,0.72713
0.1037,0.72806
0.10421,0.72904
0.10474,0.73001
0.10528,0.73097
0.10583,0.73196
0.10639,0.73291
0.10697,0.73385
0.10756,0.73483
0.10816,0.73576
0.10878,0.73676
0.10942,0.73775
0.11007,0.73875
0.11073,0.73964
0.11142,0.74059
0.11211,0.74153
0.11282,0.74242
0.11354,0.74335
0.1143,0.74432
0.11507,0.74526
0.11589,0.74621
0.11671,0.74716
0.11756,0.74808
0.11843,0.74896
0.11936,0.74997
0.12029,0.7509
0.12125,0.7518
0.12225,0.75275
0.12327,0.75364
0.12432,0.75453
0.12539,0.75543
0.1265,0.75632
0.12765,0.75723
0.12883,0.75821
0.13004,0.7591
0.13128,0.76
0.1326,0.76099
0.13391,0.76189
0.1353,0.76279
0.13669,0.76371
0.13813,0.7646
0.1396,0.76551
0.14111,0.76636
0.14265,0.76727
0.14424,0.76818
0.14585,0.76905
0.1475,0.76993
0.1492,0.77079
0.15092,0.77171
0.15269,0.77261
0.15449,0.77347
0.15632,0.77439
0.1582,0.77532
0.16012,0.77619
0.16205,0.77702
0.164,0.77786
0.16601,0.7787
0.16806,0.77956
0.17015,0.78046
0.17228,0.78135
0.17439,0.78219
0.17657,0.78306
0.17877,0.78393
0.18098,0.78477
0.1832,0.7856
0.18547,0.7864
0.1878,0.78721
0.19013,0.78805
0.19245,0.78883
0.19481,0.7897
0.19719,0.79056
0.19959,0.79137
0.20201,0.79219
0.2044,0.79304
0.20681,0.79385
0.20926,0.79474
0.21172,0.79557
0.21417,0.79642
0.21662,0.79724
0.2191,0.79806
0.2216,0.79886
0.22409,0.79969
0.22657,0.80048
0.22904,0.80125
0.23149,0.80205
0.23398,0.80284
0.23646,0.80363
0.23892,0.80445
0.24141,0.80525
0.24389,0.80603
0.24634,0.8068
0.2488,0.80759
0.25127,0.80838
0.25373,0.80915
0.25619,0.80995
0.25863,0.81079
0.26113,0.81157
0.26357,0.81232
0.26599,0.81313
0.26844,0.81392
0.27086,0.81467
0.27326,0.81545
0.27567,0.81624
0.27806,0.81701
0.28044,0.81778
0.28282,0.81861
0.28517,0.81939
0.28754,0.82016
0.28989,0.82084
0.29223,0.82159
0.29453,0.82234
0.29684,0.82303
0.29914,0.82378
0.30143,0.82453
0.3037,0.82527
0.30599,0.82603
0.30823,0.82677
0.31049,0.82758
0.31271,0.8283
0.31494,0.82903
0.31714,0.8298
0.31933,0.83051
0.32153,0.83123
0.32369,0.83192
0.32585,0.83263
0.32797,0.83341
0.3301,0.83411
0.33219,0.83487
0.33429,0.83557
0.3364,0.83633
0.33849,0.83707
0.34057,0.83782
0.34264,0.8385
0.3447,0.83925
0.34672,0.83996
0.34877,0.84065
0.35077,0.84136
0.35277,0.84203
0.35476,0.84275
0.35675,0.84346
0.35871,0.84413
0.36068,0.84487
0.36264,0.84558
0.36457,0.84629
0.36652,0.84699
0.36845,0.84771
0.3704,0.8484
0.37232,0.84911
0.37421,0.84977
0.37608,0.85046
0.37799,0.85112
0.37988,0.85183
0.38176,0.85251
0.38362,0.85315
0.38547,0.85385
0.38733,0.85454
0.38915,0.85522
0.39101,0.85589
0.39287,0.85656
0.39471,0.85728
0.39656,0.85797
0.39841,0.85862
0.40028,0.85922
0.4021,0.85989
0.40395,0.86061
0.40576,0.86129
0.40757,0.86197
0.40938,0.86263
0.41122,0.86332
0.413,0.86392
0.41483,0.8646
0.41662,0.86525
0.41845,0.86592
0.42026,0.86659
0.42206,0.86724
0.42387,0.86787
0.42569,0.86853
0.42751,0.86919
0.42932,0.86985
0.43112,0.87051
0.43296,0.87118
0.4348,0.8718
0.43663,0.87243
0.43847,0.87309
0.44028,0.87369
0.44213,0.87434
0.44397,0.87499
0.44578,0.87561
0.44762,0.87626
0.44948,0.87688
0.45131,0.87751
0.45315,0.87816
0.45501,0.8788
0.45687,0.87942
0.45872,0.87999
0.46058,0.88057
0.46245,0.88121
0.46431,0.88183
0.46619,0.88243
0.46805,0.88302
0.46992,0.88358
0.47178,0.88415
0.47366,0.88473
0.47553,0.88532
0.47742,0.88593
0.47932,0.88656
0.48119,0.88717
0.48309,0.88775
0.48499,0.88838
0.48691,0.88899
0.48879,0.88956
0.49069,0.89012
0.49258,0.89069
0.49447,0.89126
0.49639,0.89179
0.4983,0.89238
0.50021,0.89294
0.50213,0.8935
0.50406,0.8941
0.50599,0.89471
0.50792,0.89528
0.50986,0.89585
0.51178,0.89643
0.51376,0.89705
0.51568,0.8976
0.51759,0.89816
0.51954,0.89872
0.52148,0.89926
0.52341,0.89984
0.52534,0.90039
0.52731,0.90097
0.52925,0.90149
0.53119,0.90211
0.53316,0.9027
0.53508,0.90322
0.53703,0.90378
0.53898,0.90431
0.54095,0.90485
0.54293,0.90542
0.54488,0.90595
0.54685,0.90649
0.54879,0.90704
0.55074,0.90758
0.55273,0.90808
0.55469,0.90859
0.55664,0.90911
0.55861,0.90963
0.56058,0.91014
0.56255,0.91068
0.56455,0.91123
0.56653,0.91175
0.56849,0.91228
0.57045,0.9128
0.57242,0.91323
0.57441,0.91373
0.57636,0.91425
0.57832,0.91477
0.58028,0.91523
0.58225,0.91574
0.58423,0.9163
0.58618,0.91678
0.58814,0.91728
0.59012,0.91775
0.59208,0.91821
0.59407,0.91869
0.59601,0.91917
0.59798,0.91966
0.59994,0.92013
0.60192,0.92065
0.60389,0.92114
0.60587,0.92164
0.60782,0.92208
0.60981,0.92255
0.61175,0.92303
0.61375,0.92346
0.61573,0.92395
0.61768,0.92437
0.61963,0.92484
0.62159,0.92532
0.62354,0.92582
0.6255,0.92632
0.62744,0.9268
0.62939,0.92728
0.63132,0.92773
0.63327,0.92817
0.6352,0.92862
0.63714,0.92908
0.63906,0.92951
0.64098,0.92992
0.64291,0.93034
0.64481,0.93077
0.64671,0.93121
0.64861,0.93164
0.65054,0.93211
0.65246,0.93254
0.65437,0.93298
0.65624,0.93342
0.65813,0.93386
0.66004,0.9343
0.66195,0.9347
0.66386,0.93514
0.66576,0.93556
0.66765,0.93602
0.66954,0.93642
0.67143,0.93683
0.67331,0.93725
0.67519,0.9377
0.67704,0.93813
0.67889,0.93858
0.68074,0.93898
0.6826,0.93939
0.68446,0.93977
0.68631,0.94023
0.68816,0.94067
0.69,0.94111
0.69185,0.94153
0.69369,0.94189
0.69553,0.9423
0.69736,0.94269
0.69919,0.9431
0.70101,0.94349
0.70283,0.94388
0.70462,0.94425
0.70644,0.94466
0.70826,0.9451
0.71005,0.94543
0.71187,0.94582
0.71364,0.9462
0.71544,0.94655
0.7172,0.94691
0.71899,0.9473
0.72075,0.94767
0.72253,0.94799
0.7243,0.94835
0.72604,0.94875
0.72778,0.94911
0.72952,0.94944
0.73126,0.94976
0.733,0.95014
0.73473,0.95051
0.73645,0.95084
0.73816,0.95118
0.73984,0.95148
0.74154,0.95178
0.74324,0.95213
0.74492,0.95248
0.74664,0.95283
0.74832,0.95317
0.74999,0.95352
0.75167,0.9539
0.75334,0.95423
0.75501,0.95454
0.75664,0.95488
0.75828,0.95521
0.75993,0.95555
0.76154,0.95584
0.76317,0.95618
0.76478,0.95653
0.7664,0.95684
0.76799,0.95717
0.7696,0.95746
0.7712,0.95777
0.7728,0.95808
0.77438,0.9584
0.77599,0.95867
0.77758,0.959
0.77914,0.95931
0.78071,0.95961
0.78229,0.9599
0.78384,0.96018
0.78539,0.96043
0.78692,0.96073
0.78849,0.96103
0.79003,0.96133
0.79157,0.96165
0.79307,0.96195
0.79458,0.96223
0.7961,0.96254
0.79758,0.96283
0.79909,0.96315
0.80059,0.96347
0.80206,0.96375
0.80353,0.96399
0.80499,0.96426
0.80646,0.96453
0.80789,0.96479
0.80933,0.96507
0.81077,0.96534
0.81219,0.96562
0.8136,0.96588
0.81502,0.96613
0.81644,0.96635
0.81783,0.96663
0.81922,0.96688
0.82062,0.96713
0.82201,0.96739
0.82341,0.96764
0.82479,0.96788
0.82618,0.96814
0.82756,0.9684
0.82892,0.96862
0.83028,0.96888
0.83162,0.96912
0.83295,0.96937
0.8343,0.96961
0.83561,0.96984
0.83694,0.9701
0.83825,0.97039
0.83958,0.97061
0.84088,0.97083
0.84218,0.97108
0.84346,0.9713
0.84474,0.97155
0.84602,0.97179
0.84728,0.97204
0.84851,0.97224
0.84976,0.97245
0.851,0.97268
0.85225,0.97292
0.85347,0.97311
0.85471,0.97331
0.85592,0.97354
0.85714,0.97376
0.85834,0.974
0.85953,0.97421
0.86071,0.97439
0.8619,0.97459
0.86307,0.9748
0.86426,0.97499
0.86542,0.97519
0.86657,0.97541
0.86772,0.97559
0.86886,0.97577
0.86997,0.97594
0.8711,0.97611
0.87222,0.97629
0.87331,0.97648
0.8744,0.97668
0.8755,0.97686
0.8766,0.97705
0.87769,0.97726
0.87875,0.97744
0.87983,0.97765
0.8809,0.9778
0.88197,0.97796
0.88303,0.97815
0.88406,0.97833
0.8851,0.97848
0.88613,0.97866
0.88714,0.97881
0.88816,0.97898
0.88916,0.97913
0.89016,0.97931
0.89116,0.97945
0.89215,0.97959
0.89315,0.97975
0.89411,0.9799
0.8951,0.98007
0.89606,0.98022
0.89703,0.98037
0.898,0.98053
0.89894,0.98071
0.89989,0.98087
0.90082,0.98102
0.90174,0.98119
0.90265,0.98135
0.90355,0.9815
0.90444,0.98167
0.90535,0.98181
0.90623,0.98197
0.90712,0.98212
0.90802,0.98229
0.9089,0.98241
0.90975,0.98255
0.91061,0.98268
0.91147,0.98282
0.91232,0.98296
0.91317,0.98309
0.91401,0.98323
0.91484,0.98336
0.91567,0.98352
0.91649,0.98365
0.91731,0.98377
0.91811,0.98391
0.91891,0.98402
0.91971,0.98416
0.9205,0.98427
0.92128,0.98441
0.92204,0.98452
0.92282,0.98464
0.92356,0.98477
0.92433,0.98489
0.92509,0.98501
0.92584,0.98513
0.9266,0.98524
0.92733,0.98535
0.92806,0.98546
0.92878,0.98557
0.9295,0.98567
0.9302,0.98576
0.93088,0.98585
0.93157,0.98595
0.93226,0.98604
0.93294,0.98615
0.93365,0.98627
0.93433,0.98638
0.935,0.98648
0.93566,0.9866
0.93633,0.98669
0.93697,0.98678
0.93761,0.98687
0.93825,0.98697
0.93889,0.98707
0.93952,0.98716
0.94014,0.98726
0.94077,0.98737
0.94138,0.98744
0.94199,0.98753
0.94259,0.98761
0.94318,0.98769
0.94376,0.98777
0.94434,0.98785
0.94493,0.98794
0.9455,0.98802
0.94607,0.98809
0.94662,0.98817
0.94718,0.98825
0.94773,0.98833
0.94829,0.98841
0.94884,0.98848
0.94939,0.98857
0.94991,0.98864
0.95044,0.98872
0.95096,0.98878
0.95149,0.98884
0.95201,0.9889
0.95252,0.98898
0.95302,0.98905
0.95353,0.98913
0.95402,0.98919
0.9545,0.98926
0.95499,0.98931
0.95547,0.98937
0.95593,0.98943
0.9564,0.9895
0.95687,0.98955
0.95732,0.98962
0.95778,0.98968
0.95821,0.98972
0.95865,0.98979
0.95912,0.98985
0.95956,0.98991
0.95999,0.98996
0.96042,0.99
0.96085,0.99008
0.96127,0.99013
0.96168,0.99019
0.96209,0.99023
0.96249,0.99029
0.9629,0.99034
0.9633,0.99039
0.9637,0.99045
0.96409,0.99051
0.96447,0.99056
0.96485,0.99061
0.96523,0.99066
0.96561,0.9907
0.96598,0.99075
0.96634,0.99078
0.96669,0.99083
0.96705,0.99088
0.96739,0.99091
0.96775,0.99095
0.96808,0.99099
0.96843,0.99104
0.96875,0.99109
0.96908,0.99112
0.9694,0.99115
0.96972,0.99118
0.97005,0.99121
0.97036,0.99126
0.97068,0.99129
0.971,0.99133
0.9713,0.99136
0.9716,0.9914
0.9719,0.99143
0.97219,0.99146
0.97248,0.99151
0.97276,0.99155
0.97304,0.99159
0.97331,0.99162
0.9736,0.99166
0.97387,0.99169
0.97415,0.99172
0.97441,0.99174
0.97467,0.99178
0.97493,0.99181
0.97518,0.99183
0.97543,0.99186
0.97568,0.99189
0.97593,0.99191
0.97617,0.99194
0.9764,0.99197
0.97664,0.99199
0.97686,0.99202
0.9771,0.99205
0.97733,0.99206
0.97754,0.99208
0.97776,0.99212
0.97798,0.99213
0.9782,0.99215
0.9784,0.99216
0.9786,0.99218
0.97881,0.99221
0.97901,0.99223
0.97921,0.99226
0.97941,0.99228
0.9796,0.99229
0.97979,0.99231
0.97997,0.99233
0.98016,0.99234
0.98035,0.99236
0.98053,0.99238
0.98071,0.9924
0.98088,0.99241
0.98105,0.99242
0.98122,0.99244
0.98138,0.99246
0.98155,0.99247
0.98171,0.9925
0.98187,0.99251
0.98203,0.99253
0.98218,0.99255
0.98234,0.99257
0.98248,0.99259
0.98263,0.99261
0.98278,0.99262
0.98291,0.99263
0.98306,0.99263
0.98319,0.99264
0.98332,0.99265
0.98345,0.99267
0.98358,0.99268
0.98371,0.99269
0.98384,0.9927
0.98396,0.99271
0.98408,0.99273
0.9842,0.99274
0.98431,0.99274
0.98442,0.99275
0.98453,0.99276
0.98464,0.99277
0.98475,0.99279
0.98485,0.99279
0.98496,0.9928
0.98506,0.99282
0.98516,0.99283
0.98525,0.99284
0.98534,0.99285
0.98543,0.99285
0.98553,0.99286
0.98562,0.99288
0.9857,0.99289
0.98579,0.99289
0.98588,0.9929
0.98596,0.99291
0.98604,0.99291
0.98611,0.99292
0.98618,0.99293
0.98625,0.99294
0.98632,0.99295
0.98639,0.99296
0.98645,0.99297
0.98652,0.99297
0.98658,0.99298
0.98664,0.99298
0.98671,0.99299
0.98676,0.993
0.98682,0.993
0.98687,0.99301
0.98693,0.99301
0.98698,0.99302
0.98702,0.99302
0.98707,0.99302
0.98712,0.99303
0.98716,0.99303
0.9872,0.99303
0.98724,0.99303
0.98728,0.99304
0.98731,0.99304
0.98734,0.99305
0.98737,0.99305
0.9874,0.99305
0.98743,0.99305
0.98745,0.99306
0.98747,0.99306
0.98749,0.99306
0.98751,0.99306
0.98752,0.99307
1,1


==> image/datFiles/hrfWa.dat <==
0,0
1.2217e-07,0
2.4434e-07,0
4.8868e-07,0
6.1085e-07,0
7.3302e-07,0
8.5519e-07,0
9.7736e-07,0
1.0995e-06,0
1.2217e-06,0
1.466e-06,0
1.5882e-06,0
1.7104e-06,0
1.8325e-06,0
1.9547e-06,0
2.0769e-06,0
2.1991e-06,1.205e-06
2.5656e-06,2.41e-06
2.6877e-06,2.41e-06
2.8099e-06,3.615e-06
3.0542e-06,6.025e-06
3.1764e-06,6.025e-06
3.2986e-06,6.025e-06
3.6651e-06,6.025e-06
3.7873e-06,7.23e-06
3.9094e-06,7.23e-06
4.0316e-06,7.23e-06
4.1538e-06,7.23e-06
4.2759e-06,8.4351e-06
4.6424e-06,8.4351e-06
4.8868e-06,9.6401e-06
5.009e-06,1.0845e-05
5.1311e-06,1.0845e-05
5.2533e-06,1.205e-05
5.4976e-06,1.205e-05
5.6198e-06,1.205e-05
5.9863e-06,1.3255e-05
6.2306e-06,1.3255e-05
6.5972e-06,1.446e-05
7.208e-06,1.8075e-05
7.6967e-06,1.928e-05
8.0632e-06,2.0485e-05
8.4297e-06,2.2895e-05
8.674e-06,2.41e-05
9.5292e-06,2.5305e-05
9.6514e-06,2.5305e-05
1.0262e-05,2.651e-05
1.1362e-05,3.374e-05
1.1728e-05,3.4945e-05
1.2217e-05,3.615e-05
1.3561e-05,4.097e-05
1.4905e-05,4.579e-05
1.6249e-05,4.6995e-05
1.6859e-05,4.82e-05
1.7837e-05,4.9405e-05
1.8936e-05,5.061e-05
2.028e-05,5.302e-05
2.0769e-05,5.4225e-05
2.2601e-05,5.543e-05
2.3945e-05,5.784e-05
2.5045e-05,5.9045e-05
2.7855e-05,6.507e-05
2.9199e-05,6.8685e-05
3.1031e-05,7.471e-05
3.3474e-05,7.8326e-05
3.5674e-05,8.1941e-05
3.7873e-05,8.1941e-05
3.9827e-05,8.3146e-05
4.1415e-05,8.5556e-05
4.3492e-05,8.7966e-05
4.4714e-05,8.9171e-05
4.7768e-05,9.6401e-05
5.0456e-05,9.7606e-05
5.3632e-05,0.00010363
5.6809e-05,0.00010725
6.0596e-05,0.00011207
6.3895e-05,0.00011327
6.6949e-05,0.0001193
7.0858e-05,0.00012412
7.2935e-05,0.00013014
7.489e-05,0.00013255
7.7944e-05,0.00013737
8.1243e-05,0.00014219
8.4419e-05,0.00015063
8.7473e-05,0.00015906
9.0528e-05,0.00016027
9.4926e-05,0.00016629
9.7491e-05,0.00017111
0.0001014,0.00018075
0.00010482,0.00018919
0.00010959,0.00019039
0.00011508,0.00020124
0.00011973,0.00020606
0.00012351,0.00020847
0.00012803,0.00021449
0.00013194,0.00022052
0.00013671,0.00022654
0.00014159,0.00023377
0.0001466,0.0002398
0.00015161,0.00024462
0.00015674,0.00024823
0.00016224,0.00025185
0.00016664,0.00025667
0.00017336,0.00026631
0.00017849,0.00026751
0.00018411,0.00027233
0.00019071,0.00028077
0.0001984,0.00028318
0.00020549,0.000288
0.00021172,0.00029402
0.00021881,0.00030728
0.0002276,0.0003133
0.00023457,0.00031812
0.00024177,0.00032415
0.00024959,0.0003374
0.00025741,0.00033981
0.00026706,0.00035307
0.0002761,0.0003603
0.00028514,0.00036632
0.00029357,0.00036873
0.00030469,0.0003844
0.00031422,0.00039163
0.00032509,0.00039886
0.00033487,0.00040609
0.00034598,0.00041814
0.00035441,0.00042898
0.00036541,0.00043983
0.00037689,0.00044826
0.00038496,0.0004567
0.00039461,0.00046634
0.0004067,0.000482
0.00041855,0.00049646
0.00043114,0.00051213
0.00044433,0.00053141
0.00045728,0.00054707
0.00047072,0.00055792
0.00048526,0.00057599
0.0004998,0.00059648
0.00051397,0.00061455
0.00052753,0.0006254
0.00054158,0.0006507
0.00055563,0.00067239
0.00056919,0.00068806
0.0005847,0.00071939
0.00060071,0.00074831
0.00061659,0.00077241
0.00063614,0.00080374
0.00065495,0.00084351
0.00067047,0.00087122
0.00068745,0.00090496
0.00070602,0.00094232
0.00072214,0.00097365
0.00074218,0.0010134
0.00076564,0.0010604
0.00078641,0.0011026
0.00080693,0.0011556
0.00083088,0.0012086
0.00085555,0.0012773
0.00087913,0.0013412
0.0009065,0.0014159
0.00093044,0.0014797
0.00095573,0.0015388
0.00098408,0.0016207
0.0010116,0.0017123
0.0010421,0.0017979
0.0010724,0.0019111
0.0011028,0.0020124
0.0011356,0.0021353
0.0011725,0.0022823
0.0012054,0.0024148
0.0012387,0.0025498
0.0012756,0.0027028
0.001313,0.0028715
0.0013541,0.0030595
0.0013933,0.0032403
0.0014351,0.003462
0.0014774,0.0036789
0.0015199,0.0039139
0.0015638,0.0041537
0.0016135,0.0044272
0.0016564,0.0046441
0.0017084,0.0049441
0.0017603,0.0052623
0.0018146,0.0055888
0.0018666,0.005913
0.0019272,0.0062817
0.0019927,0.0066986
0.0020544,0.0071047
0.0021156,0.0075132
0.0021794,0.0079374
0.0022494,0.0084013
0.0023179,0.0088845
0.0023882,0.0093701
0.0024623,0.0099064
0.0025389,0.010463
0.0026172,0.011072
0.0027026,0.011689
0.0027956,0.012384
0.0028905,0.013106
0.0029813,0.013801
0.0030787,0.014567
0.003178,0.015342
0.0032834,0.016169
0.0033931,0.017061
0.0035065,0.017967
0.0036179,0.018868
0.0037372,0.019825
0.0038625,0.020872
0.0039903,0.02193
0.0041259,0.023057
0.0042563,0.024127
0.0043988,0.025326
0.0045442,0.026529
0.0046984,0.027832
0.0048485,0.02912
0.0050037,0.030452
0.0051586,0.031807
0.0053332,0.033326
0.0055096,0.034868
0.0056899,0.036425
0.0058667,0.037971
0.0060431,0.039524
0.0062446,0.041308
0.0064337,0.042985
0.006636,0.044779
0.0068406,0.046595
0.0070583,0.048556
0.0072698,0.050455
0.0074991,0.052494
0.0077298,0.05457
0.0079658,0.056717
0.0082125,0.05895
0.0084555,0.061145
0.0087063,0.063406
0.0089583,0.065695
0.0092217,0.068096
0.0094899,0.070475
0.00977,0.073008
0.010065,0.075687
0.010354,0.078275
0.01065,0.080958
0.010946,0.08367
0.011264,0.086586
0.011591,0.089572
0.011915,0.092546
0.012256,0.095685
0.012599,0.098836
0.012941,0.10197
0.013296,0.10521
0.013649,0.10845
0.014018,0.11184
0.014402,0.11534
0.014782,0.11883
0.015174,0.12241
0.015567,0.12605
0.015961,0.12969
0.016359,0.13332
0.01678,0.13716
0.017207,0.14105
0.017641,0.14502
0.01808,0.14904
0.018522,0.15308
0.018963,0.15712
0.019413,0.1612
0.019871,0.16539
0.020345,0.16969
0.020833,0.17411
0.021312,0.17846
0.021801,0.1829
0.022299,0.18743
0.022807,0.19205
0.02331,0.19662
0.023822,0.20122
0.02435,0.20595
0.024882,0.2107
0.025428,0.21556
0.025984,0.22046
0.026534,0.22535
0.027098,0.23038
0.027672,0.23539
0.028259,0.24051
0.028847,0.24565
0.029439,0.25079
0.030047,0.25607
0.030683,0.26158
0.031313,0.26698
0.031947,0.27238
0.032587,0.27781
0.033233,0.28327
0.033886,0.28876
0.034561,0.2944
0.035243,0.29998
0.035947,0.30573
0.036644,0.31132
0.037379,0.31719
0.038088,0.32282
0.038823,0.32868
0.039577,0.33456
0.040373,0.34071
0.04116,0.34663
0.041944,0.35253
0.042756,0.35854
0.043568,0.36449
0.0444,0.3706
0.045245,0.37659
0.046099,0.38263
0.046993,0.38889
0.047903,0.39505
0.04886,0.40153
0.049828,0.40785
0.050799,0.41416
0.051776,0.42039
0.052794,0.42672
0.053842,0.43312
0.054918,0.43955
0.055998,0.44578
0.057106,0.45215
0.058238,0.45844
0.059427,0.46495
0.060633,0.47139
0.0619,0.47796
0.063184,0.48441
0.064495,0.49088
0.065836,0.49723
0.067233,0.50375
0.068682,0.51024
0.070158,0.51661
0.071677,0.52292
0.073272,0.52949
0.07491,0.53599
0.076583,0.54247
0.07832,0.54887
0.080118,0.55526
0.082007,0.56183
0.083908,0.56816
0.085919,0.57471
0.087984,0.5811
0.090134,0.58752
0.092345,0.59393
0.094596,0.60018
0.096953,0.60635
0.099448,0.61282
0.102,0.61886
0.10466,0.62508
0.10744,0.6314
0.11029,0.6375
0.11321,0.64359
0.11627,0.64968
0.11943,0.65577
0.12272,0.66176
0.1261,0.66769
0.12963,0.6736
0.13331,0.67945
0.13712,0.6854
0.14104,0.69113
0.14511,0.69673
0.14931,0.70253
0.15365,0.70812
0.1581,0.71372
0.16271,0.71926
0.16751,0.72467
0.17245,0.73011
0.17754,0.73562
0.18279,0.74102
0.18817,0.74617
0.19377,0.75136
0.19949,0.75639
0.20537,0.76136
0.21146,0.76622
0.21765,0.77103
0.22406,0.77582
0.2306,0.7805
0.23735,0.78499
0.24435,0.78947
0.25165,0.79385
0.25932,0.79835
0.26744,0.80274
0.27604,0.80687
0.28544,0.81106
0.2957,0.81506
0.3069,0.81907
0.31917,0.82303
0.33246,0.82685
0.34657,0.8306
0.36133,0.8343
0.37647,0.83793
0.3916,0.84163
0.40639,0.84512
0.42079,0.84854
0.43471,0.85196
0.44815,0.85523
0.46128,0.85846
0.47424,0.86163
0.48703,0.86466
0.49994,0.86772
0.51287,0.87068
0.52586,0.87358
0.53902,0.87649
0.55221,0.87928
0.56549,0.88192
0.57861,0.88449
0.59166,0.88695
0.60443,0.88945
0.61695,0.892
0.62907,0.89452
0.64068,0.89691
0.65181,0.89922
0.66254,0.90147
0.67274,0.90366
0.68264,0.90585
0.6922,0.90794
0.70146,0.90999
0.71052,0.91199
0.71934,0.91407
0.72801,0.916
0.73638,0.91786
0.74452,0.91969
0.75248,0.92151
0.76022,0.92327
0.76766,0.92493
0.77494,0.92662
0.78201,0.92822
0.78884,0.92984
0.7954,0.93133
0.80184,0.9329
0.80807,0.9345
0.81412,0.936
0.81996,0.9374
0.82563,0.93873
0.83115,0.93999
0.83643,0.94125
0.84154,0.9425
0.84655,0.9438
0.85139,0.94504
0.85608,0.94624
0.86063,0.94739
0.86506,0.94853
0.86936,0.94965
0.8735,0.95081
0.87751,0.9519
0.88142,0.95299
0.88521,0.95402
0.88883,0.95509
0.89235,0.95608
0.89579,0.95703
0.8991,0.95802
0.90228,0.95896
0.90538,0.95988
0.90837,0.96084
0.91128,0.96174
0.91405,0.9626
0.91675,0.96339
0.91935,0.96423
0.92188,0.96505
0.92432,0.96583
0.92666,0.96655
0.92893,0.96727
0.93112,0.96795
0.93323,0.96864
0.93527,0.96935
0.93724,0.97003
0.93915,0.97068
0.94101,0.97138
0.9428,0.97196
0.94454,0.97259
0.94622,0.97321
0.94783,0.97382
0.94939,0.97439
0.95091,0.97498
0.95237,0.97552
0.95376,0.97605
0.95512,0.97659
0.95644,0.97707
0.95769,0.97758
0.95893,0.97805
0.96011,0.97853
0.96127,0.97903
0.96238,0.97954
0.96347,0.98002
0.96451,0.9805
0.96552,0.98092
0.9665,0.98132
0.96745,0.98174
0.96836,0.98213
0.96923,0.98253
0.97007,0.98291
0.97091,0.98329
0.97171,0.98367
0.9725,0.98401
0.97324,0.98436
0.97398,0.98472
0.97468,0.98506
0.97539,0.98541
0.97605,0.98573
0.9767,0.98607
0.97735,0.98642
0.97796,0.98671
0.97856,0.98705
0.97913,0.98732
0.97968,0.98758
0.98023,0.98787
0.98077,0.98815
0.9813,0.98844
0.98179,0.98872
0.98227,0.98897
0.98273,0.98923
0.98318,0.98947
0.98362,0.98969
0.98404,0.98993
0.98445,0.99018
0.98487,0.99044
0.98526,0.99065
0.98564,0.99089
0.98602,0.99111
0.98638,0.9913
0.98673,0.99151
0.98708,0.99172
0.98741,0.99191
0.98773,0.99211
0.98805,0.99228
0.98834,0.99246
0.98863,0.99262
0.98892,0.99279
0.9892,0.99298
0.98947,0.99314
0.98973,0.99331
0.99,0.99349
0.99025,0.99367
0.99048,0.99381
0.99072,0.99395
0.99095,0.99411
0.99118,0.99426
0.9914,0.99439
0.9916,0.99452
0.99181,0.99465
0.992,0.99477
0.99219,0.99491
0.99238,0.99504
0.99256,0.99517
0.99273,0.9953
0.99291,0.99541
0.99307,0.99553
0.99323,0.99563
0.99339,0.99574
0.99354,0.99584
0.99368,0.99595
0.99383,0.99606
0.99397,0.99617
0.99411,0.99626
0.99424,0.99636
0.99437,0.99643
0.9945,0.99652
0.99462,0.9966
0.99474,0.9967
0.99485,0.99678
0.99496,0.99687
0.99507,0.99696
0.99517,0.99704
0.99528,0.99713
0.99538,0.99721
0.99548,0.99728
0.99558,0.99733
0.99566,0.9974
0.99575,0.99747
0.99583,0.99754
0.99592,0.9976
0.996,0.99768
0.99608,0.99773
0.99616,0.99778
0.99624,0.99784
0.99631,0.99791
0.99638,0.99795
0.99645,0.99801
0.99652,0.99807
0.99659,0.99813
0.99665,0.99818
0.99671,0.99824
0.99678,0.99829
0.99683,0.99833
0.99689,0.99838
0.99695,0.99842
0.99701,0.99847
0.99706,0.99851
0.99711,0.99856
0.99717,0.9986
0.99722,0.99863
0.99726,0.99867
0.9973,0.9987
0.99735,0.99874
0.99739,0.99877
0.99743,0.9988
0.99747,0.99884
0.9975,0.99887
0.99754,0.9989
0.99758,0.99893
0.99762,0.99895
0.99766,0.99899
0.99769,0.99901
0.99773,0.99904
0.99776,0.99907
0.9978,0.9991
0.99783,0.99914
0.99786,0.99916
0.99789,0.99919
0.99792,0.99921
0.99795,0.99924
0.99798,0.99927
0.99801,0.9993
0.99804,0.99931
0.99807,0.99933
0.99809,0.99935
0.99812,0.99937
0.99814,0.99939
0.99817,0.99941
0.99819,0.99943
0.99822,0.99944
0.99824,0.99946
0.99827,0.99948
0.99829,0.99949
0.99831,0.99951
0.99834,0.99952
0.99836,0.99954
0.99838,0.99955
0.99841,0.99957
0.99843,0.99959
0.99845,0.9996
0.99847,0.9996
0.99849,0.99961
0.99851,0.99962
0.99853,0.99963
0.99855,0.99964
0.99857,0.99966
0.99859,0.99967
0.99861,0.99969
0.99863,0.99969
0.99865,0.9997
0.99867,0.99971
0.99868,0.99972
0.9987,0.99973
0.99872,0.99974
0.99874,0.99974
0.99876,0.99975
0.99878,0.99976
0.9988,0.99977
0.99882,0.99977
0.99883,0.99978
0.99885,0.99978
0.99887,0.99979
0.99889,0.9998
0.9989,0.9998
0.99892,0.9998
0.99894,0.99981
0.99895,0.99982
0.99897,0.99982
0.99899,0.99983
0.999,0.99984
0.99902,0.99984
0.99904,0.99984
0.99905,0.99985
0.99907,0.99985
0.99909,0.99986
0.9991,0.99986
0.99912,0.99987
0.99913,0.99987
0.99915,0.99987
0.99916,0.99987
0.99918,0.99987
0.99919,0.99987
0.9992,0.99988
0.99922,0.99988
0.99923,0.99989
0.99925,0.99989
0.99926,0.99989
0.99928,0.9999
0.99929,0.9999
0.9993,0.9999
0.99932,0.9999
0.99933,0.9999
0.99934,0.99991
0.99936,0.99991
0.99937,0.99991
0.99938,0.99991
0.99939,0.99991
0.9994,0.99992
0.99942,0.99992
0.99943,0.99992
0.99944,0.99992
0.99945,0.99992
0.99946,0.99993
0.99947,0.99993
0.99948,0.99993
0.99949,0.99993
0.9995,0.99993
0.99951,0.99994
0.99952,0.99994
0.99953,0.99994
0.99954,0.99994
0.99955,0.99994
0.99956,0.99994
0.99957,0.99995
0.99958,0.99995
0.99958,0.99995
0.99959,0.99995
0.9996,0.99996
0.99961,0.99996
0.99962,0.99996
0.99962,0.99996
0.99963,0.99996
0.99964,0.99996
0.99965,0.99996
0.99965,0.99996
0.99966,0.99996
0.99967,0.99996
0.99967,0.99997
0.99968,0.99997
0.99968,0.99997
0.99969,0.99997
0.9997,0.99997
0.9997,0.99997
0.99971,0.99998
0.99972,0.99998
0.99972,0.99998
0.99973,0.99998
0.99973,0.99998
0.99974,0.99998
0.99974,0.99998
0.99975,0.99998
0.99975,0.99998
0.99976,0.99998
0.99976,0.99998
0.99977,0.99998
0.99977,0.99998
0.99978,0.99998
0.99978,0.99998
0.99979,0.99998
0.99979,0.99998
0.9998,0.99998
0.9998,0.99999
0.99981,0.99999
0.99981,0.99999
0.99982,0.99999
0.99982,0.99999
0.99983,0.99999
0.99983,0.99999
0.99983,0.99999
0.99984,0.99999
0.99984,0.99999
0.99985,0.99999
0.99985,0.99999
0.99986,0.99999
0.99986,0.99999
0.99986,0.99999
0.99987,0.99999
0.99987,0.99999
0.99987,0.99999
0.99988,0.99999
0.99988,0.99999
0.99988,0.99999
0.99988,0.99999
0.99989,0.99999
0.99989,0.99999
0.99989,0.99999
0.9999,0.99999
0.9999,0.99999
0.9999,0.99999
0.9999,0.99999
0.99991,0.99999
0.99991,1
0.99991,1
0.99991,1
0.99991,1
0.99992,1
0.99992,1
0.99992,1
0.99992,1
0.99993,1
0.99993,1
0.99993,1
0.99993,1
0.99993,1
0.99994,1
0.99994,1
0.99994,1
0.99994,1
0.99994,1
0.99995,1
0.99995,1
0.99995,1
0.99995,1
0.99995,1
0.99995,1
0.99996,1
0.99996,1
0.99996,1
0.99996,1
0.99996,1
0.99996,1
0.99996,1
0.99997,1
0.99997,1
0.99997,1
0.99997,1
0.99997,1
0.99997,1
0.99997,1
0.99997,1
0.99997,1
0.99998,1
0.99998,1
0.99998,1
0.99998,1
0.99998,1
0.99998,1
0.99998,1
0.99998,1
0.99998,1
0.99998,1
0.99998,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
0.99999,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> image/datFiles/hrfhealthy.dat <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.066935,1.1637e-05,6.552e-06,0.095411,0,1.1637e-06,0,1.1637e-06,0,1.1637e-06,1.365e-07,0,1.365e-07,0,0,1.1637e-06,0.062956,0.75821,0,1.1637e-06,0,1.1637e-06
0.14397,1.862e-05,7.2345e-06,0.096254,0,2.3275e-06,0,3.4912e-06,0,2.3275e-06,2.73e-07,0,2.73e-07,0,0,3.4912e-06,0.072741,0.76901,0,2.3275e-06,0,2.3275e-06
0.17028,2.4439e-05,7.2345e-06,0.097006,0,3.4912e-06,0,4.655e-06,0,3.4912e-06,4.095e-07,0,4.095e-07,0,0,1.6292e-05,0.080278,0.77626,0,4.655e-06,0,4.655e-06
0.17261,2.5602e-05,7.644e-06,0.097611,0,4.655e-06,0,8.1462e-06,0,4.655e-06,5.46e-07,0,5.46e-07,0,0,2.0947e-05,0.087007,0.78235,0,5.8187e-06,0,6.9825e-06
0.17285,2.793e-05,7.644e-06,0.098249,0,5.8187e-06,0,9.31e-06,0,5.8187e-06,8.19e-07,0,8.19e-07,0,0,5.2369e-05,0.093197,0.78763,0,6.9825e-06,0,8.1462e-06
0.17298,3.3749e-05,7.644e-06,0.099459,0,6.9825e-06,0,1.0474e-05,1.365e-07,5.8187e-06,9.5549e-07,0,9.5549e-07,0,0,0.00010357,0.099051,0.79241,0,8.1462e-06,0,9.31e-06
0.17308,3.9567e-05,7.644e-06,0.10088,0,1.0474e-05,0,1.1637e-05,1.365e-07,6.9825e-06,1.2285e-06,0,1.092e-06,0,0,0.00019435,0.10469,0.79642,0,1.0474e-05,0,1.0474e-05
0.17316,5.0041e-05,7.644e-06,0.10156,0,1.1637e-05,0,1.2801e-05,2.73e-07,6.9825e-06,1.2285e-06,1.1637e-06,1.2285e-06,0,0,0.00028163,0.11014,0.8003,0,1.1637e-05,0,1.1637e-05
0.17324,5.9351e-05,7.644e-06,0.10206,0,1.2801e-05,0,1.3965e-05,4.095e-07,6.9825e-06,1.5015e-06,1.1637e-06,1.365e-06,0,0,0.00042826,0.11541,0.80387,0,1.3965e-05,0,1.2801e-05
0.17331,7.3316e-05,7.644e-06,0.10254,0,1.3965e-05,0,1.6292e-05,4.095e-07,8.1462e-06,1.638e-06,1.1637e-06,1.5015e-06,0,0,0.00058187,0.12059,0.80733,0,1.5129e-05,0,1.3965e-05
0.17338,0.00011172,7.644e-06,0.10305,0,1.5129e-05,0,1.9784e-05,5.46e-07,8.1462e-06,1.911e-06,3.4912e-06,1.638e-06,0,0,0.00087281,0.1257,0.8107,0,1.6292e-05,0,1.5129e-05
0.17344,0.00025137,7.7805e-06,0.10346,0,1.7456e-05,0,2.3275e-05,6.825e-07,8.1462e-06,2.0475e-06,3.4912e-06,1.638e-06,1.1637e-06,0,0.0010159,0.13076,0.81369,0,1.9784e-05,0,1.6292e-05
0.1735,0.00077505,8.19e-06,0.10414,0,1.862e-05,0,2.5602e-05,6.825e-07,9.31e-06,2.184e-06,3.4912e-06,1.7745e-06,1.1637e-06,0,0.0012103,0.13572,0.81663,0,2.3275e-05,0,1.7456e-05
0.17356,0.0020738,8.19e-06,0.1048,0,2.0947e-05,0,2.6766e-05,6.825e-07,1.0474e-05,2.457e-06,3.4912e-06,2.0475e-06,2.3275e-06,0,0.0015268,0.14061,0.8195,0,2.5602e-05,0,1.862e-05
0.17362,0.0046247,8.463e-06,0.10514,0,2.2111e-05,0,2.793e-05,6.825e-07,1.2801e-05,2.457e-06,4.655e-06,2.184e-06,2.3275e-06,0,0.0017712,0.14551,0.82218,0,2.6766e-05,0,1.9784e-05
0.17367,0.0087327,8.463e-06,0.10562,0,2.3275e-05,0,2.9094e-05,6.825e-07,1.3965e-05,2.8665e-06,4.655e-06,2.3205e-06,2.3275e-06,0,0.0022507,0.15042,0.82474,0,2.793e-05,0,2.0947e-05
0.17373,0.014553,8.463e-06,0.10594,0,2.4439e-05,0,3.1421e-05,6.825e-07,1.5129e-05,3.003e-06,5.8187e-06,2.3205e-06,3.4912e-06,0,0.0026754,0.15526,0.82733,0,3.0257e-05,0,2.2111e-05
0.17378,0.023062,8.463e-06,0.1063,0,2.6766e-05,0,3.3749e-05,8.19e-07,1.5129e-05,3.003e-06,6.9825e-06,2.457e-06,5.8187e-06,0,0.0030153,0.16007,0.82975,0,3.1421e-05,0,2.3275e-05
0.17385,0.034339,8.463e-06,0.10677,0,2.793e-05,0,3.4912e-05,8.19e-07,1.6292e-05,3.1395e-06,1.0474e-05,2.5935e-06,5.8187e-06,0,0.0034586,0.16482,0.83205,0,3.3749e-05,0,2.5602e-05
0.17392,0.047916,8.463e-06,0.10718,0,2.9094e-05,0,3.6076e-05,8.19e-07,1.7456e-05,3.276e-06,1.0474e-05,2.5935e-06,6.9825e-06,0,0.0040335,0.16955,0.83429,0,3.6076e-05,0,2.6766e-05
0.17405,0.063374,8.463e-06,0.10766,0,3.1421e-05,0,3.724e-05,8.19e-07,1.862e-05,3.276e-06,1.2801e-05,2.5935e-06,8.1462e-06,0,0.0048121,0.17426,0.83637,0,3.724e-05,0,2.793e-05
0.17421,0.081448,8.463e-06,0.10814,0,3.2585e-05,0,3.8404e-05,8.19e-07,1.9784e-05,3.4125e-06,1.2801e-05,2.73e-06,1.0474e-05,6.825e-07,0.0056884,0.17897,0.83851,0,3.8404e-05,0,2.9094e-05
0.17447,0.1017,8.463e-06,0.10866,0,3.3749e-05,0,3.9567e-05,8.19e-07,2.0947e-05,3.549e-06,1.5129e-05,2.73e-06,1.1637e-05,6.825e-07,0.0063354,0.1836,0.84058,0,4.0731e-05,0,3.0257e-05
0.17494,0.1241,8.463e-06,0.10915,0,3.4912e-05,0,4.1895e-05,8.19e-07,2.3275e-05,3.6855e-06,1.6292e-05,2.73e-06,1.6292e-05,2.8665e-06,0.0070255,0.18823,0.84263,0,4.1895e-05,0,3.1421e-05
0.17588,0.14809,8.463e-06,0.10961,0,3.724e-05,0,4.3059e-05,8.19e-07,2.4439e-05,3.822e-06,1.6292e-05,2.73e-06,1.862e-05,7.098e-06,0.0078308,0.19282,0.84465,0,4.3059e-05,0,3.4912e-05
0.1775,0.17376,8.463e-06,0.11021,0,3.9567e-05,0,4.4222e-05,9.5549e-07,2.4439e-05,3.9585e-06,1.6292e-05,2.73e-06,2.2111e-05,8.736e-06,0.0086455,0.19742,0.84664,0,4.7714e-05,0,3.6076e-05
0.18004,0.20032,9.8279e-06,0.11084,0,4.0731e-05,0,4.5386e-05,9.5549e-07,2.5602e-05,4.2315e-06,1.7456e-05,2.8665e-06,2.4439e-05,3.781e-05,0.0096602,0.20195,0.84845,0,4.8877e-05,0,3.8404e-05
0.18359,0.22739,9.8279e-06,0.11144,0,4.1895e-05,0,4.7714e-05,9.5549e-07,2.793e-05,4.2315e-06,1.9784e-05,2.8665e-06,2.5602e-05,3.7947e-05,0.010867,0.20652,0.85034,0,5.3532e-05,0,3.9567e-05
0.18837,0.2543,1.1056e-05,0.11238,0,4.3059e-05,0,4.8877e-05,1.092e-06,2.793e-05,4.2315e-06,2.0947e-05,2.8665e-06,3.0257e-05,4.6e-05,0.012085,0.21104,0.85218,0,5.9351e-05,0,4.0731e-05
0.19474,0.28159,1.1056e-05,0.11374,0,4.4222e-05,0,5.2369e-05,1.092e-06,2.9094e-05,4.5045e-06,2.0947e-05,2.8665e-06,3.1421e-05,0.00013363,0.013286,0.21557,0.8539,0,6.1678e-05,0,4.1895e-05
0.20292,0.30942,1.1329e-05,0.11482,0,4.5386e-05,0,5.3532e-05,1.092e-06,3.1421e-05,4.5045e-06,2.2111e-05,2.8665e-06,3.2585e-05,0.000135,0.014816,0.22006,0.85562,0,6.8661e-05,0,4.4222e-05
0.21307,0.33805,1.1329e-05,0.11564,1.365e-07,4.5386e-05,0,5.586e-05,1.092e-06,3.2585e-05,4.641e-06,2.2111e-05,2.8665e-06,3.4912e-05,0.000135,0.016587,0.22454,0.85733,0,7.3316e-05,0,4.655e-05
0.22505,0.36688,1.1466e-05,0.11684,1.365e-07,4.655e-05,0,5.8187e-05,1.092e-06,3.3749e-05,4.641e-06,2.3275e-05,3.1395e-06,3.6076e-05,0.00013568,0.0182,0.22904,0.85901,0,7.5643e-05,0,4.7714e-05
0.23884,0.3949,1.1466e-05,0.11814,1.365e-07,4.7714e-05,0,5.9351e-05,1.365e-06,3.6076e-05,4.641e-06,2.793e-05,3.276e-06,3.6076e-05,0.00021731,0.019887,0.2335,0.8606,0,8.1462e-05,0,5.0041e-05
0.25348,0.42218,1.1466e-05,0.1192,1.365e-07,4.8877e-05,0,6.2842e-05,1.365e-06,3.724e-05,4.914e-06,3.0257e-05,3.276e-06,3.9567e-05,0.00035476,0.021755,0.23789,0.8622,0,8.8445e-05,0,5.2369e-05
0.26841,0.44826,1.1466e-05,0.12008,1.365e-07,5.0041e-05,0,6.4006e-05,1.365e-06,3.9567e-05,5.0505e-06,3.1421e-05,3.4125e-06,4.1895e-05,0.00035667,0.023525,0.24232,0.86376,0,9.0772e-05,0,5.3532e-05
0.28416,0.47365,1.2285e-05,0.1206,2.73e-07,5.0041e-05,0,6.7497e-05,1.365e-06,4.1895e-05,5.187e-06,3.2585e-05,3.4125e-06,4.4222e-05,0.00035708,0.025829,0.24666,0.86528,0,0.00010125,0,5.7023e-05
0.30169,0.49832,1.2558e-05,0.12116,2.73e-07,5.2369e-05,0,7.0988e-05,1.5015e-06,4.4222e-05,5.187e-06,3.3749e-05,3.4125e-06,4.5386e-05,0.00035708,0.028434,0.25101,0.86679,0,0.00010706,0,5.9351e-05
0.32104,0.52294,1.2694e-05,0.12184,2.73e-07,5.3532e-05,0,7.2152e-05,1.5015e-06,4.5386e-05,5.5965e-06,3.724e-05,3.4125e-06,4.655e-05,0.00035708,0.030785,0.2553,0.86829,0,0.00011405,0,6.1678e-05
0.3414,0.54681,1.324e-05,0.12251,2.73e-07,5.4696e-05,0,7.448e-05,1.5015e-06,4.655e-05,5.5965e-06,3.9567e-05,3.4125e-06,5.0041e-05,0.00035708,0.032941,0.25963,0.86983,0,0.00011754,0,6.2842e-05
0.36188,0.57037,1.324e-05,0.12318,2.73e-07,5.586e-05,0,7.6807e-05,1.5015e-06,4.7714e-05,6.006e-06,3.9567e-05,3.549e-06,5.4696e-05,0.00036036,0.035377,0.2639,0.87133,0,0.00012219,0,6.6333e-05
0.38317,0.59424,1.3377e-05,0.12382,2.73e-07,5.7023e-05,0,7.9135e-05,1.638e-06,4.8877e-05,6.1425e-06,4.3059e-05,3.549e-06,5.7023e-05,0.00036131,0.037972,0.26819,0.87276,0,0.00012685,0,6.8661e-05
0.40541,0.61805,1.3377e-05,0.12441,2.73e-07,5.9351e-05,0,8.0298e-05,1.638e-06,5.0041e-05,6.279e-06,4.7714e-05,3.549e-06,6.2842e-05,0.00036131,0.040324,0.2724,0.87421,0,0.0001315,0,6.9825e-05
0.42748,0.64206,1.3377e-05,0.12481,4.095e-07,5.9351e-05,0,8.1462e-05,1.7745e-06,5.2369e-05,6.6885e-06,4.8877e-05,3.549e-06,6.8661e-05,0.00051801,0.043262,0.27663,0.87566,0,0.00013616,0,7.0988e-05
0.44825,0.6646,1.3377e-05,0.1253,6.825e-07,5.9351e-05,0,8.2626e-05,1.911e-06,5.2369e-05,6.9615e-06,5.2369e-05,3.549e-06,7.2152e-05,0.00066707,0.046149,0.28082,0.87701,0,0.00014314,0,7.3316e-05
0.46762,0.68626,1.3377e-05,0.12579,6.825e-07,6.0515e-05,0,8.379e-05,1.911e-06,5.3532e-05,6.9615e-06,5.586e-05,3.6855e-06,7.9135e-05,0.00066707,0.049017,0.285,0.87841,0,0.00014896,0,7.9135e-05
0.48667,0.70718,1.4196e-05,0.12623,8.19e-07,6.0515e-05,0,8.7281e-05,1.911e-06,5.4696e-05,7.2345e-06,5.8187e-05,3.822e-06,8.1462e-05,0.00066803,0.051955,0.28918,0.87965,1.365e-07,0.00015361,0,8.0298e-05
0.50549,0.7279,1.4878e-05,0.12675,1.092e-06,6.0515e-05,0,8.8445e-05,2.0475e-06,5.4696e-05,7.371e-06,6.1678e-05,3.822e-06,8.6117e-05,0.00066939,0.054985,0.29333,0.88092,1.365e-07,0.00015943,0,8.4953e-05
0.52412,0.74852,1.638e-05,0.12745,1.092e-06,6.1678e-05,0,8.9608e-05,2.184e-06,5.586e-05,8.3265e-06,6.4006e-05,3.822e-06,9.31e-05,0.00066967,0.057995,0.29746,0.88215,1.365e-07,0.00016409,0,8.7281e-05
0.54288,0.76867,1.6926e-05,0.12805,1.092e-06,6.2842e-05,0,9.0772e-05,2.184e-06,5.9351e-05,8.463e-06,6.6333e-05,3.822e-06,9.7755e-05,0.00066994,0.060986,0.30154,0.88343,1.365e-07,0.00016991,0,8.8445e-05
0.56272,0.7878,1.7062e-05,0.12891,1.092e-06,6.4006e-05,0,9.1936e-05,2.184e-06,6.1678e-05,8.5995e-06,7.0988e-05,3.822e-06,0.00010357,0.00066994,0.064523,0.30557,0.88466,1.365e-07,0.00017573,0,9.1936e-05
0.58342,0.80648,1.7335e-05,0.12956,1.092e-06,6.6333e-05,0,9.31e-05,2.457e-06,6.4006e-05,8.8724e-06,7.7971e-05,3.822e-06,0.00011172,0.00066994,0.0681,0.30963,0.88583,1.365e-07,0.00018154,0,9.5427e-05
0.60406,0.82454,1.7881e-05,0.13066,1.2285e-06,6.6333e-05,0,9.4263e-05,2.5935e-06,6.517e-05,9.0089e-06,8.1462e-05,3.822e-06,0.00011987,0.00074733,0.071608,0.31368,0.88707,1.365e-07,0.00019085,0,9.6591e-05
0.62487,0.84177,1.7881e-05,0.13188,1.365e-06,6.6333e-05,0,9.5427e-05,2.73e-06,6.517e-05,9.0089e-06,9.0772e-05,3.822e-06,0.00012685,0.00083974,0.075251,0.31771,0.88822,1.365e-07,0.00019784,0,0.00010008
0.64662,0.85715,1.8427e-05,0.13302,1.365e-06,6.8661e-05,0,0.00010008,2.73e-06,6.6333e-05,9.1454e-06,9.6591e-05,3.9585e-06,0.00013499,0.00091659,0.078676,0.32169,0.88937,1.365e-07,0.000199,0,0.00010357
0.66804,0.87164,1.8973e-05,0.13417,1.365e-06,7.0988e-05,0,0.00010357,2.8665e-06,6.6333e-05,9.2819e-06,9.8918e-05,4.095e-06,0.0001443,0.00095236,0.082027,0.32563,0.89054,1.365e-07,0.00020366,0,0.00010474
0.68848,0.88486,1.9246e-05,0.1354,1.365e-06,7.2152e-05,0,0.00010706,3.1395e-06,6.8661e-05,9.6914e-06,0.00010474,4.095e-06,0.00015711,0.00095236,0.085627,0.32964,0.89169,1.365e-07,0.00020831,0,0.00010939
0.70812,0.89716,1.9246e-05,0.13623,1.5015e-06,7.3316e-05,0,0.00011172,3.276e-06,6.9825e-05,9.9644e-06,0.00010939,4.095e-06,0.00016409,0.00095236,0.089559,0.33355,0.89276,1.365e-07,0.0002118,0,0.00011172
0.72711,0.90856,1.9246e-05,0.13737,1.5015e-06,7.448e-05,0,0.00011521,3.276e-06,7.0988e-05,1.0101e-05,0.00011521,4.095e-06,0.00016991,0.00095263,0.093448,0.33745,0.89392,1.365e-07,0.00021529,0,0.00011521
0.7456,0.91899,1.9519e-05,0.13839,1.638e-06,7.448e-05,0,0.0001187,3.4125e-06,7.448e-05,1.0374e-05,0.00011637,4.095e-06,0.00017573,0.00095276,0.097453,0.34132,0.89499,1.365e-07,0.00022228,0,0.00012103
0.76342,0.92884,1.9519e-05,0.13911,1.638e-06,7.5643e-05,0,0.00012103,3.4125e-06,7.5643e-05,1.0374e-05,0.00012452,4.2315e-06,0.00018853,0.00098948,0.10116,0.34513,0.89615,1.365e-07,0.00022693,0,0.00012685
0.78026,0.93769,1.9792e-05,0.13978,1.638e-06,7.6807e-05,0,0.00012452,3.549e-06,7.6807e-05,1.0783e-05,0.00012568,4.2315e-06,0.000199,0.0010333,0.10498,0.34898,0.89723,1.365e-07,0.00023508,0,0.00013499
0.79613,0.94529,1.9792e-05,0.14052,1.7745e-06,7.6807e-05,0,0.00012685,3.6855e-06,7.6807e-05,1.1329e-05,0.00012801,4.2315e-06,0.00020598,0.0010794,0.10852,0.35277,0.89822,1.365e-07,0.00024439,0,0.00014081
0.81115,0.95172,1.9792e-05,0.14118,1.7745e-06,8.0298e-05,0,0.00012918,3.822e-06,7.7971e-05,1.1466e-05,0.00013499,4.2315e-06,0.0002118,0.001113,0.11235,0.35654,0.89922,2.73e-07,0.00025021,0,0.0001478
0.82527,0.95711,2.0065e-05,0.14194,1.911e-06,8.1462e-05,0,0.00013034,3.9585e-06,8.0298e-05,1.1739e-05,0.00013965,4.2315e-06,0.00021529,0.0011525,0.11649,0.36031,0.90022,2.73e-07,0.00025719,0,0.00015245
0.83846,0.96181,2.0475e-05,0.14263,1.911e-06,8.379e-05,0,0.00013267,3.9585e-06,8.1462e-05,1.2012e-05,0.00014663,4.2315e-06,0.00022577,0.0011945,0.12077,0.36406,0.90125,2.73e-07,0.00026417,0,0.00015943
0.85057,0.966,2.1021e-05,0.14339,1.911e-06,8.6117e-05,0,0.00013616,3.9585e-06,8.379e-05,1.2285e-05,0.00014896,4.368e-06,0.00023159,0.0011953,0.12519,0.36782,0.90224,2.73e-07,0.00027232,0,0.00016176
0.86206,0.96969,2.143e-05,0.14406,1.911e-06,8.9608e-05,0,0.00013849,3.9585e-06,8.4953e-05,1.2421e-05,0.00014896,4.368e-06,0.00023857,0.0012192,0.12939,0.3715,0.90319,4.095e-07,0.00028279,0,0.00016874
0.87314,0.97306,2.143e-05,0.14468,1.911e-06,9.1936e-05,0,0.00013965,4.2315e-06,8.6117e-05,1.2831e-05,0.00015711,4.368e-06,0.00024555,0.0012439,0.13327,0.37521,0.90411,4.095e-07,0.00029326,0,0.00017223
0.88361,0.97631,2.184e-05,0.14536,1.911e-06,9.4263e-05,0,0.00014081,4.5045e-06,8.8445e-05,1.3377e-05,0.00015943,4.368e-06,0.0002537,0.0012662,0.13734,0.37887,0.90503,4.095e-07,0.00030025,0,0.00017573
0.89325,0.97914,2.184e-05,0.14611,1.911e-06,9.6591e-05,0,0.00014314,4.5045e-06,8.9608e-05,1.3513e-05,0.00016409,4.5045e-06,0.00027581,0.0012864,0.14159,0.38255,0.906,4.095e-07,0.00030606,0,0.00018038
0.90238,0.98158,2.184e-05,0.14695,1.911e-06,0.00010008,0,0.0001443,4.5045e-06,9.1936e-05,1.3923e-05,0.00017573,4.7775e-06,0.00028744,0.0013086,0.14647,0.38619,0.90694,5.46e-07,0.00030956,0,0.00018271
0.91118,0.98372,2.184e-05,0.14742,1.911e-06,0.00010125,0,0.00014896,4.7775e-06,9.1936e-05,1.4332e-05,0.00018271,4.914e-06,0.00030141,0.0013234,0.15061,0.38977,0.90783,5.46e-07,0.00032236,0,0.0001862
0.91982,0.98537,2.184e-05,0.1479,2.0475e-06,0.00010125,0,0.00015478,4.7775e-06,9.31e-05,1.4605e-05,0.00019085,4.914e-06,0.00030956,0.0013459,0.15481,0.39333,0.90871,5.46e-07,0.00032701,0,0.00019318
0.92817,0.98698,2.2522e-05,0.14842,2.184e-06,0.00010125,0,0.00015711,4.914e-06,9.5427e-05,1.5288e-05,0.00019435,5.187e-06,0.00032352,0.0013911,0.15894,0.39685,0.90964,5.46e-07,0.00033399,0,0.00019784
0.93594,0.98842,2.457e-05,0.14891,2.3205e-06,0.00010474,0,0.00016409,5.0505e-06,9.5427e-05,1.5697e-05,0.000199,5.187e-06,0.00033749,0.0014046,0.1629,0.40034,0.91056,6.825e-07,0.00034098,0,0.00020249
0.94326,0.9897,2.5389e-05,0.14945,2.457e-06,0.00010474,0,0.00016642,5.187e-06,9.7755e-05,1.5834e-05,0.00020482,5.187e-06,0.00034796,0.0014372,0.16701,0.40383,0.91143,8.19e-07,0.00034912,0,0.00020598
0.95021,0.99069,2.5662e-05,0.15011,2.457e-06,0.00010706,0,0.00016991,5.187e-06,0.00010008,1.597e-05,0.0002118,5.187e-06,0.00036309,0.0014515,0.17196,0.40731,0.91229,8.19e-07,0.00035611,0,0.00020831
0.95661,0.99153,2.5935e-05,0.15087,2.5935e-06,0.00010939,0,0.00017107,5.3235e-06,0.00010008,1.638e-05,0.00021878,5.187e-06,0.00037007,0.0014671,0.17669,0.41079,0.91315,9.5549e-07,0.0003596,0,0.0002118
0.96237,0.99235,2.6071e-05,0.15174,2.5935e-06,0.00011056,0,0.00017573,5.46e-06,0.00010125,1.6789e-05,0.00023042,5.3235e-06,0.00038171,0.0014821,0.18111,0.41421,0.91405,1.092e-06,0.00037123,0,0.00021413
0.9676,0.99305,2.6344e-05,0.15256,2.5935e-06,0.00011172,0,0.00018038,5.5965e-06,0.00010241,1.7472e-05,0.00023973,5.3235e-06,0.00040033,0.0014978,0.18614,0.41762,0.91488,1.2285e-06,0.00037822,0,0.00022344
0.97223,0.99365,2.7436e-05,0.15368,2.5935e-06,0.00011288,0,0.00018504,5.5965e-06,0.00010357,1.7881e-05,0.00024439,5.46e-06,0.00041546,0.001519,0.19089,0.42101,0.91573,1.365e-06,0.00039335,0,0.00022926
0.97632,0.99412,2.8801e-05,0.15458,2.5935e-06,0.00011405,0,0.0001862,5.5965e-06,0.00010474,1.8427e-05,0.00025021,5.733e-06,0.00043291,0.0015605,0.19576,0.42435,0.91655,1.365e-06,0.00039916,0,0.00023159
0.9797,0.9945,3.1258e-05,0.15535,2.5935e-06,0.00011521,0,0.00018969,5.8695e-06,0.0001059,1.8973e-05,0.00025835,5.8695e-06,0.00044571,0.0015934,0.20049,0.42768,0.91735,1.365e-06,0.00040731,0,0.00023624
0.98249,0.9948,3.2896e-05,0.15635,2.5935e-06,0.00011754,0,0.00019318,5.8695e-06,0.00010823,2.0065e-05,0.00026301,6.006e-06,0.00046433,0.0016545,0.20519,0.431,0.91813,1.5015e-06,0.00041429,0,0.00023973
0.98474,0.99502,3.3169e-05,0.15734,2.73e-06,0.00012103,0,0.00019784,6.1425e-06,0.00010823,2.0611e-05,0.00027115,6.006e-06,0.00048412,0.0016759,0.20976,0.43427,0.91897,1.5015e-06,0.00042128,0,0.00024206
0.98657,0.9952,3.3169e-05,0.15865,2.73e-06,0.00012452,0,0.00020249,6.279e-06,0.00010823,2.143e-05,0.0002793,6.1425e-06,0.00050856,0.0016878,0.21467,0.43753,0.91975,1.638e-06,0.00043175,0,0.00024788
0.98804,0.99538,3.3169e-05,0.15999,3.003e-06,0.00012568,0,0.00020715,6.552e-06,0.00010939,2.2113e-05,0.00028977,6.4155e-06,0.00053881,0.0017132,0.21939,0.44076,0.92054,1.911e-06,0.00044455,0,0.00025137
0.98922,0.99554,3.3169e-05,0.16093,3.276e-06,0.00012801,0,0.00020947,6.552e-06,0.00011288,2.2795e-05,0.00030257,6.4155e-06,0.00056092,0.0017521,0.22397,0.44393,0.92127,1.911e-06,0.00045386,0,0.00025952
0.99015,0.99569,3.3715e-05,0.16162,3.276e-06,0.0001315,0,0.00021297,6.825e-06,0.00011405,2.3205e-05,0.00031188,6.4155e-06,0.00057838,0.0017761,0.22908,0.44708,0.92204,2.184e-06,0.00046084,0,0.00026533
0.99092,0.99584,3.3852e-05,0.16228,3.276e-06,0.00013616,0,0.00021995,6.9615e-06,0.00011637,2.3614e-05,0.00033167,6.552e-06,0.00060515,0.0018041,0.23431,0.45027,0.92279,2.3205e-06,0.00046899,0,0.00027348
0.99153,0.99598,3.3852e-05,0.16344,3.276e-06,0.00013732,0,0.0002246,7.098e-06,0.0001187,2.4843e-05,0.00034447,6.6885e-06,0.00062377,0.0018414,0.2394,0.45339,0.92353,2.5935e-06,0.0004783,0,0.0002793
0.99201,0.99611,3.4671e-05,0.16478,3.276e-06,0.00013849,0,0.00022577,7.2345e-06,0.00012103,2.5525e-05,0.0003596,6.6885e-06,0.00064355,0.0019043,0.24415,0.4565,0.92422,2.5935e-06,0.00048179,0,0.00028628
0.99238,0.99627,3.5217e-05,0.16577,3.276e-06,0.00014081,0,0.00022693,7.2345e-06,0.00012219,2.7163e-05,0.00037123,6.825e-06,0.00067614,0.0019195,0.24891,0.4596,0.92497,2.5935e-06,0.0004911,0,0.00029094
0.99268,0.99644,3.7264e-05,0.16694,3.276e-06,0.0001443,0,0.00023042,7.5075e-06,0.00012336,2.7982e-05,0.00038404,7.098e-06,0.00070756,0.001963,0.25393,0.46268,0.92565,2.73e-06,0.00050274,0,0.00029559
0.99291,0.99657,3.7264e-05,0.1679,3.549e-06,0.00014663,0,0.00023508,7.5075e-06,0.00012568,2.8801e-05,0.00040149,7.2345e-06,0.00074363,0.0020063,0.25884,0.46572,0.92635,2.73e-06,0.00050972,1.365e-07,0.00030141
0.99309,0.99671,3.7674e-05,0.16856,3.549e-06,0.00015129,0,0.00023973,7.5075e-06,0.00012685,3.0303e-05,0.00041546,7.2345e-06,0.00077389,0.0020352,0.26353,0.46875,0.92702,2.8665e-06,0.00052136,1.365e-07,0.00030606
0.99324,0.99683,3.9858e-05,0.16929,3.6855e-06,0.00015594,0,0.00024206,7.644e-06,0.00012918,3.1804e-05,0.00042593,7.2345e-06,0.00080066,0.002062,0.26868,0.47175,0.92772,2.8665e-06,0.00053765,1.365e-07,0.00030956
0.99336,0.99693,4.0131e-05,0.17013,3.822e-06,0.00015827,0,0.00024671,7.917e-06,0.00012918,3.2623e-05,0.0004399,7.5075e-06,0.0008379,0.0020927,0.27323,0.47474,0.9284,3.1395e-06,0.00055045,1.365e-07,0.00032003
0.99348,0.99704,4.0267e-05,0.17081,3.9585e-06,0.00015943,0,0.00025021,8.0535e-06,0.00013034,3.3579e-05,0.00045386,7.5075e-06,0.00087746,0.0021559,0.27786,0.47769,0.92912,3.276e-06,0.00056209,1.365e-07,0.00032468
0.99358,0.99712,4.054e-05,0.17149,3.9585e-06,0.00016176,0,0.00025137,8.3265e-06,0.00013383,3.4534e-05,0.00047364,7.5075e-06,0.00092052,0.0022065,0.28277,0.48063,0.92978,3.549e-06,0.00057489,1.365e-07,0.00033167
0.99367,0.99721,4.095e-05,0.17239,4.095e-06,0.00016292,0,0.00025253,8.5995e-06,0.00013849,3.5217e-05,0.00048877,7.644e-06,0.00095311,0.0022574,0.28795,0.48356,0.93044,3.6855e-06,0.00058769,1.365e-07,0.00033749
0.99376,0.99728,4.1359e-05,0.17318,4.095e-06,0.00016409,0,0.0002537,8.5995e-06,0.00014081,3.6445e-05,0.00049692,7.7805e-06,0.00099035,0.0022982,0.29257,0.4864,0.93111,3.6855e-06,0.00060166,1.365e-07,0.00034447
0.99384,0.99737,4.1632e-05,0.17372,4.2315e-06,0.00016525,0,0.00025486,8.8724e-06,0.00014198,3.7128e-05,0.00050856,7.7805e-06,0.0010334,0.002335,0.29718,0.48927,0.93173,3.6855e-06,0.00061446,1.365e-07,0.00035145
0.99392,0.9974,4.2451e-05,0.17441,4.2315e-06,0.00016642,0,0.00025835,9.1454e-06,0.00014198,3.8356e-05,0.0005167,7.917e-06,0.0010706,0.0023732,0.3016,0.49213,0.93237,3.822e-06,0.00063191,1.365e-07,0.00035494
0.99399,0.99743,4.2724e-05,0.17532,4.5045e-06,0.00016874,0,0.00026417,9.2819e-06,0.00014547,3.9721e-05,0.00052252,7.917e-06,0.0011102,0.0024154,0.30637,0.49492,0.93303,3.9585e-06,0.00064006,1.365e-07,0.00036076
0.99407,0.99746,4.2861e-05,0.17607,4.5045e-06,0.00017107,0,0.0002665,9.4184e-06,0.00015245,4.054e-05,0.00053067,7.917e-06,0.0011568,0.0024676,0.31092,0.49772,0.93368,3.9585e-06,0.0006517,1.365e-07,0.00036542
0.99415,0.99747,4.327e-05,0.17718,4.641e-06,0.00017456,0,0.00027115,9.6914e-06,0.00015478,4.1632e-05,0.00054114,8.0535e-06,0.0012021,0.0025663,0.31561,0.50048,0.93428,4.095e-06,0.00067032,1.365e-07,0.0003724
0.99423,0.99748,4.3816e-05,0.17847,4.641e-06,0.00017573,0,0.00027464,9.8279e-06,0.00015594,4.2451e-05,0.00055045,8.3265e-06,0.0012487,0.0026449,0.32037,0.50322,0.93491,4.2315e-06,0.00068777,1.365e-07,0.00037938
0.99431,0.99749,4.5318e-05,0.17936,4.914e-06,0.00018038,0,0.0002793,1.0101e-05,0.00015827,4.3134e-05,0.00057023,8.3265e-06,0.0012987,0.0026808,0.32485,0.50599,0.93545,4.641e-06,0.00069941,1.365e-07,0.00038404
0.99438,0.9975,4.6683e-05,0.1803,5.0505e-06,0.00018387,0,0.00028163,1.0374e-05,0.00015827,4.4089e-05,0.00058304,8.463e-06,0.0013523,0.00273,0.32952,0.50871,0.93603,4.914e-06,0.00071338,1.365e-07,0.00039684
0.99445,0.99751,4.7365e-05,0.18104,5.0505e-06,0.0001862,0,0.00028395,1.092e-05,0.0001606,4.5727e-05,0.00059584,8.5995e-06,0.0014093,0.0027917,0.33402,0.51139,0.93669,4.914e-06,0.00072734,2.73e-07,0.00039916
0.99452,0.99753,4.9413e-05,0.1818,5.0505e-06,0.00018853,0,0.00028861,1.1056e-05,0.00016409,4.6137e-05,0.00061329,8.736e-06,0.0014745,0.0028661,0.33868,0.51404,0.93726,4.914e-06,0.00074247,2.73e-07,0.00040731
0.99459,0.99755,4.9959e-05,0.1825,5.187e-06,0.00018853,0,0.00028977,1.1329e-05,0.00016525,4.7638e-05,0.00062493,8.8724e-06,0.0015245,0.0029457,0.34319,0.51669,0.93781,5.0505e-06,0.00076225,2.73e-07,0.00041313
0.99467,0.99757,5.0368e-05,0.18337,5.3235e-06,0.00018969,0,0.0002921,1.1602e-05,0.00016642,4.873e-05,0.00063657,8.8724e-06,0.0015908,0.0030134,0.34767,0.51933,0.93838,5.0505e-06,0.00077389,2.73e-07,0.00041429
0.99476,0.99759,5.0505e-05,0.18434,5.46e-06,0.00019318,0,0.00029792,1.1875e-05,0.00016642,4.9413e-05,0.00064821,9.2819e-06,0.0016409,0.0030817,0.35214,0.52194,0.93891,5.187e-06,0.00079251,4.095e-07,0.00042128
0.99483,0.99761,5.0641e-05,0.18563,5.5965e-06,0.00019435,0,0.00030025,1.2012e-05,0.00016642,4.9686e-05,0.00066915,9.2819e-06,0.0016932,0.003175,0.35657,0.52452,0.93946,5.187e-06,0.00080997,4.095e-07,0.00042826
0.99492,0.99764,5.0914e-05,0.18674,5.5965e-06,0.00019551,0,0.00030839,1.2558e-05,0.00016874,5.1187e-05,0.00068545,9.2819e-06,0.0017712,0.0033031,0.36136,0.52704,0.93999,5.3235e-06,0.00082509,4.095e-07,0.00043873
0.995,0.99767,5.0914e-05,0.1877,5.733e-06,0.000199,0,0.00031188,1.2558e-05,0.0001734,5.2416e-05,0.00069243,9.8279e-06,0.0018376,0.0034028,0.36595,0.52955,0.94049,5.3235e-06,0.00084022,4.095e-07,0.00045153
0.99506,0.99771,5.1324e-05,0.18844,5.733e-06,0.00020366,0,0.00031305,1.2558e-05,0.00017456,5.3644e-05,0.00071105,1.051e-05,0.0019155,0.0034964,0.37049,0.53206,0.94104,5.5965e-06,0.00086233,4.095e-07,0.00046084
0.99513,0.99774,5.1324e-05,0.18939,5.8695e-06,0.00020715,0,0.00032003,1.2831e-05,0.00017573,5.5146e-05,0.00072967,1.0783e-05,0.0020028,0.0036174,0.37459,0.53455,0.94156,5.733e-06,0.00088561,5.46e-07,0.00046899
0.9952,0.9978,5.1597e-05,0.19033,5.8695e-06,0.00020947,0,0.00032352,1.2831e-05,0.00017689,5.692e-05,0.00075294,1.092e-05,0.0020831,0.0037685,0.37878,0.53701,0.94206,6.006e-06,0.0009019,6.825e-07,0.0004783
0.99528,0.99786,5.3371e-05,0.19163,5.8695e-06,0.00021413,0,0.00032818,1.3104e-05,0.00017922,5.8149e-05,0.00077855,1.1056e-05,0.0021553,0.0038837,0.38291,0.53949,0.94259,6.006e-06,0.00092401,8.19e-07,0.00048295
0.99534,0.99794,5.5282e-05,0.19258,6.1425e-06,0.00021646,0,0.00033167,1.365e-05,0.00017922,5.9923e-05,0.00079717,1.1466e-05,0.0022518,0.0040206,0.38741,0.54192,0.94312,6.1425e-06,0.00094612,8.19e-07,0.00048877
0.9954,0.99801,5.8422e-05,0.19357,6.279e-06,0.00021762,0,0.00033283,1.4196e-05,0.00018154,6.1288e-05,0.00081579,1.1602e-05,0.0023449,0.0041216,0.39189,0.54434,0.94362,6.1425e-06,0.00096242,9.5549e-07,0.00049226
0.99547,0.99808,5.8422e-05,0.19517,6.279e-06,0.00021878,0,0.00033516,1.4196e-05,0.00018736,6.279e-05,0.00084022,1.2148e-05,0.0024532,0.0042821,0.39602,0.54671,0.9441,6.4155e-06,0.00097638,1.092e-06,0.00050157
0.99555,0.99813,5.8422e-05,0.19596,6.279e-06,0.00021995,0,0.00033865,1.4605e-05,0.00019085,6.4155e-05,0.00085535,1.2421e-05,0.0025649,0.0044136,0.40021,0.54908,0.94459,6.9615e-06,0.00099384,1.092e-06,0.00051205
0.99562,0.99818,5.9923e-05,0.19671,6.4155e-06,0.00022111,0,0.0003433,1.4878e-05,0.00019318,6.5383e-05,0.00087281,1.2421e-05,0.0026638,0.0045518,0.40444,0.5514,0.94506,7.2345e-06,0.0010055,1.2285e-06,0.00052136
0.9957,0.99825,6.1015e-05,0.19734,6.4155e-06,0.00022344,0,0.00034447,1.5151e-05,0.00019551,6.6612e-05,0.00089608,1.2694e-05,0.0027895,0.0047167,0.40865,0.55373,0.94557,7.5075e-06,0.0010253,1.2285e-06,0.0005295
0.99577,0.99834,6.1425e-05,0.19798,6.4155e-06,0.0002246,0,0.0003468,1.5561e-05,0.00019667,6.825e-05,0.00091703,1.324e-05,0.0029303,0.0049147,0.41309,0.55605,0.94603,7.7805e-06,0.0010602,1.365e-06,0.00053649
0.99584,0.99843,6.1698e-05,0.19842,6.4155e-06,0.00022693,0,0.00034912,1.5697e-05,0.00019667,6.9615e-05,0.00093681,1.3513e-05,0.0030781,0.0051002,0.41714,0.55835,0.94648,7.917e-06,0.0010881,1.5015e-06,0.0005458
0.9959,0.99851,6.2244e-05,0.19897,6.6885e-06,0.00022693,0,0.00035727,1.5834e-05,0.00019784,7.1662e-05,0.00096242,1.365e-05,0.0031991,0.0052876,0.42122,0.56062,0.94696,8.19e-06,0.0011067,1.5015e-06,0.00055627
0.99596,0.99857,6.279e-05,0.19939,6.825e-06,0.00022926,0,0.00035843,1.638e-05,0.000199,7.4119e-05,0.00099151,1.4059e-05,0.0033446,0.0054631,0.4253,0.56287,0.94741,8.463e-06,0.0011253,1.5015e-06,0.00056907
0.99602,0.99862,6.3063e-05,0.20006,6.825e-06,0.00023042,0,0.00036192,1.6789e-05,0.00020133,7.603e-05,0.0010171,1.4059e-05,0.0035075,0.005631,0.4294,0.56511,0.94784,8.463e-06,0.0011451,1.911e-06,0.00058187
0.99608,0.99867,6.4155e-05,0.20081,6.9615e-06,0.00023159,0,0.00036425,1.7062e-05,0.00020133,7.7941e-05,0.0010462,1.4059e-05,0.0036739,0.0058719,0.43353,0.56731,0.94828,8.5995e-06,0.0011661,2.184e-06,0.00059118
0.99614,0.9987,6.4564e-05,0.20183,7.2345e-06,0.00023973,0,0.00036658,1.7608e-05,0.00020133,7.9852e-05,0.0010695,1.4332e-05,0.0038741,0.0061452,0.43762,0.5695,0.94873,8.8724e-06,0.0011928,2.184e-06,0.00060166
0.9962,0.99872,6.5383e-05,0.20272,7.2345e-06,0.0002409,0,0.00037007,1.8018e-05,0.00020598,8.0944e-05,0.0010997,1.4605e-05,0.0040568,0.0063647,0.4415,0.5717,0.94917,9.1454e-06,0.0012103,2.184e-06,0.00060864
0.99626,0.99874,6.6339e-05,0.20415,7.2345e-06,0.00024322,0,0.00037123,1.8427e-05,0.0002118,8.2173e-05,0.0011242,1.5151e-05,0.0042675,0.0066608,0.44594,0.57383,0.94964,9.2819e-06,0.0012452,2.3205e-06,0.00061911
0.99632,0.99875,6.7567e-05,0.20536,7.371e-06,0.00024322,0,0.00037705,1.8564e-05,0.00021413,8.5039e-05,0.0011475,1.5697e-05,0.0044641,0.0069859,0.45011,0.57596,0.95008,9.5549e-06,0.001272,2.5935e-06,0.00062609
0.99639,0.99875,6.9888e-05,0.20628,7.371e-06,0.00024555,0,0.00037938,1.87e-05,0.00021413,8.736e-05,0.0011707,1.638e-05,0.0046783,0.0073151,0.45377,0.57804,0.95052,9.6914e-06,0.0012918,2.8665e-06,0.00064006
0.99645,0.99877,7.2208e-05,0.20723,7.5075e-06,0.00024788,0,0.00038869,1.9246e-05,0.00021646,8.8451e-05,0.0011952,1.7199e-05,0.0048877,0.0076041,0.45764,0.58015,0.95095,9.6914e-06,0.001329,3.003e-06,0.0006517
0.99652,0.99878,7.3573e-05,0.2081,7.644e-06,0.00025021,0,0.00038985,1.9519e-05,0.00021762,9.0089e-05,0.0012278,1.8018e-05,0.0051007,0.007898,0.46181,0.58221,0.95139,9.9644e-06,0.0013511,3.1395e-06,0.00065868
0.9966,0.99879,7.4802e-05,0.20898,7.644e-06,0.00025137,0,0.00039218,1.9929e-05,0.00021878,9.241e-05,0.0012545,1.8427e-05,0.0053602,0.0081809,0.46611,0.58425,0.95179,1.0101e-05,0.0013907,3.276e-06,0.00066799
0.99667,0.9988,7.5211e-05,0.20999,7.7805e-06,0.00025486,0,0.00039567,2.0475e-05,0.00021878,9.4321e-05,0.001279,1.8973e-05,0.0055848,0.0084778,0.47016,0.58629,0.9522,1.051e-05,0.0014279,3.4125e-06,0.00067963
0.99674,0.99881,7.5211e-05,0.21082,7.7805e-06,0.00025835,0,0.000398,2.1021e-05,0.00022228,9.5822e-05,0.0013115,1.9929e-05,0.0058234,0.0087531,0.47412,0.58834,0.95261,1.0647e-05,0.0014617,3.549e-06,0.00069126
0.9968,0.99882,7.7668e-05,0.21156,7.917e-06,0.00026417,0,0.00039916,2.1294e-05,0.00022228,9.746e-05,0.0013348,2.0611e-05,0.0060969,0.0090279,0.4781,0.59035,0.95297,1.0783e-05,0.0014931,3.822e-06,0.00070174
0.99687,0.99882,8.2855e-05,0.21221,8.0535e-06,0.00026417,0,0.00040266,2.1567e-05,0.00022693,9.9098e-05,0.0013662,2.1567e-05,0.0063831,0.009305,0.48227,0.59232,0.95334,1.1056e-05,0.001535,3.9585e-06,0.00072036
0.99692,0.99884,8.3811e-05,0.21357,8.0535e-06,0.00026766,0,0.00040847,2.1976e-05,0.00023042,0.00010115,0.0013977,2.2113e-05,0.0066822,0.0095963,0.48618,0.59427,0.95368,1.1193e-05,0.001585,4.095e-06,0.00073316
0.99698,0.99884,8.5722e-05,0.21484,8.0535e-06,0.00026999,0,0.0004108,2.2659e-05,0.00023624,0.00010306,0.0014221,2.2659e-05,0.0069662,0.0099654,0.48965,0.59624,0.95405,1.1602e-05,0.0016188,4.368e-06,0.0007448
0.99703,0.99885,8.5995e-05,0.21574,8.0535e-06,0.00027232,0,0.00041546,2.3341e-05,0.00023624,0.00010579,0.0014605,2.3205e-05,0.0072781,0.010354,0.49315,0.59817,0.95442,1.1602e-05,0.0016537,4.5045e-06,0.00075411
0.99707,0.99886,8.6404e-05,0.21728,8.0535e-06,0.00027581,0,0.00042244,2.3887e-05,0.00023857,0.00010852,0.0014989,2.3614e-05,0.007647,0.010765,0.49714,0.6001,0.9548,1.1875e-05,0.0016991,4.5045e-06,0.0007704
0.99712,0.99887,8.6541e-05,0.21872,8.0535e-06,0.00028163,0,0.00042826,2.416e-05,0.0002409,0.00011111,0.0015373,2.4433e-05,0.0080531,0.011298,0.50117,0.60203,0.95519,1.2012e-05,0.0017538,4.5045e-06,0.00077971
0.99717,0.99889,8.7223e-05,0.21988,8.0535e-06,0.00028512,0,0.00043175,2.457e-05,0.00024206,0.00011357,0.0015769,2.5116e-05,0.0084337,0.012108,0.50514,0.60389,0.95555,1.2285e-05,0.0018026,4.5045e-06,0.00079135
0.99721,0.99892,8.8861e-05,0.22133,8.3265e-06,0.00028744,0,0.00043408,2.4979e-05,0.00024439,0.00011575,0.0016141,2.5662e-05,0.0088701,0.012625,0.50912,0.60572,0.95595,1.2421e-05,0.001848,4.914e-06,0.00079833
0.99726,0.99893,8.9953e-05,0.22274,8.3265e-06,0.00028861,0,0.00043757,2.5525e-05,0.00025137,0.00011712,0.001649,2.6344e-05,0.0092785,0.013119,0.51297,0.60758,0.9563,1.2558e-05,0.0018934,5.0505e-06,0.00081229
0.99731,0.99895,9.0226e-05,0.22372,8.5995e-06,0.00029094,0,0.00043873,2.5935e-05,0.0002537,0.00011889,0.0016921,2.689e-05,0.0097173,0.0136,0.51664,0.6094,0.95669,1.2694e-05,0.0019423,5.0505e-06,0.00082277
0.99735,0.99897,9.0772e-05,0.2248,8.736e-06,0.00029094,0,0.00044688,2.6208e-05,0.00025486,0.00012107,0.0017247,2.7436e-05,0.010171,0.014067,0.52048,0.61122,0.95705,1.3104e-05,0.0019912,5.0505e-06,0.00084139
0.99738,0.99899,9.1591e-05,0.22561,8.736e-06,0.00029326,0,0.00045153,2.7027e-05,0.00025835,0.00012353,0.0017712,2.7709e-05,0.010701,0.014454,0.52431,0.61302,0.95737,1.324e-05,0.0020377,5.3235e-06,0.00085884
0.99742,0.99903,9.2137e-05,0.22619,8.736e-06,0.00029559,0,0.00045386,2.8119e-05,0.00026068,0.00012599,0.0018364,2.8255e-05,0.011232,0.014972,0.52789,0.61482,0.95772,1.3923e-05,0.0020994,5.46e-06,0.00087514
0.99747,0.99907,9.2956e-05,0.22666,8.736e-06,0.00030025,0,0.00045968,2.8801e-05,0.00026068,0.00012804,0.0018864,2.9893e-05,0.011776,0.015496,0.53157,0.61659,0.95803,1.4469e-05,0.0021727,5.5965e-06,0.00089376
0.99751,0.99911,9.3502e-05,0.22742,8.8724e-06,0.00030374,0,0.00046433,2.9074e-05,0.00026184,0.00012981,0.0019551,3.1122e-05,0.012385,0.016044,0.5354,0.61832,0.95839,1.4742e-05,0.0022239,5.733e-06,0.00091121
0.99756,0.99914,9.4594e-05,0.22823,9.1454e-06,0.00030839,0,0.00046783,2.9893e-05,0.0002665,0.00013227,0.0020191,3.2077e-05,0.012971,0.016599,0.53939,0.62004,0.95876,1.5288e-05,0.0022879,5.733e-06,0.000931
0.9976,0.99916,9.7324e-05,0.22922,9.2819e-06,0.00031537,0,0.00047132,3.0576e-05,0.00026999,0.00013513,0.0020703,3.2896e-05,0.013622,0.017247,0.5431,0.62177,0.95909,1.5834e-05,0.0023461,5.8695e-06,0.00094729
0.99764,0.99918,9.8552e-05,0.23022,9.2819e-06,0.00032236,0,0.00047714,3.1804e-05,0.00027348,0.000138,0.0021273,3.4261e-05,0.014304,0.017946,0.54682,0.62349,0.95943,1.6107e-05,0.0024311,5.8695e-06,0.00096358
0.99768,0.9992,9.9098e-05,0.2315,9.2819e-06,0.00032352,0,0.00048063,3.2077e-05,0.00027813,0.00014114,0.0021809,3.5217e-05,0.014987,0.018692,0.55062,0.62519,0.95977,1.7062e-05,0.0025102,5.8695e-06,0.00098569
0.99773,0.99922,0.00010169,0.2328,9.4184e-06,0.00032352,0,0.00048179,3.235e-05,0.00028163,0.0001436,0.0022402,3.6172e-05,0.015811,0.019529,0.55434,0.62686,0.96011,1.7745e-05,0.0026068,5.8695e-06,0.0010031
0.99777,0.99922,0.00010388,0.23386,9.4184e-06,0.00032818,0,0.00048761,3.2896e-05,0.00028395,0.00014687,0.0022844,3.781e-05,0.016638,0.0203,0.55809,0.6285,0.96041,1.87e-05,0.0026917,6.1425e-06,0.0010218
0.99783,0.99923,0.00010538,0.23487,9.6914e-06,0.00033283,0,0.00049459,3.3169e-05,0.00028512,0.00014974,0.0023403,3.9585e-05,0.017498,0.021051,0.56173,0.63013,0.96072,1.8837e-05,0.002779,6.4155e-06,0.0010392
0.99787,0.99924,0.00010961,0.23604,9.6914e-06,0.00033749,0,0.00050041,3.3988e-05,0.00028861,0.00015288,0.0024124,4.0677e-05,0.018403,0.0218,0.56535,0.63177,0.96105,1.911e-05,0.0028593,6.4155e-06,0.0010509
0.99791,0.99926,0.00011193,0.23709,9.6914e-06,0.00034098,0,0.00050739,3.4534e-05,0.00029443,0.00015602,0.0024776,4.2315e-05,0.019351,0.022576,0.56891,0.63337,0.96137,1.9792e-05,0.0029664,6.4155e-06,0.0010683
0.99796,0.99928,0.00011248,0.23797,9.6914e-06,0.00034447,0,0.00050972,3.5353e-05,0.00029675,0.00015916,0.0025509,4.4089e-05,0.020333,0.023456,0.5724,0.63496,0.96169,1.9929e-05,0.0030781,6.6885e-06,0.0010869
0.998,0.9993,0.0001148,0.23879,9.6914e-06,0.00034563,0,0.00051321,3.6172e-05,0.00029908,0.00016189,0.0026161,4.641e-05,0.021345,0.024253,0.57576,0.63655,0.96199,2.0338e-05,0.0031875,6.6885e-06,0.0011032
0.99805,0.99933,0.00011589,0.23979,9.8279e-06,0.00034563,0,0.00051787,3.7537e-05,0.00030025,0.00016421,0.0026859,4.914e-05,0.022453,0.025047,0.57916,0.63815,0.96229,2.143e-05,0.0033178,6.825e-06,0.0011195
0.9981,0.99936,0.0001249,0.24076,9.9644e-06,0.00035029,0,0.00052252,3.8629e-05,0.00030606,0.00016735,0.0027476,5.1324e-05,0.023639,0.025838,0.58275,0.63973,0.96257,2.1976e-05,0.0034447,6.9615e-06,0.0011381
0.99815,0.99939,0.00012517,0.24143,1.0374e-05,0.00035378,0,0.0005295,3.9312e-05,0.00031072,0.00016994,0.0028267,5.3371e-05,0.024899,0.026663,0.58627,0.64127,0.96285,2.2249e-05,0.0035634,7.098e-06,0.0011591
0.99821,0.99944,0.00012544,0.24236,1.051e-05,0.00035843,0,0.00053183,3.9312e-05,0.00031305,0.00017281,0.0028942,5.6238e-05,0.026239,0.027496,0.58943,0.64281,0.96319,2.3068e-05,0.0036961,7.371e-06,0.0011835
0.99827,0.99952,0.00012626,0.24309,1.051e-05,0.0003596,0,0.00053532,3.9858e-05,0.00031887,0.00017649,0.002978,5.9377e-05,0.027577,0.028347,0.59288,0.64433,0.96352,2.3751e-05,0.0038415,7.371e-06,0.0012068
0.99833,0.99961,0.00012667,0.24436,1.051e-05,0.00036309,0,0.00053998,4.0267e-05,0.00032236,0.00017936,0.0030653,6.3063e-05,0.028998,0.02932,0.59663,0.64584,0.96379,2.4433e-05,0.0040044,7.371e-06,0.0012359
0.99839,0.99967,0.00012681,0.24507,1.092e-05,0.00036425,0,0.00054463,4.0677e-05,0.00033167,0.00018127,0.0031421,6.5793e-05,0.030525,0.03032,0.60013,0.64733,0.96403,2.4706e-05,0.0041394,7.5075e-06,0.0012568
0.99845,0.99972,0.00012817,0.24596,1.092e-05,0.00037007,0,0.00054696,4.1769e-05,0.00033516,0.00018537,0.0032224,6.9751e-05,0.032182,0.031467,0.60369,0.64882,0.9643,2.5662e-05,0.0042884,7.5075e-06,0.0012824
0.99852,0.99979,0.00012886,0.24736,1.092e-05,0.00037589,0,0.00055278,4.2315e-05,0.00033865,0.00019001,0.0033039,7.33e-05,0.033891,0.032483,0.60684,0.6503,0.96456,2.6481e-05,0.0044443,7.5075e-06,0.0013034
0.99859,0.99986,0.00013077,0.24884,1.1056e-05,0.00037822,1.365e-07,0.00055743,4.2724e-05,0.00034098,0.00019356,0.0033888,7.6167e-05,0.035592,0.033521,0.61021,0.65177,0.96482,2.7573e-05,0.0046329,7.7805e-06,0.0013348
0.99867,0.99991,0.00013213,0.25009,1.1056e-05,0.00037938,2.73e-07,0.00056092,4.3816e-05,0.00034447,0.00019751,0.0034901,8.0535e-05,0.037443,0.034624,0.61335,0.65319,0.96513,2.8255e-05,0.0048156,7.917e-06,0.0013639
0.99874,0.99995,0.0001335,0.25138,1.1193e-05,0.00038054,2.73e-07,0.00056674,4.4772e-05,0.00035029,0.00020079,0.003575,8.5858e-05,0.039442,0.035756,0.61668,0.65463,0.9654,2.8528e-05,0.004982,8.19e-06,0.0013849
0.99881,0.99998,0.00013404,0.25255,1.1329e-05,0.00038287,2.73e-07,0.00057256,4.5591e-05,0.00035494,0.00020393,0.0036693,9.0089e-05,0.041492,0.03693,0.61968,0.65604,0.96564,2.9484e-05,0.0051694,8.3265e-06,0.001407
0.99887,0.99999,0.000138,0.2536,1.1329e-05,0.00038636,2.73e-07,0.00057838,4.6273e-05,0.00035611,0.00020925,0.0037729,9.4867e-05,0.043657,0.038234,0.62277,0.65743,0.96591,2.9757e-05,0.0053812,8.463e-06,0.0014465
0.99892,0.99999,0.00013923,0.25426,1.1329e-05,0.00039102,2.73e-07,0.00058304,4.6819e-05,0.00036076,0.00021403,0.0038578,9.9781e-05,0.045949,0.039444,0.62581,0.65883,0.96615,3.0439e-05,0.0055883,8.5995e-06,0.0014803
0.99898,1,0.00014141,0.25494,1.1329e-05,0.00039684,4.095e-07,0.00059118,4.8321e-05,0.00036309,0.00021772,0.0039509,0.00010633,0.04839,0.040603,0.62906,0.66022,0.96642,3.0849e-05,0.0058059,8.5995e-06,0.0015094
0.99905,1,0.00014291,0.25581,1.1466e-05,0.000398,4.095e-07,0.000597,4.9276e-05,0.00037007,0.00022208,0.0040498,0.0001107,0.0509,0.041771,0.6324,0.66159,0.96666,3.1804e-05,0.006027,8.5995e-06,0.0015501
0.99911,1,0.00014469,0.25664,1.1602e-05,0.00040033,4.095e-07,0.00060049,4.9959e-05,0.00037473,0.00022591,0.0041522,0.00011616,0.053546,0.042954,0.63571,0.66295,0.96694,3.276e-05,0.0062505,8.5995e-06,0.0015862
0.99917,1,0.00014837,0.25761,1.1602e-05,0.00040266,4.095e-07,0.00060515,5.1324e-05,0.00037938,0.00022986,0.00425,0.00012421,0.056342,0.044226,0.63907,0.6643,0.96723,3.3306e-05,0.0064972,8.5995e-06,0.0016141
0.99924,1,0.00015397,0.25879,1.1602e-05,0.00040731,4.095e-07,0.00060864,5.3235e-05,0.00038171,0.00023519,0.0043664,0.00013199,0.059285,0.045543,0.64233,0.66563,0.96748,3.4261e-05,0.0067788,8.736e-06,0.0016618
0.9993,1,0.00015684,0.25994,1.1602e-05,0.00040847,4.095e-07,0.00061329,5.3917e-05,0.00038404,0.0002401,0.0044618,0.00014018,0.062195,0.046898,0.6455,0.66695,0.96772,3.4944e-05,0.0070593,8.736e-06,0.0017002
0.99936,1,0.0001582,0.26112,1.1739e-05,0.00040964,4.095e-07,0.00062028,5.4873e-05,0.00038985,0.00024624,0.0045758,0.00015029,0.065366,0.048332,0.64863,0.66826,0.96793,3.5626e-05,0.0073339,9.1454e-06,0.0017421
0.99943,1,0.00016025,0.26251,1.1739e-05,0.00041429,5.46e-07,0.00062377,5.5965e-05,0.00039567,0.0002513,0.0046783,0.00015807,0.068681,0.049747,0.65151,0.66957,0.96818,3.6445e-05,0.0076295,9.1454e-06,0.0017747
0.9995,1,0.00016325,0.26357,1.2012e-05,0.00041895,8.19e-07,0.00062959,5.7057e-05,0.00040266,0.00025512,0.0047993,0.00016871,0.072086,0.051187,0.65462,0.67087,0.96842,3.7537e-05,0.0079274,9.1454e-06,0.001805
0.99958,1,0.00016694,0.26471,1.2012e-05,0.00042709,8.19e-07,0.00063657,5.8422e-05,0.00040964,0.00026112,0.0049203,0.00017991,0.075739,0.052765,0.6575,0.67215,0.96865,3.8902e-05,0.0082428,9.1454e-06,0.0018573
0.99965,1,0.00016994,0.26668,1.2148e-05,0.00042942,8.19e-07,0.00064006,5.9104e-05,0.00041197,0.00026617,0.0050285,0.00019205,0.079429,0.05437,0.66061,0.6734,0.96888,3.9721e-05,0.0085314,9.2819e-06,0.0018969
0.99973,1,0.00017172,0.2676,1.2148e-05,0.00043059,8.19e-07,0.00064471,5.9923e-05,0.00042244,0.0002704,0.0051542,0.00020789,0.083409,0.055858,0.66372,0.67467,0.96911,4.054e-05,0.0088573,9.5549e-06,0.0019586
0.99979,1,0.00017267,0.26865,1.2148e-05,0.00043291,8.19e-07,0.00064821,6.0742e-05,0.00042942,0.00027546,0.0052857,0.00022127,0.087569,0.057466,0.66674,0.67591,0.96934,4.2178e-05,0.0092203,9.6914e-06,0.0020063
0.99984,1,0.00017499,0.26965,1.2285e-05,0.00043873,8.19e-07,0.0006517,6.1971e-05,0.00043175,0.00028132,0.0054172,0.00023887,0.091686,0.059035,0.67001,0.67716,0.96953,4.368e-05,0.0095974,9.6914e-06,0.0020528
0.99988,1,0.00017649,0.27048,1.2285e-05,0.0004399,8.19e-07,0.00065635,6.2653e-05,0.00044222,0.00028747,0.0055476,0.00025498,0.096043,0.060638,0.67305,0.6784,0.96974,4.4908e-05,0.0099419,9.9644e-06,0.0021064
0.9999,1,0.00018195,0.27157,1.2285e-05,0.00044222,8.19e-07,0.00067032,6.3609e-05,0.00044921,0.00029306,0.0056791,0.00027477,0.10053,0.062229,0.67597,0.67961,0.96996,4.5864e-05,0.010331,1.0237e-05,0.0021483
0.99993,1,0.00018482,0.27221,1.2421e-05,0.00044921,9.5549e-07,0.0006773,6.4291e-05,0.00045153,0.00029852,0.0058199,0.00029347,0.10539,0.063845,0.67914,0.6808,0.97018,4.7229e-05,0.010696,1.0647e-05,0.002196
0.99995,1,0.000187,0.27299,1.2558e-05,0.00045153,9.5549e-07,0.00068428,6.5383e-05,0.00046084,0.00030426,0.0059514,0.00031463,0.1103,0.065511,0.68218,0.68201,0.97042,4.8184e-05,0.011054,1.1056e-05,0.0022437
0.99998,1,0.00018796,0.27385,1.2558e-05,0.0004527,9.5549e-07,0.00068661,6.6748e-05,0.00047248,0.00031081,0.0060829,0.00034248,0.11555,0.067274,0.68508,0.68317,0.97063,4.9959e-05,0.011497,1.1329e-05,0.0023065
0.99999,1,0.00018987,0.27457,1.2558e-05,0.00045619,9.5549e-07,0.0006901,6.7294e-05,0.00048063,0.00031641,0.0062388,0.00036868,0.12098,0.069001,0.68789,0.68433,0.97084,5.0778e-05,0.011874,1.1602e-05,0.0023822
1,1,0.00019069,0.27531,1.2831e-05,0.00046084,9.5549e-07,0.00069592,6.8113e-05,0.00048295,0.00032337,0.0064192,0.00039981,0.12656,0.070865,0.69087,0.68549,0.97104,5.1597e-05,0.012304,1.1602e-05,0.0024427
1,1,0.00019137,0.2763,1.2831e-05,0.00046201,9.5549e-07,0.0007029,6.9069e-05,0.00048761,0.0003306,0.0065868,0.00043366,0.1325,0.072743,0.69405,0.68664,0.97125,5.2825e-05,0.012759,1.1875e-05,0.0025055
0,0,0.00019328,0.27779,1.2831e-05,0.00046317,1.2285e-06,0.00070872,7.0297e-05,0.00049343,0.0003362,0.0067532,0.00046942,0.13867,0.074649,0.69694,0.68776,0.97148,5.4327e-05,0.013224,1.2421e-05,0.0025556
0,0,0.00019642,0.27883,1.2831e-05,0.00046666,1.2285e-06,0.00071454,7.1253e-05,0.00050041,0.00034179,0.0069045,0.00051201,0.14507,0.076433,0.69981,0.68889,0.97167,5.5828e-05,0.013707,1.2558e-05,0.0026301
0,0,0.00019779,0.27983,1.2831e-05,0.00047015,1.365e-06,0.00072385,7.3164e-05,0.00051088,0.00034903,0.0070849,0.0005576,0.15188,0.078263,0.70256,0.69001,0.97186,5.8012e-05,0.014209,1.3104e-05,0.0026929
0,0,0.00019874,0.28128,1.324e-05,0.00047248,1.5015e-06,0.00073083,7.4529e-05,0.00051787,0.00035763,0.0072594,0.00060715,0.15862,0.0801,0.70538,0.69113,0.97205,5.9377e-05,0.014731,1.365e-05,0.0027674
0,0,0.00020256,0.28284,1.3377e-05,0.00047597,1.5015e-06,0.00074596,7.5484e-05,0.00052369,0.00036459,0.0074119,0.00066352,0.16579,0.08198,0.70822,0.69223,0.97226,6.1425e-05,0.015232,1.3786e-05,0.0028198
0,0,0.00020666,0.2841,1.3377e-05,0.0004783,1.5015e-06,0.00075178,7.7259e-05,0.00053183,0.00037292,0.0076202,0.00072549,0.17334,0.083851,0.71089,0.6933,0.97248,6.3199e-05,0.015751,1.3923e-05,0.0028744
0,0,0.00021116,0.28531,1.3513e-05,0.00048412,1.5015e-06,0.00076109,7.8351e-05,0.00054463,0.00038179,0.0078041,0.00079907,0.18112,0.085744,0.71372,0.69438,0.97268,6.4155e-05,0.016317,1.4059e-05,0.0029466
0,0,0.00021485,0.28646,1.3513e-05,0.00048528,1.638e-06,0.00076691,7.9033e-05,0.00055278,0.00039162,0.0080031,0.00087305,0.18906,0.087717,0.71645,0.69544,0.97288,6.6475e-05,0.016958,1.4196e-05,0.0030374
0,0,0.0002169,0.28749,1.365e-05,0.00048877,1.638e-06,0.00077389,8.0671e-05,0.00056092,0.00039899,0.0082067,0.00095904,0.19728,0.089767,0.7191,0.6965,0.97307,6.8523e-05,0.01756,1.4332e-05,0.003113
0,0,0.00021949,0.28866,1.365e-05,0.00049343,1.638e-06,0.00077971,8.19e-05,0.00056791,0.00040527,0.0084197,0.001055,0.20562,0.09184,0.72201,0.69755,0.97327,7.0297e-05,0.018137,1.4332e-05,0.0032084
0,0,0.00022413,0.2899,1.3786e-05,0.00049576,1.638e-06,0.00078786,8.3401e-05,0.00057838,0.00041332,0.0086152,0.0011566,0.21423,0.093959,0.72475,0.69862,0.97344,7.1935e-05,0.018718,1.4878e-05,0.0032957
0,0,0.00022727,0.29149,1.3923e-05,0.0005039,1.638e-06,0.00079367,8.4903e-05,0.00059584,0.00042219,0.0088445,0.0012808,0.22307,0.09614,0.7274,0.69966,0.97361,7.4392e-05,0.019359,1.5151e-05,0.0033784
0,0,0.0002315,0.29293,1.3923e-05,0.00050507,1.638e-06,0.00080182,8.7633e-05,0.00061329,0.00043025,0.0090539,0.0014121,0.23192,0.098252,0.72993,0.70067,0.97378,7.6713e-05,0.020025,1.5288e-05,0.003461
0,0,0.00023505,0.29428,1.3923e-05,0.00051088,1.7745e-06,0.0008088,8.8861e-05,0.00062144,0.00043953,0.0092564,0.0015592,0.24115,0.10032,0.73247,0.70167,0.97396,7.876e-05,0.020732,1.5561e-05,0.0035657
0,0,0.00023778,0.29551,1.4059e-05,0.0005167,2.0475e-06,0.00081579,9.0226e-05,0.00062959,0.00044772,0.0095101,0.001736,0.25042,0.10239,0.73523,0.70269,0.97413,8.1081e-05,0.021508,1.5834e-05,0.0036774
0,0,0.00024119,0.29655,1.4059e-05,0.00052252,2.0475e-06,0.00081811,9.1727e-05,0.00064122,0.00045536,0.0097301,0.001919,0.26013,0.10454,0.73781,0.70369,0.9743,8.4357e-05,0.022237,1.638e-05,0.0037764
0,0,0.00024461,0.2979,1.4196e-05,0.00052718,2.3205e-06,0.00082626,9.2546e-05,0.00065053,0.00046492,0.0099838,0.0021243,0.26978,0.1067,0.7403,0.70467,0.97448,8.8042e-05,0.02305,1.6516e-05,0.0039183
0,0,0.00024966,0.29924,1.4196e-05,0.00053067,2.3205e-06,0.00082975,9.4048e-05,0.00066333,0.00047393,0.010222,0.0023446,0.27984,0.10887,0.74289,0.70564,0.97466,9.0772e-05,0.023861,1.6653e-05,0.0040266
0,0,0.00025116,0.30034,1.4196e-05,0.00053532,2.457e-06,0.00084022,9.5686e-05,0.00067264,0.00048403,0.010503,0.0025918,0.28997,0.11109,0.74553,0.70661,0.97481,9.3775e-05,0.024724,1.6789e-05,0.0041522
0,0,0.00025307,0.30148,1.4332e-05,0.00053881,2.457e-06,0.00084721,9.787e-05,0.00068894,0.00049631,0.010777,0.0028655,0.30056,0.11329,0.74845,0.70757,0.975,9.7733e-05,0.025563,1.7199e-05,0.0042686
0,0,0.00025389,0.30247,1.4332e-05,0.00054114,2.5935e-06,0.00085652,0.00010005,0.00070057,0.000506,0.01104,0.0031728,0.31101,0.11559,0.75106,0.70853,0.97517,0.0001006,0.02642,1.7472e-05,0.0043815
0,0,0.00025471,0.30349,1.4469e-05,0.00054463,2.73e-06,0.0008635,0.00010265,0.00071919,0.00051638,0.011326,0.0035202,0.32172,0.11798,0.75349,0.70947,0.97535,0.00010429,0.027314,1.7745e-05,0.0045258
0,0,0.00025621,0.30432,1.4605e-05,0.00054812,2.8665e-06,0.00087514,0.00010374,0.00073083,0.00052716,0.011614,0.0039062,0.33269,0.12038,0.756,0.71041,0.97551,0.00010783,0.028252,1.8018e-05,0.004662
0,0,0.0002588,0.30521,1.4605e-05,0.00055161,2.8665e-06,0.00088212,0.00010565,0.00073781,0.00053699,0.011917,0.0043426,0.34408,0.12281,0.75847,0.71134,0.97568,0.00011234,0.029204,1.8154e-05,0.0047911
0,0,0.00026153,0.30666,1.4742e-05,0.00055278,3.1395e-06,0.00088677,0.00010797,0.00074363,0.0005475,0.012205,0.004856,0.35526,0.12521,0.76103,0.71225,0.97582,0.00011671,0.030197,1.8564e-05,0.0049145
0,0,0.00026344,0.30766,1.4742e-05,0.00056092,3.276e-06,0.00089608,0.00010975,0.00075876,0.00055815,0.012493,0.0054212,0.36651,0.12757,0.76352,0.71316,0.97597,0.00012162,0.031188,1.8837e-05,0.0050635
0,0,0.00026454,0.30834,1.4742e-05,0.00056791,3.276e-06,0.00090307,0.00011288,0.00076924,0.00057139,0.012778,0.0060318,0.37797,0.13004,0.76603,0.71407,0.97614,0.00012681,0.032188,1.9519e-05,0.005224
0,0,0.00026699,0.30929,1.4878e-05,0.0005714,3.276e-06,0.00091005,0.00011493,0.00078553,0.00058149,0.013094,0.0067107,0.38966,0.13248,0.76857,0.71496,0.9763,0.00013036,0.033276,2.0338e-05,0.0053579
0,0,0.00026822,0.30999,1.5151e-05,0.00057605,3.4125e-06,0.00091819,0.00011698,0.00079833,0.00059637,0.013424,0.0075126,0.40155,0.13493,0.77136,0.71584,0.97646,0.00013391,0.034377,2.0475e-05,0.0055336
0,0,0.00026972,0.31061,1.5288e-05,0.00058071,3.4125e-06,0.00092634,0.00011862,0.00080415,0.00060933,0.013723,0.0084062,0.41358,0.13733,0.77403,0.71672,0.97661,0.00013882,0.035519,2.0475e-05,0.0056919
0,0,0.00027068,0.3115,1.5288e-05,0.00058536,3.822e-06,0.00093914,0.00012107,0.00082277,0.00062244,0.014024,0.0094212,0.42605,0.13979,0.77661,0.7176,0.97677,0.0001421,0.036645,2.1021e-05,0.0058734
0,0,0.00027586,0.31243,1.5288e-05,0.00059002,4.095e-06,0.00094729,0.00012299,0.00083324,0.00063158,0.01437,0.010583,0.43853,0.14231,0.77915,0.71847,0.97691,0.00014715,0.03781,2.1021e-05,0.0060491
0,0,0.00027969,0.31353,1.5288e-05,0.00059235,4.095e-06,0.00095194,0.00012585,0.00084837,0.00064578,0.014698,0.01193,0.45129,0.1449,0.78157,0.7193,0.97707,0.00015288,0.039003,2.1294e-05,0.0062097
0,0,0.00028324,0.31472,1.5288e-05,0.00059467,4.368e-06,0.00095776,0.00012735,0.00086815,0.00065929,0.015086,0.013438,0.46419,0.14754,0.78398,0.72015,0.97722,0.00015752,0.040254,2.1567e-05,0.0063622
0,0,0.00029238,0.31585,1.5288e-05,0.00060166,4.5045e-06,0.00096125,0.00013049,0.00088677,0.00067226,0.015463,0.015194,0.47733,0.15027,0.78615,0.72098,0.97738,0.00016353,0.041529,2.2386e-05,0.0065112
0,0,0.00030084,0.31704,1.5424e-05,0.00060515,4.5045e-06,0.00096707,0.0001324,0.00090074,0.00068523,0.015828,0.017166,0.49033,0.15294,0.78834,0.72182,0.97755,0.00017021,0.042879,2.2522e-05,0.0067206
0,0,0.0003074,0.31796,1.5424e-05,0.00060747,4.641e-06,0.00097173,0.00013541,0.00091819,0.00070038,0.016169,0.019416,0.50334,0.15558,0.79054,0.72264,0.9777,0.00017567,0.044283,2.2522e-05,0.0069138
0,0,0.00031422,0.31894,1.5424e-05,0.0006098,4.641e-06,0.00098569,0.00013868,0.00093798,0.00071471,0.016565,0.022042,0.51686,0.15827,0.79285,0.72346,0.97783,0.00018318,0.045676,2.2659e-05,0.0070988
0,0,0.00032146,0.31988,1.5697e-05,0.00061446,4.7775e-06,0.00099151,0.00014155,0.00095427,0.00073109,0.016936,0.02501,0.5302,0.16098,0.79515,0.72427,0.97797,0.00019028,0.047135,2.3068e-05,0.0073246
0,0,0.00032473,0.32114,1.5697e-05,0.00061678,4.914e-06,0.00099966,0.00014496,0.00096591,0.00074583,0.01736,0.028461,0.54398,0.16367,0.79767,0.72506,0.97811,0.00019519,0.048613,2.3205e-05,0.0075411
0,0,0.00032965,0.32286,1.5834e-05,0.0006226,5.187e-06,0.0010078,0.00014783,0.00098802,0.00075948,0.017782,0.032468,0.55771,0.16633,0.80015,0.72587,0.97825,0.00020366,0.0501,2.3341e-05,0.0077773
0,0,0.00033401,0.32429,1.597e-05,0.00063191,5.187e-06,0.0010264,0.00015083,0.0010136,0.00077627,0.018184,0.037068,0.57151,0.16898,0.80265,0.72668,0.97839,0.00021239,0.051738,2.3341e-05,0.0079879
0,0,0.00033988,0.32572,1.597e-05,0.00063657,5.3235e-06,0.0010404,0.0001537,0.0010299,0.00079074,0.018583,0.042393,0.58518,0.17169,0.80511,0.72745,0.97853,0.0002184,0.05338,2.3341e-05,0.0082323
0,0,0.00034261,0.32709,1.6107e-05,0.00064122,5.3235e-06,0.0010474,0.00015602,0.0010497,0.0008048,0.019016,0.048532,0.59884,0.17443,0.80749,0.72821,0.97866,0.00022618,0.055067,2.4024e-05,0.0084802
0,0,0.00034739,0.32853,1.6107e-05,0.00064704,5.46e-06,0.0010578,0.00015848,0.0010648,0.00082159,0.019424,0.055623,0.61251,0.1772,0.80991,0.72897,0.97878,0.00023396,0.05685,2.416e-05,0.0087013
0,0,0.00034944,0.3303,1.638e-05,0.00065402,5.5965e-06,0.001066,0.00016107,0.0010846,0.00083783,0.01982,0.063755,0.62592,0.18006,0.81222,0.72974,0.97891,0.00024556,0.058574,2.4843e-05,0.0089387
0,0,0.00035326,0.33165,1.638e-05,0.00066333,5.5965e-06,0.0010753,0.00016503,0.001109,0.00085517,0.020234,0.073182,0.63921,0.18284,0.81432,0.7305,0.97901,0.0002543,0.060419,2.5116e-05,0.0091936
0,0,0.00035681,0.33293,1.638e-05,0.00066799,5.8695e-06,0.0010846,0.00016885,0.0011312,0.00087127,0.020701,0.084053,0.6522,0.18575,0.81632,0.73124,0.97916,0.00026194,0.062242,2.5798e-05,0.0094531
0,0,0.00035845,0.33412,1.6516e-05,0.00067381,6.006e-06,0.0010904,0.00017185,0.0011509,0.00088724,0.021178,0.096584,0.66528,0.18868,0.81823,0.73198,0.97928,0.00027027,0.064065,2.5935e-05,0.0097138
0,0,0.00036377,0.33523,1.6789e-05,0.00068195,6.1425e-06,0.0010986,0.00017513,0.0011765,0.00090417,0.021727,0.11101,0.6783,0.19158,0.82027,0.73271,0.97941,0.00027846,0.066059,2.6344e-05,0.0099919
0,0,0.00036623,0.33639,1.6789e-05,0.00068545,6.279e-06,0.0011067,0.00018004,0.0011975,0.00092342,0.02219,0.12761,0.69124,0.19447,0.82222,0.73344,0.97953,0.00028883,0.068087,2.6617e-05,0.010289
0,0,0.00036882,0.33727,1.6926e-05,0.0006901,6.6885e-06,0.0011184,0.00018427,0.0012254,0.0009428,0.022669,0.14644,0.70388,0.19741,0.82431,0.73416,0.97967,0.00029811,0.070158,2.689e-05,0.010602
0,0,0.000371,0.33814,1.6926e-05,0.00069592,6.9615e-06,0.00113,0.00018755,0.0012534,0.00096095,0.023155,0.16779,0.71651,0.2003,0.8264,0.73487,0.9798,0.00030876,0.072269,2.73e-05,0.010868
0,0,0.00037237,0.33969,1.7062e-05,0.00069825,6.9615e-06,0.0011416,0.00019083,0.0012801,0.00098238,0.023701,0.19183,0.72902,0.20319,0.82904,0.73558,0.97993,0.00031914,0.074418,2.7573e-05,0.011159
0,0,0.00037578,0.34092,1.7062e-05,0.00070407,7.2345e-06,0.0011498,0.00019492,0.0013022,0.0010029,0.024222,0.21879,0.7413,0.20613,0.83126,0.73629,0.98003,0.00033087,0.076704,2.7709e-05,0.011478
0,0,0.00038083,0.34195,1.7199e-05,0.00070756,7.2345e-06,0.0011568,0.00019956,0.0013406,0.0010216,0.024795,0.24888,0.75329,0.20911,0.83337,0.737,0.98013,0.00034234,0.078967,2.8255e-05,0.011767
0,0,0.00038425,0.34308,1.7335e-05,0.00070872,7.371e-06,0.0011672,0.00020284,0.0013674,0.0010424,0.025357,0.28205,0.76508,0.21207,0.83536,0.73769,0.98026,0.0003534,0.081327,2.8938e-05,0.012109
0,0,0.00038711,0.3443,1.7335e-05,0.00071221,7.5075e-06,0.0011754,0.0002057,0.0013988,0.0010669,0.025946,0.31826,0.77689,0.21509,0.83757,0.73837,0.98038,0.00036377,0.083821,2.9211e-05,0.012443
0,0,0.00038889,0.34554,1.7335e-05,0.0007157,7.5075e-06,0.001187,0.00021021,0.0014221,0.0010889,0.026526,0.35804,0.78833,0.21808,0.83967,0.73904,0.98049,0.00037769,0.086306,2.9484e-05,0.012773
0,0,0.00039503,0.34664,1.7472e-05,0.00072152,7.5075e-06,0.001194,0.00021417,0.0014547,0.0011127,0.027123,0.39737,0.80002,0.22112,0.84171,0.73971,0.9806,0.00039121,0.088765,2.962e-05,0.013105
0,0,0.00039994,0.34782,1.7745e-05,0.00073083,7.5075e-06,0.0012045,0.00021758,0.0014838,0.0011351,0.027715,0.43687,0.8117,0.22425,0.84373,0.74037,0.98072,0.00040513,0.09132,2.9757e-05,0.013492
0,0,0.00040772,0.34906,1.7745e-05,0.00073549,7.917e-06,0.0012138,0.00022127,0.0015257,0.0011593,0.028394,0.47698,0.82352,0.22734,0.8455,0.74103,0.98084,0.00041933,0.093866,3.0166e-05,0.013865
0,0,0.00042001,0.35014,1.8018e-05,0.00074363,8.0535e-06,0.0012208,0.00022522,0.0015571,0.0011834,0.029063,0.51848,0.83564,0.23039,0.84731,0.74168,0.98098,0.00043284,0.09644,3.0985e-05,0.014263
0,0,0.00043379,0.35117,1.8154e-05,0.00075294,8.3265e-06,0.0012324,0.00023055,0.0015943,0.0012075,0.029679,0.56171,0.84824,0.23343,0.84912,0.74232,0.9811,0.00044622,0.099131,3.1941e-05,0.014597
0,0,0.00044649,0.35228,1.8154e-05,0.00076109,8.5995e-06,0.0012464,0.00023437,0.0016397,0.0012318,0.030333,0.60735,0.86165,0.23643,0.85117,0.74299,0.98122,0.00046287,0.10189,3.2896e-05,0.014968
0,0,0.0004555,0.35323,1.8154e-05,0.00076807,9.0089e-06,0.001258,0.00023833,0.0016839,0.0012569,0.030987,0.65592,0.87662,0.23948,0.8531,0.74361,0.98135,0.00047939,0.10477,3.3442e-05,0.015365
0,0,0.00046137,0.35435,1.8154e-05,0.00077273,9.1454e-06,0.001265,0.00024242,0.0017258,0.0012854,0.03165,0.70731,0.89276,0.24256,0.8548,0.74426,0.98145,0.00049931,0.10761,3.3579e-05,0.015785
0,0,0.00046696,0.35549,1.8154e-05,0.0007832,9.4184e-06,0.001272,0.00024788,0.0017538,0.0013109,0.032323,0.76357,0.91412,0.2457,0.85681,0.74489,0.98155,0.00052006,0.11063,3.3852e-05,0.016199
0,0,0.00047488,0.35671,1.8154e-05,0.00078786,9.4184e-06,0.0012766,0.0002517,0.001784,0.0013388,0.033056,0.82974,0.93783,0.24879,0.85863,0.74552,0.98167,0.00054108,0.11368,3.4671e-05,0.016659
0,0,0.00047884,0.35811,1.8291e-05,0.00079367,9.8279e-06,0.0012918,0.00025716,0.0018236,0.0013638,0.03376,1,1,0.2519,0.8605,0.74613,0.98178,0.00056415,0.1167,3.5353e-05,0.017093
0,0,0.00048539,0.35941,1.8291e-05,0.00080066,1.0101e-05,0.0013011,0.00026235,0.0018562,0.001395,0.03454,0,0,0.25494,0.86236,0.74675,0.98187,0.00058353,0.11989,3.6172e-05,0.017583
0,0,0.00049044,0.36081,1.8427e-05,0.00080764,1.0647e-05,0.0013185,0.00026877,0.0019039,0.0014253,0.035265,0,0,0.25803,0.86419,0.74737,0.98198,0.00060469,0.1231,3.6309e-05,0.018044
0,0,0.0004944,0.36264,1.8564e-05,0.00080997,1.0783e-05,0.0013337,0.00027436,0.0019504,0.0014575,0.036038,0,0,0.26118,0.86618,0.74796,0.98209,0.0006294,0.12639,3.7128e-05,0.018497
0,0,0.00050013,0.36366,1.8564e-05,0.00081462,1.092e-05,0.0013546,0.00027941,0.0019842,0.0014867,0.036837,0,0,0.2644,0.86807,0.74856,0.98221,0.00065383,0.12959,3.7401e-05,0.018967
0,0,0.00050204,0.36473,1.87e-05,0.0008216,1.092e-05,0.0013627,0.00028474,0.0020284,0.001516,0.037656,0,0,0.26757,0.86986,0.74915,0.98231,0.00068345,0.13292,3.781e-05,0.019453
0,0,0.00050587,0.36596,1.8837e-05,0.00082509,1.1193e-05,0.0013755,0.00028883,0.0020726,0.0015508,0.038457,0,0,0.27069,0.87155,0.74973,0.98239,0.00070911,0.13637,3.822e-05,0.019942
0,0,0.00050887,0.36713,1.8973e-05,0.00083091,1.1329e-05,0.001386,0.00029402,0.0020994,0.0015835,0.039288,0,0,0.27376,0.87334,0.75031,0.98249,0.00073819,0.13991,3.9175e-05,0.020468
0,0,0.00051037,0.36838,1.911e-05,0.0008344,1.1602e-05,0.001407,0.00030043,0.0021343,0.0016118,0.04014,0,0,0.27685,0.87511,0.75087,0.98259,0.0007644,0.1434,3.9858e-05,0.020986
0,0,0.00051788,0.36949,1.911e-05,0.00083557,1.1875e-05,0.0014186,0.00030603,0.0021774,0.001645,0.040963,0,0,0.27992,0.87686,0.75145,0.98268,0.00079825,0.14713,4.1086e-05,0.021544
0,0,0.00052266,0.37047,1.9246e-05,0.00084022,1.2012e-05,0.0014256,0.00031135,0.0022356,0.0016778,0.041803,0,0,0.28301,0.87844,0.75201,0.98277,0.00083742,0.15068,4.2042e-05,0.022073
0,0,0.00052743,0.37176,1.9383e-05,0.00084371,1.2148e-05,0.0014407,0.00031722,0.0022844,0.0017133,0.042699,0,0,0.28611,0.87991,0.75256,0.98286,0.00087059,0.15442,4.2861e-05,0.022634
0,0,0.00053467,0.37336,1.9383e-05,0.0008507,1.2285e-05,0.001457,0.00032323,0.0023345,0.0017492,0.043595,0,0,0.2893,0.88164,0.75312,0.98296,0.00090608,0.15831,4.3543e-05,0.02321
0,0,0.00054231,0.37448,1.9519e-05,0.00085535,1.2285e-05,0.0014745,0.00032951,0.0023903,0.0017872,0.044484,0,0,0.29243,0.8832,0.75369,0.98306,0.00094389,0.16225,4.4362e-05,0.023735
0,0,0.00054572,0.37559,1.9519e-05,0.00086699,1.2558e-05,0.0014977,0.0003362,0.0024369,0.0018216,0.045395,0,0,0.2956,0.88481,0.75424,0.98315,0.00098389,0.16618,4.5181e-05,0.024348
0,0,0.00055146,0.37677,1.9656e-05,0.0008763,1.2694e-05,0.001521,0.00034343,0.0024892,0.0018557,0.046352,0,0,0.29876,0.88655,0.75479,0.98325,0.0010233,0.17017,4.5864e-05,0.024906
0,0,0.00055596,0.37785,1.9656e-05,0.00088212,1.2694e-05,0.0015361,0.00035135,0.0025335,0.0018964,0.047346,0,0,0.30183,0.88826,0.75533,0.98335,0.0010704,0.17433,4.6683e-05,0.025556
0,0,0.00056019,0.37892,1.9929e-05,0.00088445,1.3104e-05,0.0015524,0.00036036,0.0025986,0.0019336,0.048363,0,0,0.30494,0.88983,0.75585,0.98345,0.0011144,0.17861,4.7911e-05,0.026141
0,0,0.0005632,0.38015,2.0065e-05,0.00089143,1.3377e-05,0.0015699,0.00036718,0.0026626,0.001975,0.049415,0,0,0.30809,0.89142,0.75638,0.98354,0.001165,0.18285,4.873e-05,0.026736
0,0,0.00057016,0.38146,2.0065e-05,0.00089725,1.3923e-05,0.0015862,0.00037483,0.0027162,0.0020142,0.050408,0,0,0.31127,0.89299,0.75689,0.98364,0.0012192,0.18715,4.9413e-05,0.02737
0,0,0.00058435,0.38301,2.0065e-05,0.00090539,1.3923e-05,0.0016083,0.00038097,0.0027883,0.0020528,0.051447,0,0,0.31432,0.89457,0.75741,0.98374,0.0012753,0.19159,5.0368e-05,0.028008
0,0,0.00059486,0.3847,2.0065e-05,0.00090772,1.3923e-05,0.0016327,0.00038875,0.0028454,0.0020996,0.052552,0,0,0.31737,0.89605,0.75792,0.98383,0.001335,0.19597,5.2006e-05,0.02863
0,0,0.00060729,0.38635,2.0065e-05,0.00091354,1.4332e-05,0.0016444,0.00039585,0.0029082,0.0021471,0.053621,0,0,0.32041,0.89753,0.75842,0.98392,0.0013978,0.20054,5.3235e-05,0.029277
0,0,0.00061848,0.38791,2.0065e-05,0.00092169,1.4469e-05,0.001663,0.00040267,0.0029862,0.0021907,0.054743,0,0,0.32335,0.89894,0.75893,0.98401,0.0014633,0.20508,5.4736e-05,0.029987
0,0,0.00063076,0.3895,2.0065e-05,0.00092634,1.4742e-05,0.0016793,0.00041236,0.003063,0.0022394,0.055818,0,0,0.32637,0.9004,0.75942,0.9841,0.0015261,0.20968,5.6784e-05,0.030619
0,0,0.00063909,0.39053,2.0338e-05,0.000931,1.4742e-05,0.0017014,0.00042014,0.0031305,0.0022855,0.056939,0,0,0.32942,0.90178,0.75991,0.98419,0.0015931,0.21449,5.7876e-05,0.031299
0,0,0.00064864,0.39141,2.0338e-05,0.00093565,1.5015e-05,0.001734,0.00042656,0.0031956,0.0023345,0.058094,0,0,0.33251,0.90316,0.7604,0.98426,0.0016652,0.21927,5.9514e-05,0.031986
0,0,0.00065479,0.39228,2.0475e-05,0.00094147,1.5151e-05,0.0017666,0.00043489,0.0032643,0.0023874,0.05925,0,0,0.33561,0.90458,0.76087,0.98436,0.0017423,0.22415,6.1152e-05,0.032683
0,0,0.00066229,0.39331,2.0475e-05,0.0009438,1.5151e-05,0.0017945,0.00044485,0.0033318,0.0024366,0.060459,0,0,0.33886,0.90611,0.76135,0.98444,0.0018189,0.22913,6.1971e-05,0.033455
0,0,0.00066857,0.39434,2.0748e-05,0.00094729,1.5288e-05,0.0018154,0.00045209,0.003397,0.002488,0.06163,0,0,0.34197,0.90756,0.76183,0.98454,0.0019025,0.23426,6.3745e-05,0.034232
0,0,0.00067567,0.39512,2.1021e-05,0.00095427,1.5697e-05,0.001841,0.00046287,0.0034982,0.0025368,0.062905,0,0,0.34506,0.90887,0.76229,0.98462,0.0019989,0.23935,6.4837e-05,0.034978
0,0,0.00068686,0.3961,2.1021e-05,0.00095893,1.6107e-05,0.0018632,0.00047215,0.0035739,0.0025887,0.064169,0,0,0.34819,0.91018,0.76277,0.98472,0.0020966,0.24454,6.6339e-05,0.035725
0,0,0.00070133,0.39721,2.1021e-05,0.00096474,1.6107e-05,0.0018783,0.00048171,0.0036716,0.0026436,0.065472,0,0,0.35133,0.91155,0.76323,0.9848,0.002195,0.24964,6.8113e-05,0.036509
0,0,0.00070802,0.39843,2.1021e-05,0.00097056,1.6653e-05,0.0019027,0.00049358,0.0037484,0.0026968,0.066736,0,0,0.35437,0.91278,0.7637,0.98487,0.002297,0.25492,6.9888e-05,0.037306
0,0,0.0007199,0.40002,2.1021e-05,0.00097289,1.6789e-05,0.0019307,0.00050327,0.0038415,0.0027552,0.068078,0,0,0.35734,0.91397,0.76415,0.98495,0.0024061,0.26042,7.1116e-05,0.038107
0,0,0.00073041,0.40135,2.1021e-05,0.00098104,1.7062e-05,0.0019609,0.00051378,0.0039241,0.0028132,0.069391,0,0,0.36038,0.9152,0.76459,0.98504,0.0025216,0.26585,7.2618e-05,0.038955
0,0,0.00073983,0.40229,2.1157e-05,0.00098686,1.7472e-05,0.0019772,0.00052457,0.0040172,0.0028688,0.070737,0,0,0.36342,0.91643,0.76504,0.98511,0.0026411,0.2713,7.4802e-05,0.03979
0,0,0.00074733,0.40341,2.1157e-05,0.00099035,1.7881e-05,0.0019981,0.00053467,0.0041057,0.0029291,0.072149,0,0,0.36632,0.91774,0.76548,0.98518,0.0027603,0.27687,7.603e-05,0.040688
0,0,0.00075238,0.40443,2.1157e-05,0.00099617,1.8427e-05,0.0020249,0.00054804,0.0042139,0.0029911,0.073528,0,0,0.36925,0.91895,0.76591,0.98525,0.0028923,0.28238,7.7941e-05,0.041569
0,0,0.00075402,0.40548,2.1157e-05,0.0010031,1.87e-05,0.002047,0.00056156,0.004307,0.0030512,0.074859,0,0,0.3722,0.92013,0.76635,0.98532,0.0030293,0.28798,7.9579e-05,0.042444
0,0,0.0007573,0.40639,2.1294e-05,0.0010078,1.8837e-05,0.0020703,0.00057548,0.0044152,0.003115,0.076276,0,0,0.37518,0.92134,0.76678,0.98539,0.0031782,0.29363,8.0671e-05,0.043345
0,0,0.00075975,0.40728,2.143e-05,0.0010136,1.9383e-05,0.0020889,0.00058517,0.0045211,0.0031836,0.0777,0,0,0.37823,0.92247,0.76723,0.98548,0.0033325,0.29945,8.2309e-05,0.044272
0,0,0.00076467,0.40857,2.1567e-05,0.0010206,1.9656e-05,0.0021145,0.00059978,0.0046236,0.0032517,0.079156,0,0,0.38142,0.92366,0.76766,0.98556,0.0034993,0.30511,8.422e-05,0.045164
0,0,0.00077177,0.41002,2.1567e-05,0.0010299,1.9656e-05,0.0021355,0.00061288,0.0047376,0.0033182,0.080685,0,0,0.38458,0.9247,0.76807,0.98564,0.0036752,0.31097,8.6268e-05,0.046239
0,0,0.0007775,0.41135,2.1703e-05,0.0010346,2.0065e-05,0.0021739,0.00062407,0.0048284,0.0033879,0.082257,0,0,0.38759,0.92571,0.76848,0.98569,0.0038558,0.31681,8.9816e-05,0.047171
0,0,0.00078815,0.41278,2.1703e-05,0.0010404,2.0065e-05,0.0022065,0.00063499,0.004932,0.0034597,0.083774,0,0,0.3906,0.92685,0.7689,0.98575,0.0040484,0.3226,9.3092e-05,0.048142
0,0,0.00079811,0.41424,2.184e-05,0.0010474,2.0065e-05,0.0022356,0.00065015,0.0050448,0.0035361,0.085364,0,0,0.39359,0.92785,0.76931,0.98583,0.0042443,0.32858,9.5959e-05,0.049151
0,0,0.00080575,0.41608,2.1976e-05,0.0010567,2.0065e-05,0.0022693,0.00066461,0.0051694,0.0036152,0.086931,0,0,0.39655,0.9288,0.76972,0.98591,0.0044501,0.33457,9.787e-05,0.050203
0,0,0.00081818,0.41752,2.1976e-05,0.001066,2.0202e-05,0.0022949,0.00067867,0.0052811,0.0037009,0.08861,0,0,0.39953,0.9298,0.77013,0.98597,0.0046702,0.34066,0.00010046,0.051277
0,0,0.00082814,0.4189,2.2113e-05,0.0010718,2.0338e-05,0.0023287,0.00069219,0.0054137,0.0037864,0.090293,0,0,0.40257,0.93082,0.77054,0.98604,0.0049044,0.34677,0.00010415,0.052356
0,0,0.00084247,0.42015,2.2249e-05,0.0010846,2.0611e-05,0.0023543,0.00070502,0.0055743,0.0038651,0.091923,0,0,0.40551,0.93182,0.77094,0.98612,0.0051467,0.35285,0.00010674,0.053505
0,0,0.00086035,0.42154,2.2249e-05,0.0010974,2.0611e-05,0.0023857,0.0007184,0.0056942,0.0039532,0.093552,0,0,0.40836,0.9329,0.77134,0.98619,0.0054263,0.35906,0.00011056,0.054582
0,0,0.00087414,0.42279,2.2249e-05,0.0011067,2.0748e-05,0.0024218,0.00073409,0.0058199,0.004031,0.095172,0,0,0.41117,0.93393,0.77174,0.98627,0.0057114,0.36543,0.00011425,0.055713
0,0,0.00088656,0.4244,2.2522e-05,0.0011114,2.0884e-05,0.002452,0.00074679,0.0059456,0.0041246,0.096875,0,0,0.41395,0.93498,0.77214,0.98633,0.0060026,0.3716,0.00011766,0.056877
0,0,0.00089844,0.4259,2.2522e-05,0.001116,2.1157e-05,0.0024904,0.00076248,0.0060817,0.0042121,0.098582,0,0,0.41679,0.93588,0.77253,0.98639,0.0063065,0.37778,0.00012121,0.058078
0,0,0.00091564,0.42785,2.2522e-05,0.0011265,2.1157e-05,0.0025183,0.00077832,0.0062249,0.0043007,0.10047,0,0,0.41982,0.93679,0.77293,0.98646,0.0066314,0.38405,0.00012476,0.059289
0,0,0.00093038,0.42965,2.2522e-05,0.001137,2.1294e-05,0.0025463,0.00079606,0.006375,0.0043939,0.10233,0,0,0.42287,0.93771,0.77331,0.98653,0.0069713,0.39031,0.00012749,0.060569
0,0,0.00093775,0.43106,2.2522e-05,0.0011463,2.143e-05,0.0025882,0.00081231,0.0065286,0.0044927,0.10414,0,0,0.42581,0.93851,0.77368,0.98659,0.0073232,0.39653,0.0001309,0.061837
0,0,0.00093952,0.43226,2.2659e-05,0.0011568,2.1976e-05,0.0026208,0.00082691,0.0066939,0.0045854,0.10602,0,0,0.42873,0.93933,0.77404,0.98665,0.0077059,0.40289,0.00013445,0.063059
0,0,0.00094376,0.43338,2.2795e-05,0.0011672,2.2386e-05,0.0026592,0.00084425,0.0068475,0.004681,0.10798,0,0,0.43165,0.94011,0.77442,0.98672,0.0081153,0.40909,0.00013773,0.064361
0,0,0.00095099,0.43459,2.2932e-05,0.0011719,2.2522e-05,0.0027011,0.00085981,0.0070174,0.0047839,0.10992,0,0,0.43453,0.94091,0.77478,0.9868,0.0085476,0.41555,0.00014141,0.065717
0,0,0.00096177,0.43558,2.3068e-05,0.0011789,2.2522e-05,0.0027453,0.0008751,0.0071931,0.0048875,0.11183,0,0,0.43741,0.94174,0.77513,0.98687,0.0089935,0.42175,0.00014455,0.067034
0,0,0.00096983,0.43641,2.3341e-05,0.0011905,2.2932e-05,0.0027965,0.0008938,0.0073642,0.0049892,0.11371,0,0,0.44028,0.94255,0.7755,0.98692,0.0094687,0.4281,0.00014837,0.068403
0,0,0.00098566,0.43725,2.3341e-05,0.0012021,2.3068e-05,0.0028256,0.00091209,0.0075387,0.0050957,0.11571,0,0,0.44325,0.94329,0.77586,0.98698,0.009947,0.43464,0.00015192,0.069727
0,0,0.00099481,0.43804,2.3341e-05,0.0012126,2.3341e-05,0.0028651,0.00093338,0.0076982,0.0052003,0.11772,0,0,0.44618,0.94413,0.77621,0.98703,0.010465,0.44094,0.00015602,0.071129
0,0,0.0010014,0.43901,2.3341e-05,0.0012231,2.3341e-05,0.0029152,0.00095358,0.0078809,0.0053067,0.11975,0,0,0.44901,0.94502,0.77657,0.9871,0.011033,0.44724,0.00016039,0.072591
0,0,0.0010151,0.43989,2.3341e-05,0.0012406,2.3751e-05,0.0029664,0.0009746,0.0080752,0.0054241,0.12183,0,0,0.45177,0.94577,0.77691,0.98715,0.011616,0.45368,0.00016421,0.074042
0,0,0.0010282,0.44101,2.3341e-05,0.0012487,2.4024e-05,0.0030164,0.00099958,0.0082614,0.005534,0.12392,0,0,0.45459,0.94668,0.77725,0.9872,0.012226,0.4602,0.00016858,0.075595
0,0,0.0010377,0.4423,2.3341e-05,0.0012615,2.416e-05,0.003063,0.0010175,0.0084628,0.0056474,0.12608,0,0,0.45741,0.9475,0.7776,0.98726,0.012893,0.46645,0.0001739,0.077163
0,0,0.0010459,0.44392,2.3341e-05,0.0012755,2.416e-05,0.0031293,0.0010375,0.0086862,0.005767,0.12823,0,0,0.46025,0.94836,0.77793,0.98732,0.013585,0.473,0.0001795,0.078688
0,0,0.0010523,0.44512,2.3341e-05,0.0012894,2.4706e-05,0.0031724,0.0010566,0.0089085,0.0058762,0.13034,0,0,0.46307,0.94917,0.77827,0.98738,0.014327,0.47951,0.00018468,0.080282
0,0,0.0010581,0.44655,2.3478e-05,0.0012964,2.5116e-05,0.0032189,0.0010801,0.0091296,0.0060008,0.13252,0,0,0.46589,0.94984,0.7786,0.98745,0.015083,0.48592,0.00018891,0.081724
0,0,0.001062,0.4478,2.3614e-05,0.0013092,2.5525e-05,0.0032759,0.0011032,0.0093588,0.0061318,0.13471,0,0,0.46868,0.9505,0.77893,0.98752,0.015895,0.49244,0.00019342,0.083451
0,0,0.0010665,0.44914,2.3614e-05,0.0013174,2.5798e-05,0.0033225,0.0011258,0.0096021,0.0062427,0.13697,0,0,0.47152,0.95112,0.77926,0.98759,0.016727,0.49879,0.00019983,0.085121
0,0,0.0010737,0.45036,2.3614e-05,0.0013243,2.6617e-05,0.0033888,0.0011488,0.0098534,0.0063691,0.13922,0,0,0.47434,0.95185,0.77958,0.98763,0.01762,0.50525,0.00020625,0.0868
0,0,0.0010782,0.45145,2.3751e-05,0.0013523,2.689e-05,0.0034424,0.0011754,0.010106,0.0064963,0.14146,0,0,0.47715,0.95252,0.7799,0.98768,0.018559,0.51179,0.00020994,0.088454
0,0,0.0010863,0.45294,2.416e-05,0.0013616,2.7163e-05,0.0034982,0.0011993,0.010362,0.0066285,0.14376,0,0,0.47997,0.95308,0.78022,0.98774,0.019547,0.51827,0.00021581,0.090105
0,0,0.0011005,0.45469,2.4297e-05,0.0013767,2.7436e-05,0.0035471,0.0012269,0.010615,0.0067615,0.14608,0,0,0.48284,0.95372,0.78055,0.98778,0.0206,0.52465,0.00022127,0.091822
0,0,0.001122,0.45665,2.4433e-05,0.0013918,2.7573e-05,0.0036158,0.0012527,0.010859,0.0068958,0.14841,0,0,0.4857,0.95446,0.78086,0.98784,0.021712,0.53107,0.00022795,0.093613
0,0,0.001143,0.45858,2.457e-05,0.0014046,2.7846e-05,0.0036774,0.001279,0.011149,0.0070367,0.15074,0,0,0.48855,0.95518,0.78117,0.9879,0.022884,0.53735,0.00023451,0.095419
0,0,0.0011643,0.46049,2.457e-05,0.0014244,2.7982e-05,0.0037426,0.0013062,0.011409,0.0071826,0.15309,0,0,0.49141,0.95588,0.78145,0.98795,0.024121,0.54369,0.00024242,0.097382
0,0,0.0011774,0.46234,2.4843e-05,0.0014314,2.8255e-05,0.0038276,0.0013359,0.011713,0.0073247,0.15546,0,0,0.49419,0.95651,0.78176,0.98799,0.025431,0.55001,0.00024884,0.099277
0,0,0.0011895,0.46369,2.4979e-05,0.0014524,2.8665e-05,0.0038916,0.0013664,0.012025,0.0074724,0.15786,0,0,0.49696,0.95717,0.78206,0.98804,0.02682,0.55631,0.0002543,0.10119
0,0,0.0011998,0.46488,2.4979e-05,0.0014652,2.8938e-05,0.003966,0.0013973,0.012331,0.0076164,0.16038,0,0,0.4997,0.95774,0.78235,0.98809,0.028286,0.56247,0.00026167,0.10308
0,0,0.0012191,0.46622,2.5116e-05,0.001478,2.9211e-05,0.0040254,0.0014279,0.012632,0.0077687,0.16287,0,0,0.50249,0.95832,0.78265,0.98815,0.029809,0.5688,0.00026931,0.10517
0,0,0.0012435,0.46744,2.5252e-05,0.0014989,2.962e-05,0.0040987,0.00146,0.012902,0.0079275,0.16541,0,0,0.50525,0.95883,0.78295,0.9882,0.031406,0.57504,0.00027887,0.10707
0,0,0.0012688,0.46868,2.5252e-05,0.0015105,3.003e-05,0.0041825,0.001488,0.013238,0.0080865,0.16788,0,0,0.508,0.95941,0.78325,0.98826,0.033083,0.58118,0.00028556,0.1092
0,0,0.0012812,0.47042,2.5252e-05,0.0015315,3.0439e-05,0.0042547,0.0015201,0.01358,0.0082426,0.17047,0,0,0.51081,0.95999,0.78353,0.98831,0.034908,0.5874,0.00029402,0.11131
0,0,0.0012957,0.47188,2.5389e-05,0.0015466,3.0439e-05,0.0043152,0.0015575,0.013909,0.0084028,0.17302,0,0,0.51365,0.96061,0.78382,0.98836,0.03681,0.59363,0.00030207,0.1134
0,0,0.0013108,0.4735,2.5389e-05,0.0015711,3.0849e-05,0.0044001,0.0015935,0.014261,0.0085716,0.17558,0,0,0.51636,0.96114,0.7841,0.98841,0.038791,0.59959,0.00031081,0.11547
0,0,0.0013231,0.47491,2.5662e-05,0.0015862,3.1531e-05,0.0044909,0.0016294,0.01464,0.0087271,0.17817,0,0,0.51911,0.96165,0.78439,0.98845,0.040899,0.60571,0.00031818,0.1176
0,0,0.0013344,0.47611,2.5798e-05,0.0016001,3.1531e-05,0.0045677,0.0016652,0.014994,0.0088952,0.18082,0,0,0.52183,0.96224,0.78467,0.98849,0.043096,0.61166,0.00032528,0.11984
0,0,0.0013478,0.47744,2.5798e-05,0.0016176,3.1941e-05,0.004641,0.0017015,0.015345,0.0090775,0.18341,0,0,0.52453,0.9628,0.78494,0.98852,0.045385,0.61783,0.00033456,0.12202
0,0,0.0013621,0.47847,2.5798e-05,0.0016351,3.2077e-05,0.004719,0.001739,0.015735,0.0092587,0.18599,0,0,0.52734,0.96329,0.78522,0.98857,0.047815,0.62381,0.00034712,0.12437
0,0,0.0013776,0.47978,2.5935e-05,0.001649,3.2214e-05,0.0048214,0.0017772,0.016105,0.0094392,0.18862,0,0,0.53008,0.96381,0.78549,0.98862,0.050341,0.62974,0.00035817,0.12667
0,0,0.0013857,0.48109,2.5935e-05,0.0016665,3.2623e-05,0.004925,0.0018137,0.016476,0.0096236,0.19135,0,0,0.53284,0.96434,0.78576,0.98868,0.052987,0.6356,0.00036909,0.12896
0,0,0.0013964,0.48254,2.5935e-05,0.0016804,3.276e-05,0.0050018,0.0018563,0.016882,0.0098137,0.19408,0,0,0.53555,0.96484,0.78603,0.98873,0.055792,0.64154,0.00037919,0.13139
0,0,0.0014033,0.48361,2.6071e-05,0.0016967,3.276e-05,0.0050797,0.0019013,0.017275,0.010009,0.1968,0,0,0.53828,0.96532,0.7863,0.98878,0.058753,0.64725,0.00038957,0.1338
0,0,0.0014147,0.48469,2.6071e-05,0.0017154,3.3442e-05,0.005174,0.0019414,0.017699,0.010206,0.19959,0,0,0.54104,0.96569,0.78656,0.98883,0.06186,0.65309,0.00040008,0.13625
0,0,0.0014255,0.48593,2.6071e-05,0.0017282,3.3852e-05,0.0052718,0.0019832,0.018156,0.010401,0.20238,0,0,0.54374,0.96614,0.78682,0.98886,0.065062,0.65888,0.000411,0.13869
0,0,0.0014337,0.48772,2.6208e-05,0.0017479,3.3988e-05,0.0053718,0.0020315,0.018585,0.010603,0.20521,0,0,0.54637,0.96661,0.78708,0.98892,0.068426,0.66457,0.00042369,0.14132
0,0,0.0014401,0.48969,2.6344e-05,0.0017666,3.4398e-05,0.0054591,0.0020767,0.01902,0.010814,0.2081,0,0,0.549,0.96706,0.78733,0.98897,0.071958,0.67017,0.00043707,0.14398
0,0,0.0014589,0.49132,2.6481e-05,0.0017863,3.4944e-05,0.0055615,0.0021193,0.019521,0.011022,0.21091,0,0,0.5516,0.96749,0.78759,0.98902,0.075631,0.67581,0.00045168,0.14662
0,0,0.0014741,0.49299,2.6481e-05,0.0017991,3.5353e-05,0.0056605,0.0021702,0.019979,0.011243,0.21369,0,0,0.55418,0.96794,0.78783,0.98906,0.079496,0.68145,0.00046724,0.14927
0,0,0.0014877,0.49479,2.6617e-05,0.0018166,3.5353e-05,0.0057768,0.0022192,0.020482,0.011462,0.21661,0,0,0.55682,0.9684,0.78807,0.9891,0.08349,0.68687,0.00048225,0.15198
0,0,0.0015074,0.49619,2.689e-05,0.0018341,3.5899e-05,0.0058862,0.0022653,0.020964,0.011689,0.21957,0,0,0.55943,0.96879,0.78831,0.98914,0.087678,0.69234,0.00049658,0.15472
0,0,0.0015211,0.4976,2.7163e-05,0.0018492,3.6172e-05,0.0060038,0.0023153,0.021506,0.011916,0.22244,0,0,0.56207,0.96917,0.78856,0.98919,0.09199,0.69774,0.00051228,0.15752
0,0,0.0015446,0.49918,2.7163e-05,0.0018701,3.6582e-05,0.0061422,0.0023608,0.022026,0.012148,0.22539,0,0,0.56477,0.96959,0.7888,0.98924,0.096536,0.703,0.0005273,0.16022
0,0,0.00158,0.50086,2.73e-05,0.0018853,3.6855e-05,0.0062737,0.0024147,0.022614,0.012373,0.22833,0,0,0.56746,0.9701,0.78904,0.98929,0.10125,0.70836,0.00054217,0.16305
0,0,0.0016043,0.5026,2.73e-05,0.0019039,3.7128e-05,0.0063808,0.002473,0.023192,0.012612,0.23128,0,0,0.57012,0.97048,0.78929,0.98932,0.10612,0.71349,0.00055855,0.16593
0,0,0.0016297,0.50415,2.73e-05,0.0019225,3.7674e-05,0.0064855,0.0025301,0.023769,0.012858,0.23429,0,0,0.57272,0.97084,0.78953,0.98936,0.11124,0.71844,0.0005733,0.16881
0,0,0.0016546,0.50539,2.7436e-05,0.0019458,3.7947e-05,0.0066077,0.0025909,0.024368,0.013098,0.23733,0,0,0.57532,0.97118,0.78976,0.98941,0.11651,0.72346,0.00058845,0.17185
0,0,0.0016792,0.50642,2.7573e-05,0.0019656,3.822e-05,0.0067125,0.002646,0.024936,0.01335,0.2403,0,0,0.57787,0.97148,0.79,0.98944,0.12204,0.72845,0.00060783,0.1748
0,0,0.0016978,0.50739,2.7709e-05,0.0019865,3.8766e-05,0.006837,0.0027021,0.02555,0.013603,0.24346,0,0,0.58041,0.97181,0.79022,0.98949,0.12773,0.73332,0.00062517,0.1777
0,0,0.0017169,0.50874,2.7846e-05,0.0020028,3.9175e-05,0.0069638,0.002764,0.026209,0.013856,0.24661,0,0,0.58287,0.97216,0.79045,0.98952,0.13361,0.73816,0.00064441,0.18074
0,0,0.001742,0.50987,2.7846e-05,0.0020214,3.9858e-05,0.0070988,0.0028253,0.026871,0.014119,0.24962,0,0,0.58534,0.9725,0.79068,0.98956,0.13972,0.74294,0.0006627,0.18382
0,0,0.0017585,0.51143,2.8119e-05,0.0020389,4.0404e-05,0.0072525,0.0028935,0.027542,0.014389,0.25269,0,0,0.58784,0.97289,0.7909,0.9896,0.14604,0.74763,0.00068113,0.18687
0,0,0.0017759,0.51256,2.8119e-05,0.0020505,4.054e-05,0.0074014,0.0029663,0.028251,0.014656,0.25577,0,0,0.59036,0.97324,0.79113,0.98964,0.15247,0.75231,0.00070311,0.18997
0,0,0.0017906,0.51358,2.8119e-05,0.0020703,4.0813e-05,0.007555,0.0030295,0.028991,0.014941,0.259,0,0,0.59281,0.97357,0.79135,0.98968,0.15916,0.75691,0.00072399,0.19315
0,0,0.0018086,0.51512,2.8255e-05,0.0020936,4.095e-05,0.0077145,0.0030953,0.029734,0.01522,0.26206,0,0,0.59528,0.9739,0.79156,0.98971,0.16601,0.7614,0.00074747,0.19646
0,0,0.0018255,0.51658,2.8255e-05,0.0021075,4.1223e-05,0.0078634,0.0031624,0.03051,0.015505,0.26526,0,0,0.59776,0.97422,0.79178,0.98975,0.17312,0.76588,0.00077504,0.19969
0,0,0.0018378,0.5179,2.8255e-05,0.002132,4.1905e-05,0.0080159,0.0032313,0.03127,0.015789,0.26839,0,0,0.60027,0.97457,0.792,0.98979,0.18043,0.77038,0.00080084,0.20304
0,0,0.0018511,0.51897,2.8392e-05,0.0021506,4.2315e-05,0.0081928,0.0033036,0.032033,0.016095,0.2716,0,0,0.60271,0.97494,0.79222,0.98983,0.18795,0.77469,0.00083005,0.20628
0,0,0.0018635,0.52006,2.8801e-05,0.0021774,4.2451e-05,0.0083685,0.0033756,0.0328,0.016401,0.27481,0,0,0.60519,0.97528,0.79244,0.98986,0.19559,0.77898,0.00085831,0.20974
0,0,0.0018756,0.52124,2.8938e-05,0.0022053,4.2861e-05,0.0085465,0.0034538,0.033617,0.016721,0.2781,0,0,0.60762,0.97558,0.79265,0.9899,0.20344,0.78314,0.00088656,0.21312
0,0,0.0018902,0.52241,2.8938e-05,0.0022228,4.3134e-05,0.0087095,0.0035396,0.03444,0.017031,0.28137,0,0,0.61,0.97593,0.79286,0.98993,0.21147,0.78743,0.00091454,0.21663
0,0,0.001905,0.5236,2.8938e-05,0.0022518,4.368e-05,0.0088945,0.0036211,0.035272,0.017371,0.28473,0,0,0.61233,0.9762,0.79307,0.98997,0.21971,0.79147,0.00094539,0.22004
0,0,0.001918,0.52507,2.8938e-05,0.0022716,4.3816e-05,0.0091063,0.0037039,0.036121,0.017693,0.28809,0,0,0.61464,0.97649,0.79328,0.99,0.2281,0.79537,0.00097706,0.22356
0,0,0.0019257,0.52679,2.8938e-05,0.0022926,4.4635e-05,0.0092855,0.0037868,0.036971,0.01802,0.29147,0,0,0.61699,0.97678,0.79348,0.99003,0.23661,0.79939,0.00101,0.22714
0,0,0.0019435,0.5287,2.8938e-05,0.0023205,4.4908e-05,0.0094578,0.0038708,0.037907,0.01836,0.29473,0,0,0.61942,0.97707,0.79369,0.99006,0.24529,0.80332,0.0010386,0.23079
0,0,0.0019584,0.53014,2.8938e-05,0.0023368,4.5318e-05,0.0096346,0.0039493,0.038832,0.018723,0.29802,0,0,0.62176,0.97738,0.79389,0.99011,0.25418,0.8072,0.0010706,0.23447
0,0,0.0019723,0.53138,2.9074e-05,0.0023589,4.5591e-05,0.0098267,0.0040424,0.039807,0.019102,0.30143,0,0,0.62406,0.97764,0.79409,0.99014,0.26321,0.81094,0.0011044,0.23827
0,0,0.0019953,0.53237,2.9211e-05,0.0023775,4.641e-05,0.010016,0.004132,0.040729,0.019459,0.30477,0,0,0.62629,0.9779,0.79428,0.99018,0.2723,0.81457,0.0011437,0.24202
0,0,0.0020202,0.53335,2.9347e-05,0.0023996,4.6683e-05,0.010194,0.0042262,0.041692,0.019832,0.30819,0,0,0.62855,0.97815,0.79448,0.99021,0.28149,0.81823,0.0011836,0.24579
0,0,0.0020442,0.53447,2.9347e-05,0.0024346,4.7092e-05,0.01039,0.0043154,0.042709,0.020222,0.31152,0,0,0.63082,0.97847,0.79467,0.99025,0.29083,0.82182,0.0012211,0.24955
0,0,0.0020639,0.53578,2.9347e-05,0.0024613,4.7229e-05,0.010585,0.0044136,0.04378,0.020607,0.31501,0,0,0.63309,0.97872,0.79486,0.99028,0.30029,0.82539,0.0012592,0.25338
0,0,0.0020906,0.53733,2.9484e-05,0.0025032,4.7365e-05,0.010823,0.0045127,0.044805,0.021018,0.31856,0,0,0.63545,0.97897,0.79505,0.99032,0.30987,0.8288,0.0012965,0.2573
0,0,0.002117,0.53916,2.962e-05,0.0025288,4.8184e-05,0.011025,0.004618,0.045981,0.02143,0.32205,0,0,0.63776,0.97924,0.79524,0.99035,0.31947,0.83216,0.001343,0.26112
0,0,0.0021474,0.54055,2.9757e-05,0.0025567,4.8867e-05,0.011221,0.0047207,0.047082,0.021842,0.32545,0,0,0.63999,0.97946,0.79542,0.99038,0.3292,0.83545,0.0013885,0.26503
0,0,0.0021679,0.54202,2.9757e-05,0.0025835,4.9413e-05,0.011417,0.0048239,0.048201,0.022282,0.32882,0,0,0.64216,0.97972,0.7956,0.99041,0.33897,0.83859,0.0014345,0.26908
0,0,0.0021946,0.54355,2.9893e-05,0.0026184,4.9549e-05,0.011622,0.0049347,0.049372,0.022713,0.3322,0,0,0.6443,0.97994,0.79579,0.99043,0.34878,0.84177,0.001481,0.27319
0,0,0.0022277,0.54499,2.9893e-05,0.002637,4.9822e-05,0.011862,0.0050424,0.050646,0.023155,0.33568,0,0,0.6464,0.98017,0.79597,0.99046,0.35865,0.845,0.0015356,0.27728
0,0,0.0022622,0.54662,3.003e-05,0.0026696,4.9822e-05,0.012108,0.0051549,0.051923,0.023625,0.33905,0,0,0.64843,0.98042,0.79615,0.99049,0.36855,0.84807,0.0015909,0.28136
0,0,0.0022846,0.54785,3.003e-05,0.0027104,4.9959e-05,0.01234,0.0052724,0.053142,0.024084,0.34254,0,0,0.65056,0.98065,0.79632,0.99052,0.37842,0.85107,0.0016463,0.28557
0,0,0.0023107,0.54907,3.0303e-05,0.0027429,5.0232e-05,0.012591,0.0053917,0.054454,0.024572,0.34603,0,0,0.65268,0.98095,0.79649,0.99055,0.38823,0.85398,0.0017068,0.28989
0,0,0.0023373,0.55038,3.0576e-05,0.0027837,5.0368e-05,0.012801,0.0055165,0.055774,0.025054,0.34961,0,0,0.65479,0.98118,0.79667,0.99058,0.39808,0.85678,0.0017664,0.29406
0,0,0.0023618,0.5515,3.0712e-05,0.0028081,5.0641e-05,0.013037,0.0056426,0.057047,0.025554,0.35311,0,0,0.65686,0.98138,0.79684,0.99061,0.4079,0.85971,0.0018273,0.29828
0,0,0.0023834,0.55268,3.0712e-05,0.002836,5.1051e-05,0.013268,0.0057766,0.058396,0.026062,0.35654,0,0,0.6589,0.9816,0.79702,0.99064,0.41767,0.86252,0.0018938,0.30249
0,0,0.0023995,0.55415,3.0712e-05,0.0028779,5.1324e-05,0.01354,0.005908,0.059813,0.026578,0.36011,0,0,0.66091,0.98185,0.79719,0.99066,0.42749,0.86521,0.0019635,0.3067
0,0,0.0024225,0.55569,3.0712e-05,0.0029082,5.187e-05,0.0138,0.006039,0.061256,0.027099,0.36369,0,0,0.66295,0.98207,0.79736,0.9907,0.43719,0.86781,0.0020362,0.31109
0,0,0.0024416,0.55735,3.0985e-05,0.002935,5.187e-05,0.014072,0.006179,0.0627,0.027612,0.36706,0,0,0.66504,0.98228,0.79754,0.99073,0.44676,0.8704,0.0021074,0.31544
0,0,0.0024579,0.5583,3.0985e-05,0.0029594,5.2143e-05,0.014348,0.006309,0.064167,0.028148,0.37052,0,0,0.66702,0.9825,0.79771,0.99075,0.45628,0.87312,0.0021844,0.31993
0,0,0.0024743,0.55907,3.0985e-05,0.0029966,5.2689e-05,0.014586,0.0064507,0.06574,0.028682,0.37395,0,0,0.66897,0.98271,0.79787,0.99078,0.46572,0.87558,0.0022671,0.32441
0,0,0.0024917,0.56032,3.0985e-05,0.0030304,5.2825e-05,0.014844,0.0065955,0.067246,0.029243,0.37752,0,0,0.67084,0.98288,0.79803,0.99081,0.47502,0.8781,0.0023534,0.329
0,0,0.0025132,0.56178,3.1122e-05,0.0030676,5.3235e-05,0.015108,0.0067489,0.068802,0.029804,0.38094,0,0,0.67275,0.98308,0.79819,0.99084,0.48424,0.88063,0.0024358,0.33359
0,0,0.0025465,0.5636,3.1122e-05,0.003106,5.3781e-05,0.015398,0.0069058,0.070462,0.03038,0.38426,0,0,0.67461,0.98333,0.79835,0.99087,0.49346,0.88295,0.0025255,0.33813
0,0,0.0025718,0.56557,3.1122e-05,0.0031514,5.4327e-05,0.015658,0.0070608,0.072129,0.030974,0.38778,0,0,0.67644,0.98352,0.79851,0.9909,0.50243,0.88531,0.0026122,0.34266
0,0,0.0025917,0.567,3.1122e-05,0.0031898,5.4736e-05,0.015967,0.0072223,0.073881,0.031568,0.3913,0,0,0.67829,0.98374,0.79867,0.99093,0.51128,0.8876,0.0027075,0.34712
0,0,0.0026086,0.56816,3.1122e-05,0.003234,5.5555e-05,0.016252,0.0073957,0.075613,0.032162,0.39468,0,0,0.68013,0.98396,0.79883,0.99095,0.52002,0.88984,0.0028134,0.35166
0,0,0.002632,0.56908,3.1122e-05,0.0032736,5.5828e-05,0.016558,0.0075641,0.077339,0.032769,0.39816,0,0,0.68193,0.98418,0.79899,0.99097,0.52866,0.89204,0.0029163,0.35633
0,0,0.0026493,0.57072,3.1122e-05,0.0033248,5.6238e-05,0.016865,0.0077387,0.079164,0.033398,0.40171,0,0,0.68371,0.98435,0.79914,0.99099,0.53714,0.89422,0.003025,0.36087
0,0,0.0026714,0.57216,3.1122e-05,0.0033749,5.6647e-05,0.017178,0.0079082,0.081084,0.034027,0.40522,0,0,0.68549,0.98454,0.7993,0.99101,0.54543,0.89628,0.0031374,0.36547
0,0,0.002697,0.57342,3.1122e-05,0.0034168,5.7193e-05,0.017497,0.0080928,0.082937,0.034653,0.40869,0,0,0.68723,0.98474,0.79944,0.99105,0.55354,0.89831,0.0032596,0.37013
0,0,0.0027277,0.57473,3.1122e-05,0.0034703,5.733e-05,0.017812,0.0082807,0.084835,0.035309,0.41215,0,0,0.68901,0.98496,0.79959,0.99108,0.56148,0.90026,0.0033846,0.37488
0,0,0.002766,0.57632,3.1395e-05,0.0035075,5.8012e-05,0.0181,0.0084687,0.086808,0.035962,0.41568,0,0,0.69078,0.98517,0.79975,0.99109,0.56932,0.90223,0.0035132,0.3796
0,0,0.0028027,0.5782,3.1395e-05,0.0035634,5.8695e-05,0.018438,0.0086695,0.088903,0.036642,0.41905,0,0,0.69245,0.98534,0.79989,0.99111,0.57693,0.90418,0.0036467,0.38437
0,0,0.0028354,0.58019,3.1395e-05,0.0035902,5.9377e-05,0.018769,0.0088778,0.09095,0.03732,0.42245,0,0,0.69414,0.98547,0.80004,0.99114,0.58436,0.90606,0.0037917,0.38917
0,0,0.0028906,0.58172,3.1531e-05,0.0036414,5.9787e-05,0.019101,0.0090742,0.092969,0.038005,0.42586,0,0,0.69583,0.98564,0.80019,0.99116,0.59167,0.90785,0.0039335,0.39392
0,0,0.0029287,0.58315,3.1804e-05,0.0036786,6.006e-05,0.019478,0.0092873,0.0951,0.038704,0.42943,0,0,0.69749,0.9858,0.80033,0.99118,0.5988,0.90964,0.0040875,0.39855
0,0,0.0029735,0.58416,3.2077e-05,0.0037298,6.0333e-05,0.019802,0.0094979,0.097382,0.039417,0.43289,0,0,0.69911,0.98596,0.80048,0.9912,0.60568,0.91139,0.0042507,0.40318
0,0,0.0030119,0.58518,3.2214e-05,0.0037787,6.1015e-05,0.020157,0.0097099,0.099511,0.040128,0.43632,0,0,0.70071,0.98613,0.80062,0.99121,0.61248,0.91318,0.0044223,0.40769
0,0,0.0030468,0.58634,3.235e-05,0.0038171,6.1971e-05,0.020497,0.0099332,0.10191,0.040847,0.43975,0,0,0.70229,0.98629,0.80076,0.99124,0.61911,0.91478,0.0045969,0.41249
0,0,0.0030842,0.58729,3.2487e-05,0.0038601,6.2244e-05,0.020816,0.010163,0.10424,0.041591,0.44307,0,0,0.70386,0.98645,0.80089,0.99126,0.62546,0.91645,0.0047806,0.41721
0,0,0.0031095,0.58819,3.276e-05,0.0039113,6.2517e-05,0.021179,0.010409,0.10661,0.042355,0.44651,0,0,0.7054,0.98665,0.80103,0.99129,0.63176,0.91812,0.0049709,0.42199
0,0,0.0031403,0.58887,3.2896e-05,0.0039591,6.2926e-05,0.02154,0.010649,0.1091,0.043118,0.44998,0,0,0.70689,0.98682,0.80116,0.99132,0.63792,0.91971,0.0051653,0.42669
0,0,0.0031612,0.58976,3.2896e-05,0.0039986,6.3472e-05,0.021863,0.010896,0.11168,0.0439,0.45339,0,0,0.70835,0.98695,0.8013,0.99134,0.6438,0.92136,0.0053766,0.43148
0,0,0.0031811,0.59078,3.3169e-05,0.0040428,6.3745e-05,0.022214,0.011145,0.11428,0.044691,0.45681,0,0,0.70985,0.9871,0.80143,0.99138,0.64953,0.92288,0.0055948,0.43626
0,0,0.0032046,0.59202,3.3306e-05,0.0040929,6.4155e-05,0.022592,0.011402,0.1169,0.045496,0.46017,0,0,0.71135,0.98725,0.80157,0.9914,0.65508,0.92439,0.005821,0.44113
0,0,0.0032278,0.59332,3.3442e-05,0.0041418,6.4291e-05,0.022937,0.011673,0.11963,0.046316,0.4636,0,0,0.71284,0.98739,0.80169,0.99141,0.66043,0.92586,0.0060576,0.44594
0,0,0.0032462,0.59433,3.3579e-05,0.0041848,6.4564e-05,0.023326,0.011937,0.12237,0.047172,0.46705,0,0,0.71431,0.98753,0.80183,0.99143,0.66565,0.92734,0.006306,0.45084
0,0,0.003273,0.59582,3.3579e-05,0.004243,6.5383e-05,0.023721,0.012213,0.12511,0.04803,0.47048,0,0,0.71575,0.98767,0.80196,0.99145,0.67069,0.92877,0.006573,0.45571
0,0,0.003297,0.59757,3.3715e-05,0.0042872,6.5656e-05,0.024117,0.012501,0.12789,0.048916,0.47391,0,0,0.71716,0.98781,0.80209,0.99148,0.67561,0.93019,0.0068577,0.46054
0,0,0.003322,0.59888,3.3715e-05,0.0043512,6.5793e-05,0.02452,0.012789,0.13079,0.049788,0.47732,0,0,0.71857,0.98793,0.80222,0.99151,0.68036,0.93158,0.0071386,0.46539
0,0,0.0033435,0.60011,3.3852e-05,0.0043955,6.6202e-05,0.024933,0.013086,0.13372,0.050679,0.48075,0,0,0.71997,0.98805,0.80235,0.99153,0.68497,0.93296,0.0074415,0.47041
0,0,0.0033602,0.60131,3.3852e-05,0.004442,6.6475e-05,0.025352,0.013391,0.13674,0.051567,0.48421,0,0,0.72129,0.98816,0.80247,0.99155,0.68942,0.93431,0.007753,0.47524
0,0,0.0033815,0.60272,3.3852e-05,0.0044897,6.7158e-05,0.025747,0.013698,0.1397,0.052479,0.48756,0,0,0.7226,0.9883,0.8026,0.99158,0.69373,0.93564,0.0080805,0.48009
0,0,0.0034057,0.6043,3.3988e-05,0.0045433,6.7431e-05,0.026181,0.014012,0.14285,0.053424,0.49098,0,0,0.72387,0.98844,0.80273,0.9916,0.69787,0.93691,0.0084175,0.48495
0,0,0.0034313,0.60566,3.3988e-05,0.004584,6.7704e-05,0.026622,0.014346,0.14594,0.054365,0.49431,0,0,0.7251,0.9886,0.80284,0.99163,0.70191,0.93815,0.0087684,0.48989
0,0,0.0034675,0.60743,3.3988e-05,0.0046329,6.8523e-05,0.027043,0.014686,0.1491,0.055316,0.49764,0,0,0.72631,0.98877,0.80297,0.99165,0.70578,0.93941,0.0091334,0.49465
0,0,0.0035159,0.60956,3.4261e-05,0.0046748,6.9342e-05,0.027478,0.015044,0.15237,0.056295,0.50106,0,0,0.72756,0.98892,0.80309,0.99166,0.70954,0.94066,0.0095193,0.49958
0,0,0.003558,0.61225,3.4398e-05,0.0047295,6.9751e-05,0.027932,0.0154,0.15561,0.057305,0.50445,0,0,0.72881,0.98905,0.80321,0.99168,0.71317,0.94185,0.0099225,0.50449
0,0,0.0036131,0.61374,3.4534e-05,0.0047807,6.9888e-05,0.028388,0.015769,0.15887,0.058309,0.50783,0,0,0.73006,0.98918,0.80334,0.9917,0.7167,0.94293,0.010343,0.50941
0,0,0.0036616,0.61515,3.4534e-05,0.0048272,7.057e-05,0.028903,0.016135,0.16228,0.05936,0.51118,0,0,0.73134,0.98931,0.80345,0.99172,0.72012,0.94406,0.010777,0.51441
0,0,0.0037156,0.61643,3.4534e-05,0.0048796,7.1116e-05,0.029408,0.016513,0.16584,0.060438,0.51449,0,0,0.73257,0.98943,0.80357,0.99175,0.72341,0.94517,0.011256,0.51954
0,0,0.0037642,0.61773,3.4671e-05,0.0049354,7.2072e-05,0.029911,0.016904,0.1694,0.061531,0.51771,0,0,0.73382,0.98952,0.80369,0.99177,0.72661,0.94628,0.011747,0.52445
0,0,0.0038105,0.61882,3.4807e-05,0.004996,7.2208e-05,0.030426,0.0173,0.17301,0.062623,0.52102,0,0,0.73499,0.98961,0.80381,0.99178,0.72971,0.94732,0.012272,0.52942
0,0,0.0038453,0.62006,3.5217e-05,0.0050448,7.2754e-05,0.03094,0.017719,0.17668,0.063733,0.52422,0,0,0.73613,0.98971,0.80392,0.9918,0.73267,0.94839,0.012817,0.53428
0,0,0.003885,0.62121,3.5353e-05,0.0051065,7.3573e-05,0.031377,0.018148,0.18059,0.064877,0.52762,0,0,0.73728,0.9898,0.80404,0.99181,0.73554,0.94944,0.013381,0.53928
0,0,0.0039244,0.62233,3.549e-05,0.005167,7.4392e-05,0.031911,0.01858,0.18442,0.066032,0.53087,0,0,0.73836,0.98986,0.80416,0.99183,0.73832,0.95045,0.013957,0.54426
0,0,0.0039695,0.62354,3.549e-05,0.0052217,7.4529e-05,0.032429,0.019026,0.18818,0.06722,0.53422,0,0,0.73941,0.98999,0.80427,0.99185,0.74103,0.95146,0.014574,0.54922
0,0,0.0040071,0.62455,3.549e-05,0.0052846,7.4938e-05,0.032944,0.019467,0.19223,0.068422,0.53749,0,0,0.7405,0.99016,0.80438,0.99187,0.7436,0.95239,0.01523,0.5542
0,0,0.0040407,0.62533,3.5763e-05,0.005359,7.5757e-05,0.033521,0.019916,0.19629,0.069657,0.54078,0,0,0.74154,0.99029,0.80449,0.99189,0.74609,0.95329,0.015913,0.5592
0,0,0.0040718,0.62655,3.5899e-05,0.0054207,7.603e-05,0.034072,0.020375,0.2005,0.070901,0.54413,0,0,0.74259,0.9904,0.8046,0.9919,0.74851,0.95427,0.01663,0.56409
0,0,0.0041033,0.62759,3.6172e-05,0.0054999,7.6303e-05,0.034603,0.020861,0.20473,0.07219,0.54738,0,0,0.74367,0.99049,0.80471,0.99193,0.75079,0.95512,0.017384,0.56895
0,0,0.0041314,0.62867,3.6172e-05,0.0055627,7.6303e-05,0.03519,0.021349,0.20894,0.073492,0.55065,0,0,0.74473,0.99055,0.80482,0.99194,0.75305,0.95603,0.018167,0.57378
0,0,0.0041687,0.62951,3.6172e-05,0.0056232,7.6713e-05,0.035799,0.021842,0.21333,0.074811,0.55394,0,0,0.74577,0.99065,0.80493,0.99196,0.75522,0.95692,0.018995,0.57878
0,0,0.004205,0.63038,3.6172e-05,0.005693,7.7259e-05,0.036381,0.022347,0.2177,0.076162,0.55731,0,0,0.7468,0.99077,0.80503,0.99198,0.75734,0.9577,0.019853,0.58383
0,0,0.0042369,0.63133,3.6172e-05,0.005771,7.7941e-05,0.036985,0.022882,0.22215,0.077515,0.56068,0,0,0.74781,0.99082,0.80514,0.992,0.75936,0.95854,0.020754,0.58878
0,0,0.0042848,0.6326,3.6172e-05,0.005849,7.8214e-05,0.037539,0.023429,0.22661,0.078899,0.56392,0,0,0.7488,0.99091,0.80524,0.99203,0.7613,0.95938,0.021714,0.59377
0,0,0.0043162,0.63378,3.6445e-05,0.0059293,7.8897e-05,0.038167,0.023993,0.23121,0.080343,0.56724,0,0,0.74974,0.99098,0.80535,0.99205,0.76319,0.96016,0.022712,0.5987
0,0,0.0043405,0.63518,3.6582e-05,0.0060084,8.0125e-05,0.038818,0.024553,0.23589,0.081775,0.57044,0,0,0.75069,0.99104,0.80545,0.99206,0.765,0.9609,0.023761,0.60349
0,0,0.0043644,0.63644,3.6718e-05,0.0060806,8.0398e-05,0.039461,0.025151,0.2406,0.08325,0.57373,0,0,0.75166,0.99113,0.80555,0.99207,0.76674,0.9616,0.02485,0.60841
0,0,0.0043938,0.63806,3.6718e-05,0.0061667,8.1217e-05,0.040135,0.025766,0.24533,0.084753,0.57705,0,0,0.7526,0.99127,0.80565,0.99208,0.76841,0.96234,0.025997,0.61339
0,0,0.0044353,0.63968,3.6855e-05,0.0062575,8.1627e-05,0.0408,0.026368,0.25008,0.086309,0.58028,0,0,0.7535,0.99133,0.80575,0.9921,0.77009,0.96308,0.027206,0.61828
0,0,0.0044866,0.64126,3.7264e-05,0.0063436,8.19e-05,0.041529,0.026998,0.25487,0.087888,0.58347,0,0,0.75438,0.99139,0.80584,0.99212,0.77167,0.96372,0.028468,0.62323
0,0,0.0045189,0.64247,3.7537e-05,0.0064181,8.2446e-05,0.042258,0.027642,0.25981,0.08951,0.5869,0,0,0.7553,0.99145,0.80594,0.99213,0.77319,0.96442,0.029804,0.62808
0,0,0.0045566,0.64408,3.7537e-05,0.0064879,8.2992e-05,0.042953,0.028297,0.26488,0.091148,0.59015,0,0,0.7562,0.99152,0.80604,0.99215,0.77468,0.96518,0.03122,0.6329
0,0,0.0045929,0.6458,3.7537e-05,0.0065728,8.3401e-05,0.043687,0.028961,0.27003,0.092803,0.59345,0,0,0.75707,0.99161,0.80614,0.99217,0.77612,0.96587,0.032663,0.63762
0,0,0.0046385,0.6478,3.7674e-05,0.0066717,8.4493e-05,0.044424,0.029652,0.27527,0.094492,0.59668,0,0,0.75793,0.99169,0.80624,0.99219,0.77753,0.9665,0.034197,0.64253
0,0,0.0046988,0.65007,3.781e-05,0.0067567,8.5585e-05,0.045214,0.030341,0.28047,0.096216,0.5999,0,0,0.75874,0.99174,0.80634,0.9922,0.77887,0.96712,0.035802,0.6474
0,0,0.0047712,0.6517,3.8083e-05,0.0068696,8.6541e-05,0.045927,0.031065,0.28578,0.098023,0.60318,0,0,0.75958,0.99181,0.80643,0.99222,0.78016,0.96777,0.037483,0.65207
0,0,0.0048416,0.65342,3.8083e-05,0.0069708,8.7496e-05,0.046767,0.031812,0.29103,0.099849,0.60635,0,0,0.76045,0.99186,0.80653,0.99223,0.78143,0.96839,0.039258,0.65669
0,0,0.0049082,0.65497,3.8083e-05,0.0070849,8.8588e-05,0.047569,0.032562,0.29639,0.10171,0.60955,0,0,0.76125,0.99192,0.80661,0.99225,0.78264,0.96902,0.041108,0.66144
0,0,0.0049927,0.65664,3.822e-05,0.0071791,8.927e-05,0.048361,0.033347,0.30195,0.10365,0.6128,0,0,0.76206,0.99199,0.80671,0.99226,0.78384,0.96961,0.043065,0.66612
0,0,0.005072,0.65779,3.822e-05,0.0072932,8.9816e-05,0.049245,0.034155,0.3077,0.10558,0.6159,0,0,0.76286,0.99208,0.8068,0.99228,0.78497,0.97013,0.045122,0.67072
0,0,0.0051389,0.65898,3.8356e-05,0.0074014,9.0499e-05,0.050084,0.034976,0.31346,0.10755,0.61908,0,0,0.76368,0.99214,0.80689,0.9923,0.78607,0.97069,0.04728,0.67558
0,0,0.0052111,0.6602,3.8493e-05,0.0075318,9.1591e-05,0.050917,0.035804,0.31912,0.10954,0.62234,0,0,0.76445,0.99219,0.80697,0.99231,0.78711,0.97119,0.049542,0.68026
0,0,0.0052802,0.66129,3.8629e-05,0.00764,9.2e-05,0.051783,0.036671,0.32495,0.11159,0.62545,0,0,0.7652,0.99222,0.80706,0.99233,0.78815,0.97172,0.051911,0.6849
0,0,0.0053442,0.66216,3.8766e-05,0.0077773,9.2956e-05,0.052644,0.037538,0.33085,0.1137,0.62857,0,0,0.76594,0.99228,0.80715,0.99235,0.78914,0.97226,0.0544,0.68941
0,0,0.0053969,0.66307,3.9039e-05,0.0079146,9.3638e-05,0.053531,0.038419,0.33672,0.11582,0.63159,0,0,0.76667,0.99234,0.80724,0.99237,0.79012,0.97279,0.057015,0.69407
0,0,0.0054432,0.66386,3.9039e-05,0.0080426,9.4457e-05,0.054461,0.039351,0.34285,0.11798,0.63478,0,0,0.76741,0.9924,0.80733,0.99238,0.79106,0.97331,0.059737,0.69879
0,0,0.0054772,0.66464,3.9039e-05,0.0081823,9.5276e-05,0.055369,0.040292,0.34884,0.12019,0.63787,0,0,0.76814,0.99244,0.80742,0.99239,0.79199,0.9738,0.062598,0.70338
0,0,0.0055133,0.66541,3.9175e-05,0.0083254,9.5822e-05,0.056268,0.041256,0.35489,0.12246,0.64114,0,0,0.76885,0.99248,0.8075,0.9924,0.79289,0.97428,0.065549,0.70783
0,0,0.0055559,0.66643,3.9448e-05,0.0084534,9.6641e-05,0.057158,0.042242,0.36108,0.12478,0.64435,0,0,0.76955,0.99251,0.80759,0.99241,0.79377,0.97476,0.06867,0.71242
0,0,0.0056026,0.66729,3.9448e-05,0.0085733,9.7733e-05,0.058143,0.043262,0.36724,0.12713,0.64756,0,0,0.77025,0.99257,0.80767,0.99242,0.79459,0.97522,0.071959,0.7169
0,0,0.0056661,0.66806,3.9585e-05,0.0087304,9.8962e-05,0.059119,0.044298,0.37347,0.12956,0.65074,0,0,0.77091,0.99262,0.80776,0.99243,0.7954,0.97568,0.075362,0.72143
0,0,0.0057272,0.66936,3.9721e-05,0.0088747,9.9781e-05,0.060097,0.045343,0.37973,0.13201,0.65387,0,0,0.77156,0.99269,0.80784,0.99245,0.79618,0.97614,0.078924,0.72597
0,0,0.005773,0.67048,3.9858e-05,0.0090167,0.00010019,0.061101,0.04642,0.38602,0.13448,0.65713,0,0,0.77223,0.99273,0.80792,0.99246,0.79692,0.97657,0.082583,0.73046
0,0,0.0058147,0.67156,3.9858e-05,0.0091785,0.0001006,0.062108,0.047554,0.39242,0.13702,0.66023,0,0,0.77294,0.99276,0.808,0.99247,0.79766,0.97701,0.086481,0.73478
0,0,0.0058517,0.67271,4.0131e-05,0.0093379,0.00010101,0.063212,0.048691,0.39898,0.13964,0.66346,0,0,0.77363,0.99281,0.80808,0.99248,0.79836,0.97744,0.090505,0.73923
0,0,0.0058932,0.67385,4.0131e-05,0.0095206,0.00010156,0.064319,0.049863,0.40538,0.14229,0.66653,0,0,0.77431,0.99285,0.80816,0.9925,0.79905,0.97792,0.094713,0.74354
0,0,0.0059298,0.67514,4.0267e-05,0.0096614,0.00010292,0.065397,0.05107,0.41208,0.14503,0.66982,0,0,0.77493,0.9929,0.80824,0.99252,0.79972,0.97835,0.09907,0.74789
0,0,0.0059748,0.67624,4.054e-05,0.0098325,0.00010429,0.066495,0.052309,0.41879,0.14782,0.67301,0,0,0.77555,0.99295,0.80832,0.99253,0.80038,0.97875,0.10365,0.75223
0,0,0.0060431,0.67762,4.0677e-05,0.01,0.00010497,0.067583,0.053578,0.42541,0.15063,0.67612,0,0,0.77615,0.99299,0.80839,0.99254,0.80103,0.97912,0.10838,0.75647
0,0,0.0060921,0.67913,4.0813e-05,0.010183,0.00010592,0.06872,0.054886,0.43203,0.15353,0.67921,0,0,0.77681,0.99302,0.80847,0.99256,0.80165,0.97953,0.11331,0.76077
0,0,0.0061468,0.68049,4.0813e-05,0.010365,0.00010756,0.069861,0.056233,0.43874,0.15646,0.68245,0,0,0.77744,0.99305,0.80855,0.99258,0.80224,0.97991,0.11846,0.7649
0,0,0.0062117,0.68241,4.1086e-05,0.010573,0.00010852,0.071035,0.0576,0.44558,0.15948,0.68571,0,0,0.77806,0.99309,0.80862,0.99259,0.80283,0.98027,0.12374,0.76906
0,0,0.0062715,0.68419,4.1359e-05,0.010796,0.00010947,0.072205,0.058996,0.45241,0.16255,0.68884,0,0,0.77866,0.99311,0.8087,0.9926,0.80339,0.98067,0.12924,0.77331
0,0,0.0063312,0.68577,4.1769e-05,0.011016,0.00011056,0.073424,0.060423,0.45925,0.16569,0.69199,0,0,0.77927,0.99314,0.80878,0.99262,0.80393,0.98101,0.13503,0.77744
0,0,0.006409,0.68764,4.1769e-05,0.011242,0.00011111,0.074658,0.061879,0.46619,0.16888,0.69519,0,0,0.77982,0.99318,0.80885,0.99262,0.80446,0.98139,0.14096,0.78146
0,0,0.0064941,0.68932,4.2042e-05,0.011463,0.00011248,0.075887,0.063375,0.47305,0.17212,0.69836,0,0,0.78042,0.99322,0.80893,0.99264,0.80498,0.98173,0.14706,0.78543
0,0,0.0065514,0.69054,4.2178e-05,0.011686,0.00011316,0.077116,0.064917,0.48002,0.17548,0.70156,0,0,0.78104,0.99327,0.809,0.99265,0.80548,0.98201,0.15334,0.78952
0,0,0.0066137,0.69155,4.2315e-05,0.011942,0.00011384,0.078362,0.066507,0.48708,0.17886,0.70475,0,0,0.78161,0.9933,0.80907,0.99266,0.80597,0.98235,0.15985,0.79349
0,0,0.0066736,0.69287,4.2451e-05,0.012217,0.00011493,0.079588,0.068153,0.49414,0.18231,0.70802,0,0,0.78218,0.99335,0.80914,0.99267,0.80645,0.98265,0.16656,0.79746
0,0,0.006748,0.6944,4.2451e-05,0.012481,0.00011548,0.080891,0.069822,0.50131,0.18583,0.7112,0,0,0.78273,0.9934,0.80921,0.99268,0.80691,0.98302,0.17344,0.80147
0,0,0.0068296,0.69549,4.2724e-05,0.012737,0.00011712,0.082182,0.071536,0.50835,0.1894,0.71448,0,0,0.78328,0.99343,0.80928,0.99269,0.80737,0.98334,0.1806,0.80534
0,0,0.0069041,0.69669,4.2861e-05,0.012992,0.00011807,0.083452,0.073281,0.51542,0.19304,0.71775,0,0,0.7838,0.99346,0.80935,0.9927,0.80782,0.9836,0.18801,0.8091
0,0,0.0069705,0.69766,4.2861e-05,0.013254,0.00011903,0.084735,0.075079,0.52255,0.19671,0.72092,0,0,0.78436,0.9935,0.80942,0.99272,0.80825,0.98391,0.19566,0.8129
0,0,0.0070361,0.69871,4.327e-05,0.013539,0.00011957,0.086094,0.076935,0.5296,0.20049,0.72416,0,0,0.78491,0.99353,0.80949,0.99273,0.80866,0.9842,0.20347,0.81666
0,0,0.0071044,0.69963,4.3543e-05,0.013801,0.00012012,0.087507,0.078862,0.5367,0.2043,0.72726,0,0,0.78542,0.99356,0.80956,0.99274,0.80907,0.9845,0.21143,0.82041
0,0,0.0071755,0.70028,4.3816e-05,0.014055,0.00012135,0.088825,0.080813,0.54394,0.20815,0.73051,0,0,0.78592,0.99359,0.80963,0.99276,0.80946,0.98481,0.21965,0.8242
0,0,0.0072339,0.70103,4.3816e-05,0.014336,0.0001223,0.090176,0.082812,0.55095,0.21212,0.73373,0,0,0.78644,0.99363,0.8097,0.99276,0.80986,0.98509,0.22803,0.82786
0,0,0.0073109,0.70212,4.4226e-05,0.014643,0.00012353,0.091637,0.084874,0.55797,0.21611,0.73689,0,0,0.78696,0.99367,0.80976,0.99278,0.81023,0.98535,0.23663,0.83133
0,0,0.0073714,0.70321,4.4226e-05,0.014956,0.00012476,0.093025,0.086999,0.56518,0.22014,0.74008,0,0,0.7875,0.99372,0.80983,0.9928,0.8106,0.98561,0.24537,0.83485
0,0,0.0074253,0.70438,4.4226e-05,0.015292,0.00012572,0.094519,0.089194,0.5725,0.22426,0.74328,0,0,0.78799,0.99375,0.8099,0.99281,0.81095,0.98589,0.2543,0.83833
0,0,0.0074858,0.70521,4.4499e-05,0.015626,0.00012722,0.096,0.091437,0.57945,0.22847,0.74661,0,0,0.78847,0.9938,0.80997,0.99282,0.81128,0.98615,0.26335,0.84179
0,0,0.007549,0.70589,4.4772e-05,0.015969,0.00012872,0.097531,0.093725,0.58649,0.23271,0.74983,0,0,0.78895,0.99384,0.81004,0.99283,0.81161,0.98643,0.27251,0.8452
0,0,0.0076221,0.70685,4.5045e-05,0.016325,0.00012995,0.099017,0.096041,0.59373,0.23706,0.75304,0,0,0.78944,0.99387,0.8101,0.99284,0.81194,0.98668,0.28187,0.84859
0,0,0.0076707,0.70785,4.5181e-05,0.016689,0.00013131,0.10061,0.09847,0.60079,0.24144,0.75623,0,0,0.78996,0.99389,0.81016,0.99284,0.81226,0.98691,0.29142,0.8519
0,0,0.0077301,0.70922,4.5181e-05,0.017077,0.0001335,0.10218,0.101,0.60783,0.24583,0.75939,0,0,0.79041,0.99394,0.81022,0.99285,0.81257,0.98714,0.47476,0.85531
0,0,0.0077844,0.71055,4.5318e-05,0.017476,0.00013513,0.10379,0.10357,0.61507,0.25028,0.76253,0,0,0.79086,0.99397,0.81028,0.99287,0.81287,0.98736,0.48456,0.85858
0,0,0.0078509,0.71195,4.5454e-05,0.017876,0.00013677,0.1053,0.10622,0.62227,0.25481,0.76568,0,0,0.79132,0.994,0.81034,0.99288,0.81315,0.9876,0.49443,0.86173
0,0,0.0079418,0.71332,4.5864e-05,0.018272,0.00013868,0.10687,0.10894,0.6294,0.25937,0.76886,0,0,0.79179,0.99403,0.81041,0.99289,0.81344,0.98783,0.50445,0.86494
0,0,0.0080091,0.71492,4.6273e-05,0.018664,0.00013978,0.10852,0.11174,0.63672,0.26403,0.77204,0,0,0.79224,0.99408,0.81048,0.9929,0.81371,0.98805,0.51454,0.86806
0,0,0.0080873,0.71671,4.6683e-05,0.019061,0.00014155,0.11016,0.11466,0.64396,0.26871,0.77514,0,0,0.79267,0.9941,0.81054,0.99291,0.81398,0.98827,0.52477,0.8711
0,0,0.0081624,0.71849,4.6956e-05,0.019452,0.00014305,0.11186,0.11764,0.65122,0.27349,0.77823,0,0,0.79311,0.99413,0.8106,0.99292,0.81424,0.98847,0.53497,0.87408
0,0,0.0082504,0.72031,4.7638e-05,0.019852,0.00014455,0.11343,0.1207,0.65855,0.27827,0.78139,0,0,0.79353,0.99416,0.81065,0.99293,0.81449,0.98866,0.54519,0.87706
0,0,0.0083546,0.72245,4.7911e-05,0.020258,0.00014592,0.11512,0.12386,0.666,0.28311,0.78462,0,0,0.79393,0.99421,0.81072,0.99295,0.81475,0.98886,0.55558,0.88001
0,0,0.0084732,0.72498,4.8048e-05,0.020677,0.00014892,0.11675,0.12711,0.67323,0.28805,0.78787,0,0,0.79434,0.99424,0.81077,0.99296,0.81499,0.98905,0.56597,0.88283
0,0,0.0085743,0.72728,4.8321e-05,0.021088,0.00015056,0.11844,0.13045,0.68037,0.29299,0.79105,0,0,0.79475,0.99427,0.81084,0.99297,0.81523,0.98923,0.57628,0.8857
0,0,0.0086816,0.72897,4.8594e-05,0.021492,0.00015288,0.12013,0.13385,0.68735,0.29797,0.7942,0,0,0.79516,0.9943,0.81089,0.99299,0.81545,0.98942,0.5867,0.88856
0,0,0.0087663,0.73039,4.873e-05,0.021967,0.00015452,0.12188,0.13739,0.6944,0.30304,0.79721,0,0,0.7956,0.99433,0.81096,0.993,0.81567,0.98961,0.59709,0.89131
0,0,0.0088588,0.73211,4.914e-05,0.022375,0.00015588,0.1237,0.14105,0.70156,0.30813,0.80039,0,0,0.79602,0.99435,0.81102,0.993,0.81588,0.98981,0.6075,0.89398
0,0,0.0089564,0.73346,4.9276e-05,0.022844,0.00015766,0.12547,0.14476,0.70875,0.31331,0.80347,0,0,0.7964,0.99437,0.81107,0.99302,0.81609,0.98998,0.6179,0.89665
0,0,0.0090477,0.73454,4.9413e-05,0.023335,0.0001597,0.12726,0.14859,0.71585,0.31851,0.80641,0,0,0.79676,0.9944,0.81114,0.99303,0.81629,0.99017,0.62819,0.89926
0,0,0.0091474,0.73591,4.9959e-05,0.023811,0.00016189,0.12906,0.15256,0.72294,0.3238,0.80957,0,0,0.79713,0.99444,0.8112,0.99303,0.81649,0.99034,0.63841,0.90181
0,0,0.0092354,0.73693,5.0368e-05,0.024263,0.00016366,0.13094,0.15667,0.73008,0.32914,0.81265,0,0,0.79749,0.99448,0.81125,0.99304,0.81668,0.9905,0.64856,0.90429
0,0,0.0093127,0.73788,5.0914e-05,0.024816,0.00016598,0.13286,0.16096,0.73726,0.3345,0.81573,0,0,0.79782,0.99451,0.8113,0.99305,0.81686,0.99066,0.65867,0.9067
0,0,0.0094011,0.7389,5.1051e-05,0.025285,0.0001683,0.13465,0.16535,0.74424,0.33994,0.81878,0,0,0.79815,0.99454,0.81135,0.99306,0.81706,0.99083,0.66858,0.90914
0,0,0.0094917,0.7401,5.1051e-05,0.025748,0.0001709,0.13653,0.16992,0.75133,0.34541,0.82189,0,0,0.7985,0.99457,0.8114,0.99306,0.81724,0.99098,0.67846,0.91143
0,0,0.0095739,0.74121,5.1187e-05,0.026269,0.0001724,0.13847,0.17462,0.7584,0.35092,0.82491,0,0,0.79884,0.9946,0.81146,0.99308,0.81741,0.99113,0.68825,0.9137
0,0,0.0096442,0.74237,5.187e-05,0.026749,0.00017458,0.14035,0.17952,0.7654,0.35655,0.82801,0,0,0.7992,0.99463,0.81151,0.99309,0.81758,0.99128,0.69789,0.91599
0,0,0.0097309,0.74355,5.2143e-05,0.027278,0.00017786,0.14226,0.18457,0.77236,0.36215,0.83107,0,0,0.79959,0.99465,0.81156,0.99309,0.81774,0.99143,0.70742,0.91831
0,0,0.0098229,0.74487,5.2825e-05,0.027763,0.00018127,0.14422,0.18981,0.77936,0.36781,0.83402,0,0,0.79998,0.99469,0.81161,0.9931,0.81789,0.99158,0.7168,0.92045
0,0,0.0099447,0.74594,5.3371e-05,0.028344,0.00018386,0.14629,0.1953,0.78637,0.37346,0.83712,0,0,0.80035,0.99472,0.81166,0.99311,0.81805,0.99172,0.72607,0.92257
0,0,0.010056,0.74697,5.3508e-05,0.028836,0.00018605,0.14838,0.20096,0.79362,0.37922,0.84016,0,0,0.80072,0.99476,0.81172,0.99312,0.81821,0.99187,0.73513,0.92455
0,0,0.010152,0.7481,5.3781e-05,0.029379,0.00018823,0.15045,0.20682,0.80052,0.38503,0.84319,0,0,0.80106,0.99479,0.81177,0.99313,0.81835,0.99202,0.74395,0.92653
0,0,0.01025,0.74927,5.3917e-05,0.029915,0.00019096,0.15246,0.2129,0.80754,0.39085,0.84623,0,0,0.80136,0.99483,0.81182,0.99314,0.81849,0.99213,0.75263,0.92852
0,0,0.010344,0.75027,5.4873e-05,0.03041,0.0001941,0.15452,0.2192,0.81446,0.39671,0.84924,0,0,0.80166,0.99486,0.81187,0.99316,0.81864,0.99229,0.76117,0.93042
0,0,0.010428,0.75107,5.5009e-05,0.030973,0.00019724,0.1566,0.22579,0.82159,0.40257,0.85222,0,0,0.80194,0.99489,0.81192,0.99317,0.81877,0.9924,0.7695,0.9323
0,0,0.010518,0.75221,5.5009e-05,0.031507,0.00020024,0.15872,0.23267,0.82873,0.40846,0.85527,0,0,0.80224,0.9949,0.81197,0.99318,0.8189,0.99252,0.77768,0.93419
0,0,0.010617,0.75316,5.5419e-05,0.03211,0.00020243,0.16073,0.23989,0.83575,0.4144,0.85834,0,0,0.80252,0.99492,0.81202,0.99319,0.81903,0.99263,0.78563,0.93606
0,0,0.010701,0.75407,5.5692e-05,0.032676,0.00020598,0.16287,0.24736,0.84282,0.42033,0.86133,0,0,0.80281,0.99494,0.81207,0.9932,0.81916,0.99276,0.7934,0.93779
0,0,0.010813,0.7553,5.5692e-05,0.033232,0.00020925,0.16508,0.25526,0.84984,0.42635,0.8643,0,0,0.80312,0.99497,0.81212,0.99321,0.81927,0.99289,0.80097,0.93957
0,0,0.010939,0.75641,5.5692e-05,0.033809,0.0002128,0.16721,0.26351,0.85654,0.43244,0.86717,0,0,0.80343,0.99499,0.81217,0.99322,0.81939,0.99299,0.80832,0.94126
0,0,0.01107,0.75783,5.5692e-05,0.034357,0.00021581,0.16943,0.2722,0.86341,0.43851,0.8701,0,0,0.80373,0.995,0.81222,0.99323,0.8195,0.99311,0.8155,0.94288
0,0,0.011244,0.75953,5.6238e-05,0.034931,0.00021894,0.17162,0.28134,0.87018,0.44464,0.87305,0,0,0.80404,0.99503,0.81227,0.99324,0.81961,0.99323,0.82244,0.94448
0,0,0.011382,0.76037,5.6511e-05,0.035522,0.00022154,0.17387,0.29101,0.87704,0.45078,0.87594,0,0,0.80436,0.99504,0.81232,0.99325,0.81971,0.99334,0.82919,0.94605
0,0,0.011532,0.76139,5.692e-05,0.036139,0.00022509,0.17612,0.30123,0.88383,0.45692,0.87881,0,0,0.80465,0.99506,0.81236,0.99326,0.81982,0.99344,0.83573,0.9476
0,0,0.011673,0.7627,5.7193e-05,0.036793,0.00022918,0.17841,0.31216,0.89059,0.46308,0.88174,0,0,0.80492,0.99508,0.81241,0.99327,0.81991,0.99356,0.84212,0.94915
0,0,0.011778,0.76418,5.7466e-05,0.037428,0.000233,0.18062,0.32381,0.89733,0.46924,0.88459,0,0,0.80516,0.9951,0.81245,0.99327,0.82001,0.99367,0.84827,0.95059
0,0,0.011866,0.76538,5.8012e-05,0.038089,0.00023628,0.18295,0.33627,0.90428,0.47548,0.88745,0,0,0.80541,0.99512,0.8125,0.99328,0.8201,0.99377,0.85425,0.95196
0,0,0.011928,0.7664,5.8285e-05,0.038757,0.00024024,0.18528,0.34964,0.91126,0.48166,0.89034,0,0,0.80567,0.99513,0.81255,0.99329,0.82019,0.99387,0.86002,0.95339
0,0,0.012002,0.7678,5.8422e-05,0.039465,0.00024297,0.18757,0.36413,0.91825,0.48787,0.89311,0,0,0.80591,0.99516,0.8126,0.99329,0.82028,0.99396,0.86563,0.95475
0,0,0.012087,0.76945,5.9104e-05,0.040064,0.00024788,0.18983,0.37989,0.92519,0.49412,0.8959,0,0,0.80615,0.99517,0.81264,0.99331,0.82037,0.99405,0.87104,0.9561
0,0,0.012152,0.77085,5.9787e-05,0.040772,0.0002513,0.1923,0.39722,0.93227,0.5004,0.89865,0,0,0.80638,0.99519,0.81269,0.99332,0.82045,0.99414,0.87625,0.9574
0,0,0.012228,0.77241,6.0469e-05,0.041475,0.00025676,0.19472,0.41657,0.93929,0.50661,0.90136,0,0,0.8066,0.9952,0.81273,0.99332,0.82053,0.99424,0.88126,0.95863
0,0,0.012296,0.77345,6.0879e-05,0.042202,0.00026112,0.1971,0.43852,0.94652,0.51282,0.90417,0,0,0.80683,0.99523,0.81278,0.99332,0.82061,0.99432,0.88608,0.95983
0,0,0.012365,0.77474,6.1288e-05,0.042921,0.0002644,0.19947,0.46382,0.95381,0.51899,0.90689,0,0,0.8071,0.99524,0.81282,0.99333,0.82069,0.9944,0.89074,0.96107
0,0,0.012439,0.77596,6.1425e-05,0.043681,0.00026836,0.20189,0.49399,0.96174,0.52517,0.90957,0,0,0.80742,0.99527,0.81287,0.99334,0.82077,0.99448,0.89529,0.96223
0,0,0.012529,0.7774,6.1971e-05,0.044391,0.00027382,0.20418,0.53234,0.97036,0.53131,0.91229,0,0,0.80767,0.9953,0.81291,0.99335,0.82084,0.99457,0.89963,0.96339
0,0,0.012626,0.7789,6.2517e-05,0.045172,0.00027969,0.20656,0.58974,0.98052,0.53746,0.91491,0,0,0.80787,0.99531,0.81295,0.99335,0.82091,0.99466,0.9038,0.96445
0,0,0.012743,0.78025,6.3336e-05,0.04595,0.00028405,0.2091,1,1,0.54364,0.91746,0,0,0.80807,0.99533,0.81299,0.99336,0.82098,0.99472,0.90784,0.96551
0,0,0.012841,0.78145,6.4155e-05,0.046717,0.00028829,0.21163,0,0,0.54979,0.92004,0,0,0.80825,0.99535,0.81304,0.99337,0.82105,0.99478,0.91169,0.96656
0,0,0.012964,0.78264,6.4155e-05,0.04752,0.00029347,0.2141,0,0,0.55589,0.92252,0,0,0.80843,0.99538,0.81308,0.99337,0.82111,0.99485,0.91539,0.96756
0,0,0.013067,0.78364,6.4291e-05,0.048312,0.00029962,0.21673,0,0,0.56195,0.92499,0,0,0.80862,0.99542,0.81312,0.99338,0.82118,0.99492,0.91899,0.9686
0,0,0.013177,0.78447,6.4564e-05,0.049088,0.00030398,0.21925,0,0,0.56793,0.92745,0,0,0.80881,0.99544,0.81316,0.99338,0.82124,0.995,0.92242,0.96956
0,0,0.013295,0.78534,6.4701e-05,0.0499,0.00030917,0.22179,0,0,0.57392,0.92991,0,0,0.809,0.99546,0.8132,0.99339,0.8213,0.99507,0.92573,0.97052
0,0,0.013433,0.7869,6.511e-05,0.050703,0.00031286,0.22431,0,0,0.57975,0.93236,0,0,0.8092,0.99548,0.81324,0.9934,0.82137,0.99514,0.9289,0.97143
0,0,0.013585,0.78873,6.552e-05,0.051554,0.00031763,0.22689,0,0,0.58557,0.9347,0,0,0.8094,0.99551,0.81328,0.99341,0.82142,0.9952,0.93193,0.97231
0,0,0.013775,0.7899,6.6339e-05,0.052359,0.00032514,0.22952,0,0,0.59138,0.93707,0,0,0.80959,0.99553,0.81332,0.99341,0.82148,0.99526,0.93485,0.97316
0,0,0.013927,0.7909,6.6748e-05,0.053219,0.00033101,0.23218,0,0,0.59713,0.9394,0,0,0.80978,0.99556,0.81336,0.99342,0.82153,0.99532,0.93767,0.97399
0,0,0.014073,0.79177,6.7294e-05,0.054134,0.00033579,0.23486,0,0,0.60283,0.94172,0,0,0.80998,0.99559,0.81339,0.99342,0.82159,0.9954,0.94036,0.97483
0,0,0.014218,0.79292,6.7977e-05,0.054992,0.00034043,0.2375,0,0,0.60848,0.9438,0,0,0.81017,0.99561,0.81344,0.99343,0.82164,0.99546,0.94294,0.97559
0,0,0.014378,0.79406,6.8523e-05,0.055864,0.00034725,0.24007,0,0,0.61406,0.946,0,0,0.81032,0.99564,0.81348,0.99344,0.82169,0.99553,0.94543,0.97635
0,0,0.014534,0.7953,6.9342e-05,0.056774,0.00035326,0.24284,0,0,0.61954,0.94813,0,0,0.81048,0.99567,0.81352,0.99345,0.82174,0.9956,0.94779,0.97711
0,0,0.014689,0.79656,6.9478e-05,0.05768,0.00036036,0.24552,0,0,0.62502,0.9501,0,0,0.81066,0.99568,0.81356,0.99346,0.82179,0.99568,0.95003,0.97783
0,0,0.014857,0.79781,6.9751e-05,0.058524,0.00036677,0.24828,0,0,0.63033,0.95209,0,0,0.8108,0.99571,0.8136,0.99347,0.82184,0.99574,0.9522,0.97857
0,0,0.015022,0.79866,7.0297e-05,0.059445,0.00037469,0.25093,0,0,0.63559,0.95404,0,0,0.81096,0.99573,0.81364,0.99348,0.82188,0.9958,0.95427,0.97923
0,0,0.015208,0.8,7.0707e-05,0.060375,0.00038029,0.25367,0,0,0.64083,0.95593,0,0,0.81113,0.99575,0.81368,0.99348,0.82193,0.99586,0.95625,0.97984
0,0,0.015363,0.80105,7.1526e-05,0.061326,0.00038943,0.2564,0,0,0.64593,0.95774,0,0,0.81128,0.99578,0.81371,0.99349,0.82197,0.99591,0.95814,0.9805
0,0,0.015517,0.80222,7.2072e-05,0.062274,0.00039858,0.25917,0,0,0.65093,0.95953,0,0,0.81144,0.99579,0.81375,0.99349,0.82202,0.99597,0.95997,0.98114
0,0,0.015694,0.80385,7.2754e-05,0.063209,0.00040472,0.26194,0,0,0.65582,0.96122,0,0,0.8116,0.99581,0.81378,0.9935,0.82206,0.99602,0.96169,0.98167
0,0,0.015885,0.80495,7.33e-05,0.064171,0.00041373,0.26476,0,0,0.66065,0.96277,0,0,0.81179,0.99583,0.81382,0.9935,0.8221,0.99608,0.96337,0.98225
0,0,0.016044,0.80583,7.3437e-05,0.065212,0.00042165,0.26765,0,0,0.66539,0.96436,0,0,0.81197,0.99585,0.81385,0.9935,0.82213,0.99614,0.96496,0.98281
0,0,0.016201,0.80714,7.4256e-05,0.066257,0.00043052,0.27056,0,0,0.66995,0.96575,0,0,0.81213,0.99587,0.81389,0.9935,0.82217,0.99619,0.96648,0.98337
0,0,0.016339,0.80885,7.4802e-05,0.067271,0.00044144,0.27345,0,0,1,1,0,0,0.81227,0.9959,0.81392,0.99351,0.8222,0.99623,0.96793,0.9839
0,0,0.016464,0.81042,7.5484e-05,0.068336,0.00045181,0.27638,0,0,0,0,0,0,0.8124,0.99592,0.81396,0.99351,0.82223,0.99628,0.96933,0.98438
0,0,0.016595,0.8121,7.644e-05,0.069427,0.00046109,0.27933,0,0,0,0,0,0,0.81253,0.99595,0.81399,0.99352,0.82226,0.99633,0.97066,0.98489
0,0,0.016705,0.81385,7.6986e-05,0.070451,0.0004701,0.28221,0,0,0,0,0,0,0.81266,0.99598,0.81403,0.99352,0.8223,0.99637,0.97192,0.98537
0,0,0.016818,0.81519,7.7395e-05,0.071433,0.00047898,0.28517,0,0,0,0,0,0,0.8128,0.996,0.81407,0.99353,0.82233,0.99642,0.97313,0.98584
0,0,0.016916,0.81666,7.7668e-05,0.072555,0.0004888,0.28803,0,0,0,0,0,0,0.81294,0.99604,0.8141,0.99354,0.82236,0.99647,0.97431,0.98631
0,0,0.017036,0.81802,7.7805e-05,0.07358,0.00049945,0.29099,0,0,0,0,0,0,0.81307,0.99608,0.81414,0.99355,0.82239,0.9965,0.97539,0.98676
0,0,0.017166,0.81953,7.8214e-05,0.074716,0.00051078,0.2939,0,0,0,0,0,0,0.8132,0.9961,0.81417,0.99356,0.82242,0.99655,0.97645,0.98717
0,0,0.017295,0.82136,7.876e-05,0.075854,0.00052197,0.29702,0,0,0,0,0,0,0.81333,0.99613,0.81421,0.99356,0.82245,0.99658,0.97747,0.9876
0,0,0.017441,0.82271,7.9306e-05,0.076943,0.00053317,0.30002,0,0,0,0,0,0,0.81346,0.99616,0.81424,0.99356,0.82248,0.99663,0.97843,0.98798
0,0,0.01761,0.82381,7.9716e-05,0.078038,0.000546,0.30313,0,0,0,0,0,0,0.81359,0.9962,0.81427,0.99357,0.82251,0.99668,0.97937,0.98833
0,0,0.017824,0.8248,8.0262e-05,0.079177,0.00055542,0.30626,0,0,0,0,0,0,0.81371,0.99623,0.8143,0.99357,0.82253,0.9967,0.98029,0.98872
0,0,0.018047,0.82563,8.0808e-05,0.080365,0.00056702,0.30939,0,0,0,0,0,0,0.81384,0.99626,0.81433,0.99357,0.82256,0.99673,0.98116,0.9891
0,0,0.018281,0.82726,8.0944e-05,0.081585,0.00058012,0.31251,0,0,0,0,0,0,0.81396,0.99629,0.81437,0.99358,0.82259,0.99677,0.98199,0.98948
0,0,0.018496,0.8284,8.1627e-05,0.08279,0.00059336,0.31562,0,0,0,0,0,0,0.81408,0.99631,0.8144,0.99358,0.82261,0.9968,0.98277,0.98984
0,0,0.01873,0.8298,8.2173e-05,0.084028,0.00060742,0.31887,0,0,0,0,0,0,0.81421,0.99635,0.81443,0.99359,0.82263,0.99684,0.98352,0.99021
0,0,0.018967,0.83116,8.3265e-05,0.085302,0.00062257,0.3221,0,0,0,0,0,0,0.81435,0.99637,0.81446,0.9936,0.82265,0.99688,0.98424,0.99057
0,0,0.01923,0.83218,8.3947e-05,0.086601,0.000638,0.32528,0,0,0,0,0,0,0.81446,0.99638,0.81449,0.9936,0.82268,0.99692,0.98492,0.99089
0,0,0.019532,0.83337,8.4357e-05,0.087941,0.00065192,0.32848,0,0,0,0,0,0,0.81458,0.9964,0.81453,0.99361,0.8227,0.99694,0.98558,0.99125
0,0,0.019787,0.83516,8.4903e-05,0.0892,0.00066707,0.33167,0,0,0,0,0,0,0.81468,0.99641,0.81456,0.99361,0.82271,0.99697,0.98622,0.99155
0,0,0.020065,0.83609,8.5585e-05,0.09052,0.00068045,0.33489,0,0,0,0,0,0,0.81479,0.99644,0.81459,0.99362,0.82273,0.997,0.98681,0.99185
0,0,0.02032,0.83728,8.5858e-05,0.091909,0.00069724,0.33811,0,0,0,0,0,0,0.8149,0.99645,0.81462,0.99362,0.82276,0.99704,0.98738,0.99215
0,0,0.020597,0.83827,8.695e-05,0.093273,0.00071266,0.34132,0,0,0,0,0,0,0.81502,0.99646,0.81465,0.99363,0.82278,0.99707,0.98793,0.99242
0,0,0.020801,0.83907,8.7633e-05,0.094594,0.00072918,0.34464,0,0,0,0,0,0,0.81515,0.99647,0.81468,0.99363,0.82279,0.99711,0.98845,0.99269
0,0,0.021015,0.8396,8.8042e-05,0.095996,0.00074624,0.3478,0,0,0,0,0,0,0.81526,0.99649,0.81472,0.99364,0.82281,0.99715,0.98896,0.99295
0,0,0.021203,0.83998,8.8451e-05,0.097421,0.0007644,0.35114,0,0,0,0,0,0,0.81537,0.99651,0.81475,0.99365,0.82282,0.99718,0.98943,0.99319
0,0,0.021394,0.84043,8.9134e-05,0.098874,0.00078282,0.35442,0,0,0,0,0,0,0.81548,0.99652,0.81478,0.99365,0.82284,0.99721,0.98989,0.99342
0,0,0.0216,0.84081,9.0226e-05,0.10038,0.00080002,0.35769,0,0,0,0,0,0,0.81559,0.99652,0.81481,0.99366,0.82286,0.99724,0.99034,0.99365
0,0,0.021805,0.84152,9.0635e-05,0.10183,0.00082091,0.36105,0,0,0,0,0,0,0.8157,0.99654,0.81484,0.99366,0.82287,0.99727,0.99077,0.99387
0,0,0.02202,0.84218,9.1181e-05,0.10325,0.00084302,0.36439,0,0,0,0,0,0,0.81581,0.99655,0.81487,0.99366,0.82288,0.9973,0.99118,0.9941
0,0,0.022185,0.84269,9.2137e-05,0.10472,0.00086117,0.36789,0,0,0,0,0,0,0.81591,0.99657,0.8149,0.99367,0.8229,0.99733,0.99157,0.99432
0,0,0.022335,0.84311,9.2956e-05,0.10628,0.0008796,0.37131,0,0,0,0,0,0,0.81601,0.99658,0.81493,0.99367,0.82291,0.99736,0.99195,0.99454
0,0,0.02248,0.84358,9.3911e-05,0.10781,0.00089912,0.37458,0,0,0,0,0,0,0.81612,0.99659,0.81496,0.99368,0.82292,0.99738,0.9923,0.99472
0,0,0.022572,0.84389,9.4457e-05,0.10932,0.0009185,0.37795,0,0,0,0,0,0,0.81622,0.9966,0.81499,0.99369,0.82294,0.9974,0.99264,0.99491
0,0,0.022681,0.84454,9.5549e-05,0.11091,0.00093939,0.38139,0,0,0,0,0,0,0.81632,0.99661,0.81502,0.99369,0.82295,0.99743,0.99297,0.99511
0,0,0.022773,0.84555,9.5686e-05,0.1125,0.0009615,0.38491,0,0,0,0,0,0,0.81644,0.99662,0.81505,0.99369,0.82296,0.99745,0.99329,0.99527
0,0,0.022876,0.84665,9.5959e-05,0.11416,0.00098484,0.3884,0,0,0,0,0,0,0.81653,0.99663,0.81508,0.9937,0.82298,0.99748,0.99358,0.99541
0,0,0.02298,0.84771,9.6641e-05,0.11588,0.0010083,0.39193,0,0,0,0,0,0,0.81662,0.99664,0.81511,0.9937,0.82299,0.9975,0.99388,0.99558
0,0,0.023105,0.84888,9.7324e-05,0.11744,0.0010314,0.39545,0,0,0,0,0,0,0.8167,0.99665,0.81514,0.99371,0.823,0.99752,0.99414,0.99573
0,0,0.023244,0.85008,9.8143e-05,0.11917,0.0010598,0.39902,0,0,0,0,0,0,0.81679,0.99666,0.81516,0.99372,0.82301,0.99755,0.99441,0.99589
0,0,0.023422,0.85248,9.8825e-05,0.12094,0.0010842,0.40238,0,0,0,0,0,0,0.8169,0.99668,0.81519,0.99372,0.82302,0.99756,0.99465,0.99604
0,0,0.023593,0.85414,9.9371e-05,0.12265,0.0011126,0.40587,0,0,0,0,0,0,0.81701,0.9967,0.81522,0.99373,0.82303,0.99758,0.99489,0.99619
0,0,0.02376,0.85562,9.9644e-05,0.12434,0.0011387,0.40941,0,0,0,0,0,0,0.8171,0.99671,0.81524,0.99373,0.82304,0.9976,0.99511,0.99632
0,0,0.023937,0.8569,0.00010074,0.12611,0.0011708,0.41286,0,0,0,0,0,0,0.81718,0.99673,0.81527,0.99374,0.82305,0.99762,0.99533,0.99647
0,0,0.024159,0.85829,0.00010169,0.12802,0.0012028,0.41621,0,0,0,0,0,0,0.81727,0.99675,0.81529,0.99374,0.82305,0.99765,0.99553,0.9966
0,0,0.024375,0.8597,0.0001021,0.12978,0.0012279,0.41951,0,0,0,0,0,0,0.81734,0.99677,0.81532,0.99374,0.82306,0.99767,0.99573,0.99673
0,0,0.024594,0.86083,0.00010292,0.13164,0.001258,0.42298,0,0,0,0,0,0,0.81742,0.99679,0.81535,0.99375,0.82307,0.9977,0.99592,0.99687
0,0,0.024846,0.86218,0.00010429,0.13352,0.0012887,0.42651,0,0,0,0,0,0,0.81752,0.9968,0.81537,0.99375,0.82308,0.99771,0.9961,0.99698
0,0,0.025185,0.86444,0.00010483,0.13538,0.0013193,0.42988,0,0,0,0,0,0,0.8176,0.99681,0.8154,0.99376,0.82309,0.99773,0.99628,0.99708
0,0,0.025548,0.86627,0.00010497,0.13723,0.0013501,0.4334,0,0,0,0,0,0,0.81768,0.99683,0.81543,0.99376,0.82309,0.99774,0.99644,0.99717
0,0,0.025873,0.86788,0.00010551,0.13913,0.0013799,0.43678,0,0,0,0,0,0,0.81775,0.99685,0.81545,0.99376,0.8231,0.99776,0.99659,0.99728
0,0,0.026215,0.8689,0.00010633,0.14107,0.0014145,0.44025,0,0,0,0,0,0,0.81781,0.99686,0.81547,0.99377,0.82311,0.99777,0.99674,0.99736
0,0,0.026583,0.86961,0.00010729,0.1429,0.0014498,0.44378,0,0,0,0,0,0,0.81789,0.99687,0.8155,0.99377,0.82311,0.99778,0.99689,0.99746
0,0,0.026936,0.87045,0.0001077,0.14486,0.0014873,0.44722,0,0,0,0,0,0,0.81797,0.9969,0.81553,0.99378,0.82312,0.9978,0.99703,0.99755
0,0,0.027333,0.87189,0.00010797,0.14679,0.0015315,0.45067,0,0,0,0,0,0,0.81803,0.99692,0.81555,0.99378,0.82313,0.99782,0.99715,0.99764
0,0,0.027741,0.87346,0.00010879,0.14892,0.0015674,0.4541,0,0,0,0,0,0,0.81809,0.99694,0.81558,0.99378,0.82313,0.99784,0.99727,0.99772
0,0,0.028172,0.87445,0.00010975,0.15107,0.0016123,0.45756,0,0,0,0,0,0,0.81816,0.99696,0.8156,0.99379,0.82314,0.99786,0.99739,0.99778
0,0,0.028627,0.8753,0.0001107,0.15319,0.0016567,0.46107,0,0,0,0,0,0,0.81823,0.99697,0.81562,0.99379,0.82314,0.99788,0.99752,0.99785
0,0,0.029042,0.87611,0.00011125,0.1553,0.0017011,0.46454,0,0,0,0,0,0,0.81829,0.99698,0.81565,0.9938,0.82315,0.9979,0.99763,0.99794
0,0,0.029394,0.87655,0.00011193,0.15746,0.0017443,0.46796,0,0,0,0,0,0,0.81835,0.997,0.81568,0.9938,0.82316,0.99791,0.99773,0.99801
0,0,0.029761,0.87708,0.00011261,0.15964,0.0017911,0.47144,0,0,0,0,0,0,0.8184,0.99701,0.81571,0.9938,0.82316,0.99792,0.99784,0.99807
0,0,0.030064,0.87749,0.00011357,0.16167,0.0018384,0.47493,0,0,0,0,0,0,0.81846,0.99702,0.81573,0.99381,0.82317,0.99794,0.99794,0.99813
0,0,0.03036,0.87785,0.00011439,0.16385,0.0018868,0.47847,0,0,0,0,0,0,0.81852,0.99703,0.81575,0.99381,0.82317,0.99796,0.99803,0.9982
0,0,0.030682,0.87831,0.00011561,0.16595,0.0019357,0.48202,0,0,0,0,0,0,0.81857,0.99704,0.81577,0.99381,0.82318,0.99797,0.99813,0.99827
0,0,0.031065,0.8788,0.00011657,0.16811,0.001987,0.4855,0,0,0,0,0,0,0.81862,0.99705,0.8158,0.99381,0.82318,0.99798,0.99821,0.99832
0,0,0.03148,0.87927,0.00011698,0.17039,0.0020416,0.48903,0,0,0,0,0,0,0.81867,0.99707,0.81582,0.99382,0.82319,0.998,0.99829,0.99839
0,0,0.031791,0.87969,0.00011807,0.17262,0.0021021,0.49255,0,0,0,0,0,0,0.81871,0.99707,0.81585,0.99382,0.82319,0.99801,0.99837,0.99844
0,0,0.032038,0.88016,0.00011916,0.17493,0.0021596,0.49601,0,0,0,0,0,0,0.81877,0.99708,0.81587,0.99383,0.8232,0.99802,0.99845,0.9985
0,0,0.032428,0.88114,0.00011971,0.17723,0.002223,0.49957,0,0,0,0,0,0,0.81882,0.9971,0.81589,0.99383,0.8232,0.99803,0.99852,0.99855
0,0,0.032723,0.88277,0.00012094,0.17943,0.0022879,0.50298,0,0,0,0,0,0,0.81887,0.9971,0.81591,0.99383,0.82321,0.99804,0.99859,0.9986
0,0,0.033014,0.88422,0.00012299,0.1818,0.0023508,0.50641,0,0,0,0,0,0,0.81892,0.9971,0.81594,0.99384,0.82321,0.99805,0.99865,0.99866
0,0,0.033378,0.88589,0.00012408,0.18414,0.0024137,0.50989,0,0,0,0,0,0,0.81896,0.99711,0.81596,0.99384,0.82322,0.99806,0.99871,0.9987
0,0,0.033729,0.88759,0.0001249,0.18656,0.002487,0.51342,0,0,0,0,0,0,0.819,0.99712,0.81598,0.99384,0.82322,0.99808,0.99876,0.99874
0,0,0.033971,0.88883,0.00012613,0.18893,0.0025568,0.51688,0,0,0,0,0,0,0.81903,0.99712,0.816,0.99385,0.82322,0.99808,0.99882,0.99878
0,0,0.034284,0.88995,0.00012708,0.19141,0.0026301,0.52046,0,0,0,0,0,0,0.81907,0.99713,0.81602,0.99385,0.82323,0.9981,0.99887,0.99883
0,0,0.034561,0.89143,0.00012817,0.19387,0.0027079,0.52405,0,0,0,0,0,0,0.81911,0.99713,0.81604,0.99385,0.82323,0.99811,0.99892,0.99887
0,0,0.034855,0.89293,0.00012967,0.1963,0.002782,0.52754,0,0,0,0,0,0,0.81915,0.99714,0.81607,0.99386,0.82323,0.99812,0.99897,0.9989
0,0,0.03521,0.89417,0.00013077,0.19874,0.0028653,0.53108,0,0,0,0,0,0,0.81918,0.99715,0.81609,0.99386,0.82324,0.99813,0.99902,0.99895
0,0,0.035585,0.89555,0.00013199,0.20132,0.0029555,0.53463,0,0,0,0,0,0,0.81922,0.99715,0.81611,0.99386,0.82324,0.99814,0.99907,0.99899
0,0,0.036061,0.89689,0.00013377,0.20378,0.0030516,0.53815,0,0,0,0,0,0,0.81925,0.99715,0.81613,0.99386,0.82324,0.99814,0.99911,0.99902
0,0,0.036573,0.89861,0.00013527,0.20636,0.0031429,0.54166,0,0,0,0,0,0,0.81929,0.99715,0.81615,0.99386,0.82325,0.99816,0.99915,0.99907
0,0,0.036956,0.89945,0.00013582,0.20902,0.0032417,0.54514,0,0,0,0,0,0,0.81933,0.99716,0.81617,0.99387,0.82325,0.99817,0.99919,0.9991
0,0,0.037392,0.90067,0.00013664,0.21169,0.0033455,0.54864,0,0,0,0,0,0,0.81937,0.99717,0.81619,0.99387,0.82325,0.99817,0.99923,0.99912
0,0,0.037983,0.90206,0.00013786,0.21434,0.0034533,0.55218,0,0,0,0,0,0,0.8194,0.99717,0.81621,0.99387,0.82326,0.99818,0.99926,0.99916
0,0,0.038558,0.90325,0.00013923,0.21693,0.0035604,0.55575,0,0,0,0,0,0,0.81944,0.99717,0.81623,0.99387,0.82326,0.99819,0.9993,0.99919
0,0,0.039124,0.90422,0.00014114,0.21955,0.0036765,0.55939,0,0,0,0,0,0,0.81947,0.99717,0.81625,0.99388,0.82326,0.99819,0.99933,0.99923
0,0,0.039775,0.90513,0.00014251,0.2223,0.0037973,0.5629,0,0,0,0,0,0,0.8195,0.99718,0.81627,0.99388,0.82326,0.9982,0.99937,0.99925
0,0,0.040432,0.90624,0.00014332,0.22497,0.0039167,0.56636,0,0,0,0,0,0,0.81954,0.99718,0.81629,0.99389,0.82327,0.9982,0.9994,0.99929
0,0,0.041258,0.90789,0.00014455,0.2277,0.0040469,0.56988,0,0,0,0,0,0,0.81957,0.99718,0.81631,0.99389,0.82327,0.99822,0.99943,0.99931
0,0,0.042076,0.9093,0.00014592,0.23051,0.0041871,0.57346,0,0,0,0,0,0,0.8196,0.99718,0.81633,0.99389,0.82327,0.99822,0.99946,0.99934
0,0,0.042943,0.91009,0.00014756,0.23326,0.0043257,0.57691,0,0,0,0,0,0,0.81963,0.99718,0.81635,0.9939,0.82327,0.99823,0.99949,0.99936
0,0,0.043576,0.91056,0.00014933,0.23609,0.0044663,0.58055,0,0,0,0,0,0,0.81966,0.99719,0.81638,0.9939,0.82328,0.99824,0.99951,0.99939
0,0,0.04434,0.91096,0.00015124,0.23893,0.0046107,0.58408,0,0,0,0,0,0,0.81969,0.99719,0.8164,0.99391,0.82328,0.99824,0.99954,0.99942
0,0,0.044981,0.91151,0.00015247,0.24191,0.004763,0.58763,0,0,0,0,0,0,0.81972,0.99719,0.81642,0.99391,0.82328,0.99825,0.99957,0.99943
0,0,0.045668,0.91194,0.00015424,0.24482,0.004919,0.59112,0,0,0,0,0,0,0.81975,0.99719,0.81644,0.99391,0.82328,0.99825,0.99959,0.99945
0,0,0.046099,0.91225,0.00015643,0.2478,0.0050891,0.59472,0,0,0,0,0,0,0.81978,0.9972,0.81646,0.99392,0.82328,0.99826,0.99961,0.99947
0,0,0.04665,0.91251,0.00015875,0.2507,0.0052638,0.59818,0,0,0,0,0,0,0.8198,0.9972,0.81648,0.99392,0.82328,0.99826,0.99963,0.99949
0,0,0.047203,0.91276,0.00015998,0.25359,0.0054556,0.60158,0,0,0,0,0,0,0.81982,0.99721,0.81649,0.99392,0.82329,0.99827,0.99965,0.9995
0,0,0.047875,0.91306,0.00016216,0.25662,0.0056441,0.60513,0,0,0,0,0,0,0.81985,0.99721,0.81651,0.99393,0.82329,0.99827,0.99966,0.99952
0,0,0.048353,0.91325,0.00016448,0.25978,0.0058427,0.60853,0,0,0,0,0,0,0.81987,0.99721,0.81653,0.99393,0.82329,0.99828,0.99968,0.99954
0,0,0.048725,0.91332,0.00016735,0.26291,0.0060405,0.61214,0,0,0,0,0,0,0.81989,0.99722,0.81655,0.99393,0.82329,0.99828,0.9997,0.99956
0,0,0.048997,0.91337,0.00016994,0.26603,0.0062533,0.6156,0,0,0,0,0,0,0.81991,0.99722,0.81657,0.99393,0.82329,0.99828,0.99972,0.99957
0,0,0.049208,0.91343,0.00017213,0.26917,0.0064834,0.61924,0,0,0,0,0,0,0.81993,0.99722,0.81659,0.99393,0.8233,0.9983,0.99973,0.99959
0,0,0.049354,0.91348,0.00017472,0.27248,0.0067128,0.6228,0,0,0,0,0,0,0.81995,0.99722,0.81661,0.99393,0.8233,0.9983,0.99974,0.9996
0,0,0.04947,0.91373,0.00017718,0.27564,0.0069433,0.62625,0,0,0,0,0,0,0.81997,0.99722,0.81663,0.99394,0.8233,0.9983,0.99976,0.99961
0,0,0.049584,0.9143,0.00017936,0.27891,0.0071965,0.62983,0,0,0,0,0,0,0.81998,0.99722,0.81665,0.99394,0.8233,0.9983,0.99977,0.99963
0,0,0.049661,0.91459,0.00018168,0.28206,0.0074553,0.63341,0,0,0,0,0,0,0.82,0.99722,0.81667,0.99394,0.8233,0.99831,0.99978,0.99965
0,0,0.049756,0.91469,0.00018468,0.28532,0.0077373,0.63708,0,0,0,0,0,0,0.82002,0.99722,0.81669,0.99395,0.8233,0.99831,0.99979,0.99967
0,0,0.050195,0.9164,0.00018864,0.28857,0.0080223,0.64074,0,0,0,0,0,0,0.82004,0.99722,0.8167,0.99395,0.8233,0.99831,0.9998,0.99968
0,0,0.050604,0.91737,0.00019069,0.29181,0.0083248,0.64435,0,0,0,0,0,0,0.82005,0.99723,0.81672,0.99395,0.8233,0.99831,0.99981,0.99969
0,0,0.050935,0.91854,0.00019301,0.29519,0.0086399,0.64798,0,0,0,0,0,0,0.82007,0.99723,0.81674,0.99395,0.82331,0.99831,0.99982,0.9997
0,0,0.05162,0.92002,0.00019533,0.29846,0.0089492,0.65163,0,0,0,0,0,0,0.82009,0.99723,0.81676,0.99395,0.82331,0.99832,0.99983,0.99972
0,0,0.052343,0.92196,0.00019929,0.30181,0.0092822,0.65512,0,0,0,0,0,0,0.82011,0.99723,0.81678,0.99395,0.82331,0.99832,0.99984,0.99973
0,0,0.052926,0.92327,0.00020188,0.30524,0.0096277,0.65881,0,0,0,0,0,0,0.82013,0.99724,0.8168,0.99396,0.82331,0.99832,0.99985,0.99974
0,0,0.053587,0.924,0.00020502,0.30883,0.0099885,0.66244,0,0,0,0,0,0,0.82015,0.99724,0.81682,0.99396,0.82331,0.99833,0.99986,0.99975
0,0,0.054129,0.92502,0.00020775,0.31231,0.010373,0.66606,0,0,0,0,0,0,0.82017,0.99724,0.81683,0.99396,0.82331,0.99833,0.99986,0.99976
0,0,0.054716,0.92572,0.0002113,0.31581,0.010758,0.66973,0,0,0,0,0,0,0.82018,0.99724,0.81685,0.99397,0.82331,0.99833,0.99987,0.99976
0,0,0.055455,0.92691,0.00021444,0.31937,0.011169,0.67337,0,0,0,0,0,0,0.8202,0.99724,0.81687,0.99397,0.82331,0.99833,0.99988,0.99977
0,0,0.056363,0.92832,0.0002169,0.32291,0.011597,0.67694,0,0,0,0,0,0,0.82022,0.99724,0.81689,0.99397,0.82331,0.99833,0.99988,0.99978
0,0,0.057502,0.93,0.00021963,0.32648,0.012045,0.68056,0,0,0,0,0,0,0.82023,0.99725,0.8169,0.99398,0.82331,0.99833,0.99989,0.99979
0,0,0.058382,0.93052,0.00022427,0.33015,0.012516,0.68427,0,0,0,0,0,0,0.82025,0.99725,0.81692,0.99398,0.82331,0.99833,0.99989,0.9998
0,0,0.059331,0.93185,0.00022986,0.33382,0.013001,0.68788,0,0,0,0,0,0,0.82026,0.99726,0.81694,0.99398,0.82332,0.99834,0.9999,0.99981
0,0,0.06045,0.93341,0.00023451,0.33757,0.013506,0.69162,0,0,0,0,0,0,0.82028,0.99726,0.81696,0.99398,0.82332,0.99834,0.9999,0.99982
0,0,0.061577,0.93462,0.00023833,0.34125,0.014032,0.69539,0,0,0,0,0,0,0.82029,0.99727,0.81697,0.99398,0.82332,0.99835,0.99991,0.99982
0,0,0.062696,0.93578,0.00024311,0.34485,0.014593,0.69909,0,0,0,0,0,0,0.8203,0.99728,0.81699,0.99398,0.82332,0.99835,0.99991,0.99983
0,0,0.06398,0.93716,0.00025075,0.34857,0.015169,0.70281,0,0,0,0,0,0,0.82032,0.99728,0.81701,0.99398,0.82332,0.99835,0.99991,0.99983
0,0,0.065841,0.93838,0.00025553,0.35239,0.015767,0.70652,0,0,0,0,0,0,0.82033,0.99729,0.81703,0.99399,0.82332,0.99836,0.99992,0.99984
0,0,0.067755,0.93973,0.00026058,0.35631,0.016376,0.71023,0,0,0,0,0,0,0.82034,0.99729,0.81704,0.99399,0.82332,0.99836,0.99992,0.99985
0,0,0.0697,0.94071,0.00026863,0.36013,0.017029,0.71389,0,0,0,0,0,0,0.82036,0.9973,0.81706,0.99399,0.82332,0.99836,0.99993,0.99985
0,0,0.071276,0.94123,0.00027491,0.36393,0.017707,0.71754,0,0,0,0,0,0,0.82037,0.9973,0.81707,0.99399,0.82332,0.99836,0.99993,0.99986
0,0,0.072955,0.94167,0.00028214,0.36776,0.018415,0.72122,0,0,0,0,0,0,0.82038,0.9973,0.81709,0.994,0.82332,0.99837,0.99993,0.99986
0,0,0.074224,0.94205,0.00028938,0.37167,0.019149,0.72486,0,0,0,0,0,0,0.82039,0.99732,0.8171,0.994,0.82332,0.99837,0.99994,0.99987
0,0,0.075326,0.9424,0.00029907,0.37554,0.019903,0.72852,0,0,0,0,0,0,0.8204,0.99733,0.81712,0.994,0.82333,0.99837,0.99994,0.99987
0,0,0.076297,0.94263,0.00030767,0.37954,0.020676,0.7322,0,0,0,0,0,0,0.82041,0.99733,0.81714,0.994,0.82333,0.99837,0.99994,0.99987
0,0,0.07721,0.94287,0.00031736,0.38354,0.021518,0.73586,0,0,0,0,0,0,0.82042,0.99734,0.81715,0.99401,0.82333,0.99837,0.99994,0.99988
0,0,0.078234,0.94312,0.00032664,0.38748,0.022394,0.73943,0,0,0,0,0,0,0.82043,0.99734,0.81717,0.99401,0.82333,0.99837,0.99995,0.99988
0,0,0.079012,0.94327,0.00033674,0.39153,0.0233,0.743,0,0,0,0,0,0,0.82044,0.99735,0.81718,0.99401,0.82333,0.99837,0.99995,0.99989
0,0,0.079618,0.94335,0.00034862,0.39558,0.024226,0.74667,0,0,0,0,0,0,0.82045,0.99735,0.8172,0.99401,0.82333,0.99838,0.99995,0.99989
0,0,0.080074,0.94339,0.00036241,0.39976,0.025211,0.75026,0,0,0,0,0,0,0.82046,0.99736,0.81721,0.99402,0.82333,0.99838,0.99995,0.9999
0,0,0.080434,0.94357,0.00037442,0.404,0.026223,0.75375,0,0,0,0,0,0,0.82048,0.99737,0.81723,0.99402,0.82333,0.99838,0.99996,0.9999
0,0,0.080747,0.94396,0.00038438,0.40821,0.027281,0.75738,0,0,0,0,0,0,0.82049,0.99737,0.81724,0.99402,0.82333,0.99838,0.99996,0.9999
0,0,0.081032,0.94466,0.00039708,0.41239,0.028379,0.76093,0,0,0,0,0,0,0.8205,0.99737,0.81725,0.99402,0.82333,0.99838,0.99996,0.99991
0,0,0.081426,0.94495,0.00041346,0.4168,0.029551,0.76446,0,0,0,0,0,0,0.82052,0.99738,0.81727,0.99402,0.82333,0.99838,0.99996,0.99991
0,0,0.081821,0.94563,0.00042861,0.42106,0.030743,0.76808,0,0,0,0,0,0,0.82053,0.99738,0.81729,0.99402,0.82333,0.99839,0.99996,0.99992
0,0,0.082682,0.94694,0.00044267,0.4255,0.03201,0.77161,0,0,0,0,0,0,0.82054,0.99739,0.8173,0.99402,0.82333,0.99839,0.99996,0.99992
0,0,0.083625,0.94857,0.00045577,0.42991,0.033311,0.77508,0,0,0,0,0,0,0.82055,0.99739,0.81732,0.99403,0.82333,0.99839,0.99997,0.99993
0,0,0.084792,0.9496,0.00047092,0.43432,0.034663,0.7786,0,0,0,0,0,0,0.82056,0.9974,0.81733,0.99403,0.82333,0.99839,0.99997,0.99993
0,0,0.086695,0.95131,0.0004899,0.43867,0.036082,0.78211,0,0,0,0,0,0,0.82057,0.99741,0.81735,0.99404,0.82333,0.99839,0.99997,0.99993
0,0,0.088552,0.95245,0.00050764,0.44307,0.037558,0.78564,0,0,0,0,0,0,0.82058,0.99742,0.81736,0.99404,0.82333,0.99839,0.99997,0.99994
0,0,0.090094,0.9533,0.00052689,0.44754,0.039104,0.78911,0,0,0,0,0,0,0.82059,0.99743,0.81738,0.99404,0.82333,0.99839,0.99997,0.99994
0,0,0.09182,0.95428,0.00054682,0.45196,0.040723,0.79257,0,0,0,0,0,0,0.8206,0.99744,0.8174,0.99404,0.82333,0.99839,0.99997,0.99994
0,0,0.093507,0.95475,0.00057289,0.45655,0.042428,0.79606,0,0,0,0,0,0,0.82061,0.99744,0.81741,0.99404,0.82333,0.99839,0.99997,0.99994
0,0,0.095776,0.95615,0.00059459,0.46106,0.044184,0.7996,0,0,0,0,0,0,0.82062,0.99745,0.81743,0.99404,0.82334,0.99839,0.99997,0.99995
0,0,0.098101,0.95753,0.00061834,0.46553,0.04604,0.80308,0,0,0,0,0,0,0.82064,0.99746,0.81744,0.99405,0.82334,0.99839,0.99998,0.99995
0,0,0.10121,0.95845,0.00064127,0.47007,0.048004,0.80658,0,0,0,0,0,0,0.82065,0.99747,0.81746,0.99405,0.82334,0.99839,0.99998,0.99995
0,0,0.10374,0.95932,0.00066475,0.47474,0.050041,0.8099,0,0,0,0,0,0,0.82066,0.99747,0.81747,0.99405,0.82334,0.99839,0.99998,0.99995
0,0,0.10647,0.96049,0.00069191,0.47948,0.0522,0.81325,0,0,0,0,0,0,0.82067,0.99749,0.81749,0.99405,0.82334,0.9984,0.99998,0.99995
0,0,0.10897,0.96138,0.00072126,0.48425,0.054453,0.81664,0,0,0,0,0,0,0.82068,0.9975,0.8175,0.99405,0.82334,0.9984,0.99998,0.99996
0,0,0.11151,0.96206,0.00075156,0.48925,0.05679,0.81999,0,0,0,0,0,0,0.82069,0.99751,0.81751,0.99405,0.82334,0.9984,0.99998,0.99996
0,0,0.11443,0.96301,0.00078378,0.49413,0.059241,0.82335,0,0,0,0,0,0,0.82071,0.99752,0.81753,0.99405,0.82334,0.9984,0.99998,0.99996
0,0,0.11845,0.96405,0.00081572,0.49915,0.061827,0.82671,0,0,0,0,0,0,0.82072,0.99753,0.81755,0.99405,0.82334,0.9984,0.99998,0.99996
0,0,0.12269,0.96533,0.0008523,0.50399,0.064506,0.82998,0,0,0,0,0,0,0.82074,0.99753,0.81756,0.99405,0.82334,0.9984,0.99998,0.99996
0,0,0.12693,0.96584,0.00088997,0.50919,0.067302,0.83326,0,0,0,0,0,0,0.82075,0.99754,0.81758,0.99406,0.82334,0.9984,0.99998,0.99996
0,0,0.13025,0.96618,0.00093311,0.51427,0.070225,0.83658,0,0,0,0,0,0,0.82076,0.99754,0.81759,0.99406,0.82334,0.9984,0.99999,0.99996
0,0,0.13313,0.96644,0.00097419,0.51947,0.073322,0.8398,0,0,0,0,0,0,0.82077,0.99754,0.8176,0.99406,0.82334,0.9984,0.99999,0.99996
0,0,0.13539,0.96664,0.001011,0.52467,0.076516,0.84302,0,0,0,0,0,0,0.82079,0.99755,0.81761,0.99406,0.82334,0.9984,0.99999,0.99996
0,0,0.13729,0.96694,0.0010584,0.52988,0.079897,0.8463,0,0,0,0,0,0,0.8208,0.99755,0.81763,0.99406,0.82334,0.9984,0.99999,0.99996
0,0,0.13889,0.96726,0.0011046,0.53521,0.083411,0.84946,0,0,0,0,0,0,0.82081,0.99756,0.81764,0.99407,0.82334,0.9984,0.99999,0.99996
0,0,0.14039,0.96747,0.0011583,0.54061,0.087141,0.85258,0,0,0,0,0,0,0.82082,0.99757,0.81765,0.99407,0.82334,0.9984,0.99999,0.99996
0,0,0.1414,0.9676,0.0012061,0.546,0.091058,0.85579,0,0,0,0,0,0,0.82083,0.99757,0.81767,0.99407,0.82334,0.9984,0.99999,0.99997
0,0,0.1421,0.96765,0.0012599,0.5514,0.095095,0.85895,0,0,0,0,0,0,0.82085,0.99757,0.81768,0.99407,0.82334,0.99841,0.99999,0.99997
0,0,0.14252,0.96768,0.0013149,0.55694,0.099348,0.86207,0,0,0,0,0,0,0.82087,0.99758,0.81769,0.99408,0.82334,0.99841,0.99999,0.99997
0,0,0.14286,0.96774,0.0013754,0.56264,0.1038,0.86521,0,0,0,0,0,0,0.82088,0.99759,0.81771,0.99408,0.82335,0.99841,0.99999,0.99997
0,0,0.14306,0.96776,0.001439,0.56834,0.10855,0.86826,0,0,0,0,0,0,0.8209,0.99759,0.81772,0.99408,0.82335,0.99841,0.99999,0.99998
0,0,0.14318,0.96777,0.0015109,0.57412,0.11346,0.87141,0,0,0,0,0,0,0.82091,0.9976,0.81774,0.99408,0.82335,0.99841,0.99999,0.99998
0,0,0.14325,0.96777,0.0015856,0.57991,0.1186,0.87457,0,0,0,0,0,0,0.82092,0.9976,0.81775,0.99409,0.82335,0.99841,0.99999,0.99998
0,0,0.1433,0.96778,0.0016626,0.58582,0.12397,0.8776,0,0,0,0,0,0,0.82094,0.99761,0.81776,0.99409,0.82335,0.99841,0.99999,0.99998
0,0,0.14334,0.96778,0.0017486,0.59189,0.12961,0.88076,0,0,0,0,0,0,0.82095,0.99761,0.81778,0.99409,0.82335,0.99841,0.99999,0.99998
0,0,0.14336,0.96778,0.0018359,0.59783,0.13553,0.8837,0,0,0,0,0,0,0.82097,0.99762,0.81779,0.9941,0.82335,0.99841,0.99999,0.99998
0,0,0.14337,0.96778,0.0019367,0.60396,0.14171,0.88673,0,0,0,0,0,0,0.82098,0.99762,0.8178,0.9941,0.82335,0.99841,0.99999,0.99998
0,0,0.14344,0.96778,0.0020392,0.60996,0.14818,0.88969,0,0,0,0,0,0,0.821,0.99762,0.81781,0.9941,0.82335,0.99841,0.99999,0.99998
0,0,0.14395,0.9679,0.00215,0.61626,0.15496,0.89264,0,0,0,0,0,0,0.82101,0.99763,0.81783,0.9941,0.82335,0.99841,0.99999,0.99998
0,0,0.14449,0.96822,0.0022652,0.6226,0.162,0.89557,0,0,0,0,0,0,0.82102,0.99763,0.81784,0.99411,0.82335,0.99841,0.99999,0.99999
0,0,0.14528,0.96879,0.0023851,0.6289,0.16937,0.89856,0,0,0,0,0,0,0.82104,0.99763,0.81786,0.99411,0.82335,0.99841,0.99999,0.99999
0,0,0.14651,0.96931,0.0025183,0.63535,0.17711,0.9014,0,0,0,0,0,0,0.82105,0.99763,0.81787,0.99411,0.82335,0.99841,0.99999,0.99999
0,0,0.14861,0.97043,0.0026575,0.64185,0.1851,0.90422,0,0,0,0,0,0,0.82106,0.99764,0.81788,0.99411,0.82335,0.99841,0.99999,0.99999
0,0,0.15175,0.97211,0.0028074,0.64826,0.19345,0.90711,0,0,0,0,0,0,0.82107,0.99764,0.81789,0.99411,0.82335,0.99841,0.99999,0.99999
0,0,0.15655,0.97299,0.0029702,0.65481,0.20218,0.90995,0,0,0,0,0,0,0.82109,0.99764,0.8179,0.99411,0.82335,0.99841,0.99999,0.99999
0,0,0.16343,0.97414,0.0031384,0.66126,0.21114,0.91273,0,0,0,0,0,0,0.8211,0.99764,0.81791,0.99412,0.82335,0.99841,0.99999,0.99999
0,0,0.16863,0.97487,0.003336,0.66778,0.22052,0.91544,0,0,0,0,0,0,0.82111,0.99765,0.81793,0.99412,0.82335,0.99841,0.99999,0.99999
0,0,0.17365,0.97528,0.0035415,0.67445,0.23018,0.91818,0,0,0,0,0,0,0.82112,0.99765,0.81794,0.99412,0.82335,0.99841,0.99999,0.99999
0,0,0.17871,0.9757,0.0037662,0.68097,0.24024,0.92089,0,0,0,0,0,0,0.82114,0.99765,0.81795,0.99413,0.82335,0.99841,0.99999,0.99999
0,0,0.18486,0.97702,0.0040073,0.68752,0.25063,0.92355,0,0,0,0,0,0,0.82115,0.99765,0.81796,0.99413,0.82335,0.99842,0.99999,0.99999
0,0,0.19285,0.97793,0.0042532,0.69422,0.26137,0.92626,0,0,0,0,0,0,0.82116,0.99766,0.81797,0.99413,0.82335,0.99842,0.99999,0.99999
0,0,0.2005,0.97852,0.0045192,0.70089,0.27238,0.92884,0,0,0,0,0,0,0.82117,0.99766,0.81799,0.99413,0.82335,0.99842,0.99999,0.99999
0,0,0.20777,0.97938,0.0048224,0.70764,0.28373,0.93133,0,0,0,0,0,0,0.82119,0.99766,0.818,0.99413,0.82335,0.99842,0.99999,0.99999
0,0,0.21399,0.98007,0.0051225,0.71429,0.29534,0.93384,0,0,0,0,0,0,0.8212,0.99767,0.81801,0.99413,0.82335,0.99842,0.99999,0.99999
0,0,0.22057,0.98057,0.0054521,0.72102,0.30719,0.93639,0,0,0,0,0,0,0.82121,0.99768,0.81802,0.99413,0.82335,0.99842,0.99999,0.99999
0,0,0.2281,0.98153,0.0058115,0.7279,0.31938,0.9387,0,0,0,0,0,0,0.82122,0.99768,0.81804,0.99414,0.82335,0.99842,0.99999,0.99999
0,0,0.23673,0.98261,0.0062115,0.73472,0.33181,0.94111,0,0,0,0,0,0,0.82123,0.99769,0.81805,0.99414,0.82335,0.99842,0.99999,0.99999
0,0,0.24477,0.98306,0.006661,0.74164,0.3446,0.94342,0,0,0,0,0,0,0.82125,0.9977,0.81806,0.99414,0.82335,0.99842,1,0.99999
0,0,0.25046,0.98334,0.0071411,0.74866,0.35768,0.94578,0,0,0,0,0,0,0.82126,0.9977,0.81807,0.99414,0.82335,0.99842,1,0.99999
0,0,0.25438,0.98349,0.0076339,0.75564,0.37087,0.94809,0,0,0,0,0,0,0.82127,0.9977,0.81809,0.99414,0.82335,0.99842,1,0.99999
0,0,0.25758,0.98364,0.0082126,0.76272,0.38423,0.95029,0,0,0,0,0,0,0.82128,0.99771,0.8181,0.99414,0.82335,0.99842,1,0.99999
0,0,0.26004,0.98394,0.008861,0.76983,0.3978,0.95244,0,0,0,0,0,0,0.82129,0.99772,0.81811,0.99414,0.82335,0.99842,1,0.99999
0,0,0.26189,0.98419,0.0095593,0.77698,0.41146,0.95442,0,0,0,0,0,0,0.82131,0.99772,0.81812,0.99414,0.82335,0.99842,1,0.99999
0,0,0.26303,0.98425,0.010326,0.7842,0.42521,0.95648,0,0,0,0,0,0,0.82132,0.99772,0.81813,0.99414,0.82335,0.99842,1,0.99999
0,0,0.26371,0.9843,0.011182,0.79161,0.439,0.95844,0,0,0,0,0,0,0.82133,0.99775,0.81814,0.99414,0.82335,0.99842,1,0.99999
0,0,0.26419,0.98436,0.012165,0.79903,0.45282,0.96033,0,0,0,0,0,0,0.82134,0.99775,0.81815,0.99415,0.82335,0.99842,1,0.99999
0,0,0.26448,0.98437,0.013274,0.80636,0.46659,0.96208,0,0,0,0,0,0,0.82136,0.99775,0.81816,0.99415,0.82335,0.99842,1,1
0,0,0.26461,0.98437,0.014501,0.8136,0.48037,0.96396,0,0,0,0,0,0,0.82137,0.99777,0.81817,0.99415,0.82335,0.99842,1,1
0,0,0.26471,0.98437,0.015875,0.8208,0.49401,0.96575,0,0,0,0,0,0,0.82138,0.99778,0.81818,0.99415,0.82335,0.99842,1,1
0,0,0.26476,0.98438,0.017453,0.82798,0.50751,0.9674,0,0,0,0,0,0,0.8214,0.99778,0.81819,0.99415,0.82335,0.99842,1,1
0,0,0.26478,0.98438,0.019239,0.83518,0.52096,0.96906,0,0,0,0,0,0,0.82141,0.99779,0.8182,0.99416,0.82335,0.99842,1,1
0,0,0.26479,0.98438,0.021275,0.84224,0.5342,0.97061,0,0,0,0,0,0,0.82143,0.99781,0.81821,0.99416,0.82335,0.99842,1,1
0,0,0.26479,0.98438,0.023591,0.84935,0.54722,0.97211,0,0,0,0,0,0,0.82144,0.99781,0.81822,0.99416,0.82335,0.99842,1,1
0,0,0.26491,0.98438,0.026289,0.85628,0.55988,0.97351,0,0,0,0,0,0,0.82146,0.99781,0.81823,0.99416,0.82335,0.99842,1,1
0,0,0.26691,0.98441,0.029357,0.86331,0.57225,0.97489,0,0,0,0,0,0,0.82147,0.99782,0.81824,0.99416,0.82335,0.99842,1,1
0,0,0.26964,0.98484,0.032923,0.86993,0.58443,0.97613,0,0,0,0,0,0,0.82148,0.99784,0.81825,0.99416,0.82335,0.99842,1,1
0,0,0.27393,0.9852,0.03708,0.87657,0.59624,0.97733,0,0,0,0,0,0,0.8215,0.99785,0.81826,0.99416,0.82335,0.99842,1,1
0,0,0.28162,0.98592,0.041974,0.88318,0.60771,0.97852,0,0,0,0,0,0,0.82151,0.99788,0.81827,0.99417,0.82335,0.99842,1,1
0,0,0.29245,0.98663,0.047689,0.88949,0.61881,0.97969,0,0,0,0,0,0,0.82153,0.99791,0.81828,0.99417,0.82335,0.99842,1,1
0,0,0.30638,0.98721,0.054292,0.8957,0.62955,0.98074,0,0,0,0,0,0,0.82154,0.99792,0.81829,0.99417,0.82335,0.99842,1,1
0,0,0.32158,0.98765,0.061956,0.90173,0.63995,0.98172,0,0,0,0,0,0,0.82155,0.99793,0.81831,0.99417,0.82335,0.99842,1,1
0,0,0.33412,0.98794,0.07082,0.90754,0.64994,0.98263,0,0,0,0,0,0,0.82157,0.99797,0.81831,0.99417,1,1,1,1
0,0,0.34583,0.98819,0.080879,0.91307,0.65954,0.98352,0,0,0,0,0,0,0.82158,0.99801,0.81833,0.99417,0,0,1,1
0,0,0.35875,0.98926,0.09238,0.9184,0.66878,0.98435,0,0,0,0,0,0,0.82159,0.99802,0.81833,0.99417,0,0,1,1
0,0,0.37404,0.98965,0.10541,0.92342,0.67758,0.98515,0,0,0,0,0,0,0.82161,0.99803,0.81835,0.99417,0,0,1,1
0,0,0.38708,0.99009,0.1199,0.92812,0.68598,0.98588,0,0,0,0,0,0,0.82162,0.99804,0.81836,0.99418,0,0,1,1
0,0,0.39811,0.99039,0.13593,0.93267,0.69401,0.98654,0,0,0,0,0,0,0.82164,0.99807,0.81836,0.99418,0,0,1,1
0,0,0.40821,0.99084,0.15347,0.93705,0.70159,0.98719,0,0,0,0,0,0,0.82166,0.99808,0.81838,0.99418,0,0,1,1
0,0,0.4196,0.99125,0.17266,0.94117,0.70882,0.98778,0,0,0,0,0,0,0.82167,0.99808,0.81839,0.99418,0,0,1,1
0,0,0.43142,0.99188,0.19321,0.94515,0.71571,0.98838,0,0,0,0,0,0,0.82169,0.99809,0.81839,0.99418,0,0,1,1
0,0,0.44033,0.99214,0.21505,0.94883,0.72221,0.98891,0,0,0,0,0,0,0.8217,0.99812,0.81841,0.99418,0,0,1,1
0,0,0.4457,0.99234,0.23829,0.95225,0.72835,0.98944,0,0,0,0,0,0,0.82172,0.99813,0.81842,0.99418,0,0,0,0
0,0,0.44946,0.99249,0.26247,0.95549,0.73415,0.9899,0,0,0,0,0,0,0.82173,0.99814,0.81843,0.99418,0,0,0,0
0,0,0.45251,0.99269,0.28747,0.9584,0.73959,0.99037,0,0,0,0,0,0,0.82174,0.99814,0.81844,0.99419,0,0,0,0
0,0,0.45453,0.99285,0.31309,0.96113,0.74474,0.99075,0,0,0,0,0,0,0.82177,0.99814,0.81845,0.99419,0,0,0,0
0,0,0.45554,0.9929,0.33921,0.96364,0.74957,0.99117,0,0,0,0,0,0,0.82178,0.99817,0.81846,0.99419,0,0,0,0
0,0,0.45615,0.99294,0.36576,0.96597,0.75407,0.99152,0,0,0,0,0,0,0.8218,0.99818,0.81847,0.99419,0,0,0,0
0,0,0.45648,0.99298,0.39232,0.96823,0.75829,0.99185,0,0,0,0,0,0,0.82182,0.99819,0.81848,0.99419,0,0,0,0
0,0,0.45665,0.99298,0.41893,0.97031,0.76225,0.99215,0,0,0,0,0,0,0.82183,0.99821,0.81849,0.99419,0,0,0,0
0,0,0.45676,0.99298,0.44536,0.97219,0.76594,0.99243,0,0,0,0,0,0,0.82185,0.99823,0.8185,0.99419,0,0,0,0
0,0,0.45679,0.99299,0.47139,0.97393,0.76939,0.9927,0,0,0,0,0,0,0.82187,0.99824,0.81851,0.99419,0,0,0,0
0,0,0.45681,0.99299,0.49678,0.97564,0.7726,0.99299,0,0,0,0,0,0,0.82188,0.99825,0.81852,0.99419,0,0,0,0
0,0,0.45681,0.99299,0.52152,0.97723,0.7756,0.99318,0,0,0,0,0,0,0.8219,0.99827,0.81853,0.9942,0,0,0,0
0,0,0.45942,0.99301,0.54548,0.97866,0.77837,0.99341,0,0,0,0,0,0,0.82192,0.99828,0.81853,0.9942,0,0,0,0
0,0,0.46591,0.99313,0.56846,0.98002,0.78096,0.99358,0,0,0,0,0,0,0.82195,0.9983,0.81854,0.9942,0,0,0,0
0,0,0.47785,0.99338,0.59052,0.98126,0.78335,0.99375,0,0,0,0,0,0,0.82196,0.99831,0.81855,0.9942,0,0,0,0
0,0,0.49618,0.99379,0.61136,0.98243,0.78557,0.99392,0,0,0,0,0,0,0.82197,0.99832,0.81856,0.9942,0,0,0,0
0,0,0.51703,0.99404,0.6311,0.98354,0.78763,0.99408,0,0,0,0,0,0,0.82199,0.99833,0.81857,0.9942,0,0,0,0
0,0,0.53671,0.99429,0.64959,0.98459,0.78952,0.99423,0,0,0,0,0,0,0.82201,0.99834,0.81858,0.9942,0,0,0,0
0,0,0.55178,0.99442,0.66678,0.98555,0.79126,0.99437,0,0,0,0,0,0,0.82203,0.99836,0.81859,0.9942,0,0,0,0
0,0,0.56775,0.99478,0.68272,0.9865,0.79288,0.99451,0,0,0,0,0,0,0.82204,0.99837,0.8186,0.99421,0,0,0,0
0,0,0.58441,0.99499,0.69741,0.98735,0.79437,0.99463,0,0,0,0,0,0,0.82206,0.99837,0.81861,0.99421,0,0,0,0
0,0,0.59663,0.9952,0.71095,0.98817,0.79576,0.99476,0,0,0,0,0,0,0.82208,0.99838,0.81861,0.99421,0,0,0,0
0,0,0.60875,0.99541,0.72319,0.98882,0.79704,0.99485,0,0,0,0,0,0,0.8221,0.99838,0.81862,0.99421,0,0,0,0
0,0,0.62101,0.99577,0.73423,0.98944,0.79821,0.99495,0,0,0,0,0,0,0.82211,0.99839,0.81863,0.99421,0,0,0,0
0,0,0.62912,0.99598,0.74403,0.99002,0.79928,0.99504,0,0,0,0,0,0,0.82212,0.9984,0.81864,0.99421,0,0,0,0
0,0,0.63339,0.99614,0.75273,0.99054,0.80028,0.9951,0,0,0,0,0,0,0.82214,0.9984,0.81865,0.99421,0,0,0,0
0,0,0.63685,0.99629,0.76054,0.99103,0.80118,0.99516,0,0,0,0,0,0,0.82216,0.9984,0.81866,0.99421,0,0,0,0
0,0,0.63865,0.99642,0.76749,0.99149,0.802,0.99521,0,0,0,0,0,0,0.82217,0.99841,0.81867,0.99421,0,0,0,0
0,0,0.63946,0.99645,0.77358,0.99191,0.80276,0.99528,0,0,0,0,0,0,0.82219,0.99841,0.81867,0.99422,0,0,0,0
0,0,0.63982,0.99646,0.77902,0.99228,0.80346,0.99531,0,0,0,0,0,0,0.82221,0.99841,0.81868,0.99422,0,0,0,0
0,0,0.63998,0.99646,0.78383,0.99266,0.80412,0.99538,0,0,0,0,0,0,0.82222,0.99841,0.81869,0.99422,0,0,0,0
0,0,0.64005,0.99647,0.78805,0.99297,0.80472,0.99542,0,0,0,0,0,0,0.82223,0.99841,0.8187,0.99422,0,0,0,0
0,0,0.64006,0.99647,0.79188,0.99329,0.80528,0.99547,0,0,0,0,0,0,0.82225,0.99841,0.81871,0.99422,0,0,0,0
0,0,0.64175,0.99648,0.79529,0.99361,0.80578,0.99551,0,0,0,0,0,0,0.82227,0.99841,0.81871,0.99422,0,0,0,0
0,0,0.64767,0.99657,0.79837,0.99387,0.80624,0.99555,0,0,0,0,0,0,0.82228,0.99842,0.81872,0.99422,0,0,0,0
0,0,0.66107,0.9968,0.80112,0.99415,0.80666,0.99558,0,0,0,0,0,0,0.82229,0.99842,0.81873,0.99422,0,0,0,0
0,0,0.67673,0.99695,0.80346,0.99437,0.80705,0.99561,0,0,0,0,0,0,0.82231,0.99842,0.81874,0.99422,0,0,0,0
0,0,0.68917,0.99704,0.80544,0.99458,0.80742,0.99563,0,0,0,0,0,0,0.82233,0.99842,0.81875,0.99422,0,0,0,0
0,0,0.70232,0.99718,0.80723,0.99489,0.80775,0.99565,0,0,0,0,0,0,0.82234,0.99842,0.81875,0.99422,0,0,0,0
0,0,0.71303,0.99734,0.80939,0.99521,0.80804,0.99568,0,0,0,0,0,0,0.82236,0.99842,0.81876,0.99422,0,0,0,0
0,0,0.72339,0.9975,1,1,0.80831,0.9957,0,0,0,0,0,0,0.82237,0.99842,0.81877,0.99423,0,0,0,0
0,0,0.73309,0.99775,0,0,0.80857,0.99572,0,0,0,0,0,0,0.82239,0.99842,0.81877,0.99423,0,0,0,0
0,0,0.7379,0.99788,0,0,0.80881,0.99574,0,0,0,0,0,0,0.82241,0.99842,0.81878,0.99423,0,0,0,0
0,0,0.7413,0.99802,0,0,0.80903,0.99576,0,0,0,0,0,0,0.82243,0.99842,0.81879,0.99423,0,0,0,0
0,0,0.74265,0.99808,0,0,0.80923,0.99578,0,0,0,0,0,0,0.82244,0.99842,0.8188,0.99423,0,0,0,0
0,0,0.7431,0.99809,0,0,0.80941,0.99579,0,0,0,0,0,0,0.82247,0.99842,0.81881,0.99423,0,0,0,0
0,0,0.74325,0.99809,0,0,0.80958,0.9958,0,0,0,0,0,0,0.82248,0.99842,0.81881,0.99423,0,0,0,0
0,0,0.74328,0.99809,0,0,0.80974,0.99581,0,0,0,0,0,0,0.82249,0.99842,0.81882,0.99423,0,0,0,0
0,0,0.74409,0.9981,0,0,0.80989,0.99582,0,0,0,0,0,0,0.82251,0.99842,0.81883,0.99423,0,0,0,0
0,0,0.75545,0.99826,0,0,0.81002,0.99583,0,0,0,0,0,0,0.82253,0.99842,0.81884,0.99423,0,0,0,0
0,0,0.77025,0.99841,0,0,0.81015,0.99584,0,0,0,0,0,0,0.82254,0.99842,0.81884,0.99423,0,0,0,0
0,0,0.78422,0.99861,0,0,0.81026,0.99585,0,0,0,0,0,0,0.82256,0.99842,0.81885,0.99423,0,0,0,0
0,0,0.79378,0.99888,0,0,0.81037,0.99586,0,0,0,0,0,0,0.82258,0.99842,0.81886,0.99423,0,0,0,0
0,0,0.79655,0.99897,0,0,0.81046,0.99586,0,0,0,0,0,0,0.8226,0.99842,0.81887,0.99423,0,0,0,0
0,0,0.79674,0.99897,0,0,0.81055,0.99587,0,0,0,0,0,0,0.82261,0.99842,0.81888,0.99423,0,0,0,0
0,0,1,1,0,0,0.81064,0.99588,0,0,0,0,0,0,0.82262,0.99842,0.81888,0.99423,0,0,0,0
0,0,0,0,0,0,0.81072,0.99588,0,0,0,0,0,0,0.82264,0.99842,0.81889,0.99423,0,0,0,0
0,0,0,0,0,0,0.81079,0.99589,0,0,0,0,0,0,0.82265,0.99842,0.8189,0.99423,0,0,0,0
0,0,0,0,0,0,0.81086,0.99589,0,0,0,0,0,0,0.82267,0.99842,0.81891,0.99423,0,0,0,0
0,0,0,0,0,0,0.81092,0.9959,0,0,0,0,0,0,0.82268,0.99842,0.81891,0.99423,0,0,0,0
0,0,0,0,0,0,0.81098,0.9959,0,0,0,0,0,0,0.8227,0.99842,0.81892,0.99423,0,0,0,0
0,0,0,0,0,0,0.81103,0.9959,0,0,0,0,0,0,0.82272,0.99842,0.81893,0.99424,0,0,0,0
0,0,0,0,0,0,0.81108,0.9959,0,0,0,0,0,0,0.82273,0.99842,0.81893,0.99424,0,0,0,0
0,0,0,0,0,0,0.81112,0.9959,0,0,0,0,0,0,0.82275,0.99842,0.81894,0.99424,0,0,0,0
0,0,0,0,0,0,0.81116,0.9959,0,0,0,0,0,0,0.82277,0.99842,0.81895,0.99424,0,0,0,0
0,0,0,0,0,0,0.8112,0.9959,0,0,0,0,0,0,0.82279,0.99842,0.81895,0.99424,0,0,0,0
0,0,0,0,0,0,0.81125,0.9959,0,0,0,0,0,0,0.82281,0.99842,0.81896,0.99424,0,0,0,0
0,0,0,0,0,0,0.81128,0.99591,0,0,0,0,0,0,0.82283,0.99842,0.81897,0.99424,0,0,0,0
0,0,0,0,0,0,0.81131,0.99591,0,0,0,0,0,0,0.82283,0.99842,0.81897,0.99424,0,0,0,0
0,0,0,0,0,0,0.81134,0.99591,0,0,0,0,0,0,0.82287,0.99842,0.81898,0.99424,0,0,0,0
0,0,0,0,0,0,0.81137,0.99591,0,0,0,0,0,0,0.82289,0.99842,0.81899,0.99424,0,0,0,0
0,0,0,0,0,0,0.81139,0.99591,0,0,0,0,0,0,0.8229,0.99842,0.81899,0.99424,0,0,0,0
0,0,0,0,0,0,0.81142,0.99591,0,0,0,0,0,0,0.82291,0.99842,0.819,0.99424,0,0,0,0
0,0,0,0,0,0,0.81144,0.99591,0,0,0,0,0,0,0.82293,0.99842,0.81901,0.99424,0,0,0,0
0,0,0,0,0,0,0.81146,0.99591,0,0,0,0,0,0,0.82294,0.99842,0.81901,0.99424,0,0,0,0
0,0,0,0,0,0,0.81148,0.99592,0,0,0,0,0,0,0.82296,0.99842,0.81902,0.99425,0,0,0,0
0,0,0,0,0,0,0.8115,0.99592,0,0,0,0,0,0,0.82297,0.99842,0.81902,0.99425,0,0,0,0
0,0,0,0,0,0,0.81151,0.99592,0,0,0,0,0,0,0.82299,0.99842,0.81903,0.99425,0,0,0,0
0,0,0,0,0,0,0.81152,0.99592,0,0,0,0,0,0,0.82301,0.99842,0.81903,0.99425,0,0,0,0
0,0,0,0,0,0,0.81153,0.99592,0,0,0,0,0,0,0.82302,0.99842,0.81904,0.99425,0,0,0,0
0,0,0,0,0,0,0.81154,0.99592,0,0,0,0,0,0,0.82304,0.99842,0.81904,0.99425,0,0,0,0
0,0,0,0,0,0,0.81155,0.99592,0,0,0,0,0,0,0.82307,0.99842,0.81905,0.99425,0,0,0,0
0,0,0,0,0,0,0.81156,0.99592,0,0,0,0,0,0,0.82308,0.99842,0.81905,0.99425,0,0,0,0
0,0,0,0,0,0,0.81157,0.99592,0,0,0,0,0,0,0.82311,0.99842,0.81906,0.99425,0,0,0,0
0,0,0,0,0,0,0.81157,0.99592,0,0,0,0,0,0,0.82314,0.99842,0.81907,0.99425,0,0,0,0
0,0,0,0,0,0,0.81158,0.99592,0,0,0,0,0,0,0.82314,0.99842,0.81907,0.99425,0,0,0,0
0,0,0,0,0,0,0.81158,0.99592,0,0,0,0,0,0,0.82319,0.99842,0.81908,0.99425,0,0,0,0
0,0,0,0,0,0,0.81159,0.99592,0,0,0,0,0,0,0.82323,0.99842,0.81908,0.99425,0,0,0,0
0,0,0,0,0,0,0.81159,0.99592,0,0,0,0,0,0,0.82326,0.99842,0.81909,0.99425,0,0,0,0
0,0,0,0,0,0,0.81159,0.99592,0,0,0,0,0,0,0.82328,0.99842,0.8191,0.99425,0,0,0,0
0,0,0,0,0,0,0.81159,0.99592,0,0,0,0,0,0,0.82331,0.99842,0.8191,0.99425,0,0,0,0
0,0,0,0,0,0,0.81159,0.99592,0,0,0,0,0,0,0.82333,0.99842,0.81911,0.99425,0,0,0,0
0,0,0,0,0,0,0.81159,0.99592,0,0,0,0,0,0,0.82335,0.99842,0.81911,0.99425,0,0,0,0
0,0,0,0,0,0,0.8116,0.99592,0,0,0,0,0,0,0.82335,0.99842,0.81912,0.99426,0,0,0,0
0,0,0,0,0,0,0.8116,0.99592,0,0,0,0,0,0,1,1,0.81913,0.99426,0,0,0,0
0,0,0,0,0,0,0.8116,0.99592,0,0,0,0,0,0,0,0,0.81913,0.99426,0,0,0,0
0,0,0,0,0,0,0.8116,0.99592,0,0,0,0,0,0,0,0,0.81914,0.99426,0,0,0,0
0,0,0,0,0,0,0.8116,0.99592,0,0,0,0,0,0,0,0,0.81914,0.99426,0,0,0,0
0,0,0,0,0,0,0.8116,0.99592,0,0,0,0,0,0,0,0,0.81915,0.99426,0,0,0,0
0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0.81915,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81916,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81916,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81916,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81917,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81917,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81918,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81918,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81919,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81919,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.8192,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.8192,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.8192,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81921,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81921,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81922,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81922,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81922,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81923,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81923,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81923,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81924,0.99426,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81924,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81924,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81925,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81925,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81925,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81926,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81926,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81926,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81927,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81927,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81927,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81927,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81928,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81928,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81928,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81928,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81928,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81928,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81928,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81929,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81929,0.99427,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0


==> image/datFiles/multifreq.dat <==
4,0.92448,0.64217,0.94042,0.726,0.68913,0.7484,0.71493,0.92675,0.74475
5,0.81643,0.43586,0.8841,0.81991,0.6293,0.67524,0.80943,0.85199,0.71639
6,0.79807,0.67136,0.82047,0.69889,0.62472,0.68688,0.57557,0.78441,0.61098
7,0.52254,0.51419,0.5212,0.47371,0.53166,0.55371,0.54911,0.52375,0.50599
8,0.50547,0.49533,0.50074,0.51307,0.53254,0.52142,0.5084,0.49976,0.46222
9,0.68483,0.72688,0.66251,0.55005,0.52741,0.62936,0.54126,0.62903,0.55485
10,0.73766,0.71592,0.73188,0.7542,0.59164,0.57204,0.75882,0.80388,0.74547
11,0.74603,0.72762,0.69575,0.64919,0.54057,0.6123,0.65777,0.75668,0.69361
12,0.8471,0.85876,0.8095,0.8013,0.71095,0.79056,0.76402,0.82638,0.80352
13,0.94186,0.95023,0.92771,0.94586,0.84765,0.85682,0.94488,0.9503,0.91394
14,0.96997,0.98561,0.96126,0.98814,0.8858,0.91548,0.97476,0.96083,0.94579
15,0.99267,0.99542,0.99196,0.9861,0.95711,0.95484,0.97622,0.96865,0.97556
16,0.98937,0.99076,0.98659,0.98716,0.9497,0.917,0.99232,0.97188,0.99111
17,0.99641,0.99626,0.99636,0.99585,0.97321,0.95434,0.99554,0.98734,0.99754
18,0.99483,0.99444,0.99209,0.99234,0.9807,0.96171,0.99167,0.98702,0.99708
19,0.9959,0.99468,0.9958,0.99615,0.98947,0.96044,0.99708,0.9975,0.99746
20,0.99638,0.99685,0.99615,0.99008,0.98213,0.97255,0.98988,0.99554,0.99898
21,0.99771,0.99707,0.99765,0.9918,0.98757,0.97668,0.99412,0.99805,0.99897
22,0.99899,0.99896,0.99898,0.99193,0.97879,0.97595,0.99383,0.99828,0.999
23,0.99896,0.99896,0.99896,0.99235,0.98574,0.96684,0.99306,0.99533,0.99899
24,0.99897,0.99894,0.9989,0.99327,0.98913,0.97152,0.994,0.99766,0.99899
25,0.99895,0.99895,0.99892,0.99293,0.99271,0.97337,0.99362,0.99766,0.99899


==> image/datFiles/pepper.dat <==
4,0.52515,NaN,0.51862,0.56107,0.49958,NaN,0.56695,0.5252,0.56302,0.60372,0.66224
5,0.57473,NaN,0.5597,0.58957,0.49891,NaN,0.68257,0.57473,0.61039,0.65262,0.6918
6,0.66276,0.51694,0.65146,0.77188,0.51908,NaN,0.84169,0.66282,0.83052,0.83534,0.82374
7,0.73813,0.54042,0.72952,0.83853,0.54997,NaN,0.90108,0.7382,0.86745,0.88928,0.85622
8,0.76568,0.572,0.75674,0.8585,0.62745,NaN,0.90076,0.76574,0.88183,0.90978,0.89163
9,0.8036,0.76429,0.79931,0.91028,0.73282,0.50253,0.91793,0.80363,0.91179,0.93038,0.91857
10,0.84036,0.74126,0.83735,0.93282,0.84151,0.54051,0.93454,0.84039,0.93301,0.95894,0.94598
11,0.87786,0.93404,0.87651,0.94671,0.91042,0.64288,0.95564,0.87789,0.94685,0.97023,0.95695
12,0.90031,0.93879,0.89975,0.95273,0.9451,0.80426,0.96273,0.90034,0.96142,0.9797,0.96889
13,0.91192,0.9418,0.91142,0.95825,0.95698,0.9041,0.9619,0.91194,0.95377,0.98136,0.96865
14,0.93597,0.97615,0.93557,0.98961,0.97496,0.97989,0.97674,0.93598,0.98051,0.99434,0.98436
15,0.94301,0.97061,0.94288,0.98896,0.97679,0.98686,0.97494,0.94303,0.98114,0.99368,0.98333
16,0.95663,0.98027,0.95645,0.99006,0.98316,0.98534,0.98195,0.95664,0.98748,0.9956,0.99203
17,0.96408,0.98439,0.96401,0.99036,0.99021,0.98752,0.98459,0.96409,0.98274,0.99706,0.99009
18,0.96885,0.98476,0.96872,0.99783,0.99175,0.98706,0.9849,0.96887,0.98733,0.99866,0.99241
19,0.97496,0.98752,0.97494,0.99713,0.98919,0.98329,0.9877,0.97497,0.9886,0.99844,0.9943
20,0.97903,0.989,0.97906,0.99821,0.99184,0.97919,0.98892,0.97903,0.99059,0.9991,0.99588
21,0.97982,0.98775,0.97982,0.99868,0.99185,0.97642,0.98768,0.97983,0.99301,0.99932,0.99575
22,0.99081,0.99731,0.99082,0.99849,0.99645,0.97646,0.99711,0.99081,0.99501,0.99955,0.99733
23,0.99064,0.99577,0.99064,0.99877,0.99427,0.97179,0.9957,0.99064,0.99572,0.99992,0.99886
24,0.99026,0.99457,0.99028,0.99888,0.9942,0.96944,0.99428,0.99026,0.99632,0.99979,0.99785
25,0.99524,0.99866,0.99525,0.9989,0.99627,0.9603,0.99843,0.99524,0.99716,0.99991,0.99872


==> image/datFiles/profiles.dat <==
-10,0.034359,0.0068738,0,0,0.00040235,0.080844,0.0052966,0.073328,0,0.14051,0.093186
-9,0.036931,0.0096283,0,0,0.00038712,0.076506,0.0051766,0.071798,0,0.089039,0.052218
-8,0.037057,0.0097623,0,0,0.0025919,0.058473,0.0017632,0.070268,0,0.038426,0.017744
-7,0.063694,0.038283,0,0,0.015837,0.012355,0.001596,0.14671,0,0.011864,0.0081328
-6,0.12794,0.10707,6.379e-17,0.11427,0.06252,0.088774,0.0007591,0.23043,0,0.036962,0.035237
-5,0.25188,0.23978,0.044347,0.31906,0.15597,0.16439,0.00017919,0.32866,0,0.13301,0.10948
-4,0.43214,0.43279,0.17767,0.52526,0.30001,0.23611,0.034859,0.47405,0.26991,0.29679,0.2422
-3,0.63742,0.65259,0.37903,0.71353,0.49182,0.29973,0.23336,0.6388,1,0.49668,0.46857
-2,0.81886,0.84687,0.6315,0.86491,0.71857,0.35344,0.4784,0.78645,1,0.68467,0.72002
-1,0.9438,0.98064,0.88214,0.96337,0.895,0.39577,0.6934,0.90019,1,0.81662,0.90104
0,0.98457,0.99745,0.99863,0.99812,1,0.43325,0.77449,0.97004,1,0.86525,0.96105
1,0.94838,0.98064,0.88965,0.96529,0.90749,0.40014,0.69526,0.92578,1,0.82169,0.90741
2,0.82603,0.85454,0.63846,0.86851,0.73229,0.35665,0.48354,0.839,1,0.69383,0.72704
3,0.64813,0.66406,0.38438,0.7183,0.50862,0.30346,0.24232,0.6849,1,0.50805,0.4724
4,0.44273,0.44413,0.1815,0.5306,0.31388,0.23737,0.042675,0.52406,0.33158,0.30721,0.23878
5,0.25859,0.24697,0.045956,0.32435,0.17391,0.16398,0.0016173,0.37566,0,0.13869,0.11521
6,0.12859,0.10777,1.1324e-12,0.11893,0.083251,0.088082,4.4984e-05,0.24752,0,0.03507,0.036494
7,0.056028,0.032681,0,0,0.023741,0.017334,0,0.13579,0,0.0015987,0.003129
8,0.023424,0,0,0,0.0026733,0.055236,0,0.033235,0,0.021358,0.0069324
9,0.019141,0,0,0,9.6447e-05,0.071203,0,0.019202,0,0.068844,0.037046
10,0.018253,0,0,0,0,0.072968,0,0.020679,0,0.1218,0.077225


==> image/datFiles/speckle.dat <==
4,0.72474,0.45647,0.72469,0.69938,0.54558,0.50127,0.80006,0.77489,0.80188,0.73267,0.80095
5,0.7907,0.56521,0.79066,0.78733,0.60687,0.50359,0.84334,0.83207,0.88435,0.81983,0.86921
6,0.77123,0.47686,0.77128,0.78136,0.62344,0.50196,0.89693,0.83068,0.89244,0.80207,0.86973
7,0.84832,0.62119,0.84831,0.85346,0.74323,0.5168,0.91258,0.88581,0.96115,0.86988,0.91757
8,0.87883,0.73874,0.87883,0.8664,0.81304,0.54236,0.93426,0.91163,0.95526,0.91346,0.92906
9,0.9089,0.65721,0.90894,0.9328,0.87121,0.65203,0.93782,0.93499,0.98487,0.93481,0.94371
10,0.92729,0.76095,0.92728,0.94112,0.9215,0.79594,0.95151,0.94431,0.9719,0.9589,0.95084
11,0.92311,0.83349,0.92312,0.94721,0.90334,0.82977,0.95968,0.94601,0.99226,0.97498,0.96353
12,0.94527,0.90131,0.94524,0.93542,0.95678,0.9532,0.96847,0.96134,0.98687,0.9708,0.96262
13,0.96284,0.88347,0.96287,0.95694,0.9694,0.98259,0.97867,0.97332,0.99195,0.96539,0.97552
14,0.96774,0.88862,0.96777,0.98667,0.97255,0.98318,0.97774,0.9773,0.99287,0.99025,0.98184
15,0.96212,0.92587,0.96209,0.96117,0.97557,0.98585,0.98404,0.97513,0.99274,0.96612,0.97908
16,0.98283,0.85938,0.98282,0.98464,0.98382,0.98212,0.9865,0.98829,0.99457,0.99066,0.98731
17,0.98082,0.92106,0.98083,0.99176,0.98569,0.97989,0.98872,0.98764,0.99659,0.9919,0.99108
18,0.98355,0.90477,0.98356,0.9944,0.98606,0.97765,0.99231,0.98901,0.99587,0.9982,0.99462
19,0.99266,0.95423,0.99265,0.99565,0.99136,0.97442,0.99407,0.99488,0.99839,0.99909,0.99801
20,0.99477,0.97569,0.9948,0.99698,0.99506,0.9699,0.9949,0.99593,0.99691,0.99932,0.99821
21,0.99589,0.96972,0.99589,0.9971,0.99295,0.96528,0.99563,0.99709,0.99884,0.99909,0.99598
22,0.98833,0.98999,0.98833,0.98541,0.98206,0.95348,0.9973,0.99301,0.9969,0.9876,0.99137
23,0.99624,0.9985,0.99624,0.9969,0.99324,0.94642,0.99821,0.99738,0.99784,0.99743,0.99625
24,0.99385,0.99356,0.99385,0.99847,0.987,0.95233,0.9974,0.99626,0.99761,0.99976,0.99626
25,0.99917,0.99628,0.99917,0.99684,0.99762,0.94863,0.99794,0.99917,0.99925,0.99963,0.99966


==> image/datFiles/stare.dat <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.033472,0,0,6.1067e-05,0,3.0533e-05,0,6.1067e-05,0,3.0533e-05,0,3.0533e-05,0,3.0533e-05,0,3.0533e-05,0.0046961,0.7481,0,3.0533e-05,0,3.0533e-05
0.03979,0,0,0.0001832,0,6.1067e-05,0,9.16e-05,2.5592e-06,3.0533e-05,0,6.1067e-05,0,6.1067e-05,0,6.1067e-05,0.0050595,0.75634,0,6.1067e-05,0,6.1067e-05
0.045351,0,0,0.00039693,0,9.16e-05,0,0.00012213,2.5592e-06,6.1067e-05,0,9.16e-05,0,0.00012213,0,0.00012213,0.0053308,0.76211,0,9.16e-05,0,9.16e-05
0.050083,0,0,0.0006412,0,0.00012213,0,0.00015267,2.5592e-06,9.16e-05,0,0.00012213,0,0.00024427,0,0.0001832,0.0055688,0.76624,0,0.00012213,0,0.00012213
0.056494,0,0,0.000916,0,0.00015267,0,0.0001832,2.5592e-06,0.00012213,0,0.00015267,0,0.0002748,0,0.0002748,0.0057786,0.76963,0,0.0001832,0,0.00015267
0.063975,0,0,0.0011908,0,0.0001832,0,0.00021373,2.5592e-06,0.00015267,0,0.0001832,0,0.00030533,0,0.00030533,0.0059629,0.77301,0,0.00021373,0,0.00021373
0.073978,0,0,0.0015267,0,0.00021373,0,0.00024427,5.1184e-06,0.00015267,0,0.00021373,0,0.00033587,0,0.0003664,0.0061369,0.77567,0,0.00024427,0,0.00024427
0.086605,0,0,0.0017709,0,0.00024427,0,0.0002748,5.1184e-06,0.0001832,0,0.00024427,0,0.0003664,0,0.000458,0.0063007,0.77875,0,0.00033587,0,0.0002748
0.10455,0,0,0.0021984,0,0.0002748,0,0.00030533,5.1184e-06,0.00024427,0,0.0002748,0,0.00039693,0,0.00048853,0.0064824,0.78129,0,0.0003664,0,0.00030533
0.12236,0,2.5592e-06,0.0027175,0,0.00033587,0,0.00033587,5.1184e-06,0.0002748,0,0.00030533,0,0.00042747,0,0.0005496,0.006659,0.78337,0,0.00042747,0,0.00033587
0.14073,0,2.5592e-06,0.0031144,0,0.00042747,0,0.0003664,5.1184e-06,0.00030533,0,0.00033587,0,0.000458,0,0.00058013,0.0067895,0.78575,0,0.000458,0,0.00039693
0.15859,0,5.1184e-06,0.004122,0,0.000458,0,0.00039693,7.6776e-06,0.00033587,0,0.0003664,0,0.00048853,0,0.0006412,0.0069303,0.78837,0,0.00048853,0,0.00042747
0.17449,0,5.1184e-06,0.0047021,0,0.00048853,0,0.00042747,1.0237e-05,0.00033587,0,0.00039693,0,0.00051907,0,0.00070227,0.007071,0.79045,0,0.00051907,0,0.000458
0.18833,0,5.1184e-06,0.0057097,0,0.00051907,0,0.000458,1.2796e-05,0.00033587,0,0.00042747,0,0.0005496,0,0.0007328,0.0071913,0.79225,0,0.00061067,0,0.00048853
0.20081,0,5.1184e-06,0.0066868,0,0.0005496,0,0.00051907,1.5355e-05,0.00033587,0,0.00051907,0,0.00058013,0,0.00076334,0.0073321,0.79396,0,0.0006412,0,0.0005496
0.21159,0,7.6776e-06,0.0072975,0,0.00058013,0,0.0005496,1.7914e-05,0.00033587,0,0.00061067,0,0.00061067,0,0.00085494,0.0074703,0.79549,0,0.00067174,0,0.00058013
0.22081,0,7.6776e-06,0.0089463,0,0.00061067,0,0.00061067,1.7914e-05,0.0003664,0,0.00067174,0,0.0006412,0,0.000916,0.0076008,0.79735,0,0.0007328,0,0.00061067
0.22864,0,7.6776e-06,0.010778,0,0.0006412,0,0.0006412,1.7914e-05,0.00039693,0,0.0007328,0,0.00067174,0,0.00094654,0.0077236,0.79915,0,0.00076334,0,0.00067174
0.23537,0,7.6776e-06,0.01203,0,0.00067174,0,0.00067174,2.0474e-05,0.00039693,0,0.00079387,0,0.00070227,0,0.0010381,0.0078721,0.80077,0,0.0008244,0,0.00070227
0.24128,0,7.6776e-06,0.013862,0,0.00070227,0,0.00070227,2.0474e-05,0.00048853,0,0.00085494,0,0.00079387,0,0.0010687,0.0079872,0.80239,0,0.00085494,0,0.00076334
0.2466,0,1.0237e-05,0.015847,0,0.0007328,0,0.0007328,2.3033e-05,0.00051907,0,0.00088547,0,0.0008244,0,0.0010992,0.0080922,0.80398,0,0.000916,0,0.00079387
0.25128,0,1.0237e-05,0.018748,0,0.00076334,0,0.00076334,2.5592e-05,0.0005496,0,0.000916,0,0.00088547,0,0.0011908,0.0081945,0.80581,0,0.00094654,0,0.00088547
0.25545,0,1.0237e-05,0.021587,0,0.0008244,0,0.00079387,2.8151e-05,0.00061067,2.5592e-06,0.00094654,0,0.00094654,0,0.0012519,0.0082943,0.80718,0,0.0010076,0,0.00094654
0.25936,0,1.0237e-05,0.023755,0,0.00088547,0,0.0008244,2.8151e-05,0.0006412,2.5592e-06,0.0010076,0,0.00097707,0,0.0013129,0.0084146,0.80892,0,0.0010687,0,0.0010076
0.26313,0,1.0237e-05,0.027846,0,0.00094654,0,0.00085494,3.071e-05,0.0006412,2.5592e-06,0.0010381,0,0.0010076,0,0.0014045,0.0084965,0.8106,0,0.0011908,0,0.0010687
0.26671,0,1.0237e-05,0.031022,0,0.00097707,0,0.00088547,3.071e-05,0.0007328,2.5592e-06,0.0010992,0,0.0010687,0,0.0014656,0.0086193,0.81164,0,0.0012824,0,0.0011603
0.27004,0,1.0237e-05,0.035358,0,0.0010076,0,0.000916,3.071e-05,0.0008244,2.5592e-06,0.0011603,0,0.0010992,0,0.0015877,0.008714,0.8128,0,0.0013129,0,0.0012213
0.27314,0,1.0237e-05,0.040335,0,0.0010381,0,0.00094654,3.3269e-05,0.0008244,2.5592e-06,0.0011908,0,0.0011603,0,0.0017709,0.0088394,0.81423,0,0.001374,0,0.0012824
0.27652,0,1.0237e-05,0.045525,0,0.0010992,0,0.00097707,3.5829e-05,0.0008244,5.1184e-06,0.0012519,0,0.0011908,0,0.0019541,0.0089392,0.81546,0,0.0014045,0,0.001374
0.27946,0,1.0237e-05,0.051785,0,0.0011297,0,0.0010076,4.0947e-05,0.00085494,5.1184e-06,0.0013129,0,0.0012519,0,0.0022595,0.009057,0.81698,0,0.0014961,0,0.0014045
0.28199,0,1.5355e-05,0.058471,0,0.0012213,0,0.0010381,4.0947e-05,0.00088547,5.1184e-06,0.0014351,0,0.0014045,0,0.0025343,0.0091721,0.8182,0,0.0015572,0,0.0014961
0.28381,0,2.0474e-05,0.066654,0,0.0012519,0,0.0010992,4.6065e-05,0.00094654,5.1184e-06,0.0014656,0,0.0014351,0,0.0027175,0.0092924,0.81933,0,0.0016793,0,0.0015877
0.28513,0,2.0474e-05,0.074105,0,0.0012824,0,0.0011297,4.6065e-05,0.00097707,7.6776e-06,0.0014961,0,0.0014656,0,0.0029312,0.0093922,0.82052,0,0.0018015,0,0.0016183
0.28609,0,2.0474e-05,0.081982,0,0.0013435,0,0.0011603,4.6065e-05,0.0010076,7.6776e-06,0.0015572,0,0.0015572,0,0.0030839,0.0095432,0.82184,0,0.0018625,0,0.0016488
0.2869,0,2.3033e-05,0.093249,0,0.0014045,0,0.0011908,4.8625e-05,0.0010687,7.6776e-06,0.0015877,0,0.0016183,0,0.0035113,0.0096353,0.82294,0,0.0019847,0,0.0017404
0.28761,0,2.5592e-05,0.10278,0,0.0014351,0,0.0012213,4.8625e-05,0.0011297,7.6776e-06,0.0016183,0,0.0016793,0,0.0037556,0.00973,0.82388,0,0.0021068,0,0.0018015
0.28821,0,2.8151e-05,0.11423,0,0.0014961,0,0.0012824,4.8625e-05,0.0012213,7.6776e-06,0.0016793,0,0.0017404,0,0.004122,0.0098452,0.82465,0,0.0021373,0,0.001832
0.28866,0,3.3269e-05,0.12644,0,0.0015267,0,0.0014045,5.3743e-05,0.0012824,7.6776e-06,0.0017709,0,0.0017709,0,0.0046411,0.0099552,0.8262,0,0.0022595,0,0.0018931
0.28906,0,3.5829e-05,0.13984,0,0.0015877,0,0.0014656,5.6302e-05,0.0013129,7.6776e-06,0.0018015,0,0.001832,0,0.0050991,0.01006,0.82712,0,0.0024427,0,0.0019847
0.28936,0,4.3506e-05,0.15468,0,0.0016183,0,0.0014961,5.6302e-05,0.001374,7.6776e-06,0.001832,0,0.0019236,0,0.0053128,0.010183,0.8281,0,0.0025343,0,0.0020152
0.28968,0,5.1184e-05,0.1741,0,0.0016488,0,0.0015267,5.8861e-05,0.0014351,7.6776e-06,0.0019847,0,0.0020152,0,0.0056181,0.01027,0.82907,0,0.0026259,0,0.0021984
0.28991,0,5.6302e-05,0.19337,0,0.0016793,0,0.0015877,5.8861e-05,0.0014656,7.6776e-06,0.0021068,0,0.0021373,0,0.0058929,0.010398,0.83014,0,0.002748,0,0.0022289
0.29014,0,5.6302e-05,0.21193,0,0.0017404,0,0.0016183,6.1421e-05,0.0015877,7.6776e-06,0.0021984,0,0.0021984,0,0.0062899,0.010518,0.83142,0,0.0029312,0,0.0023205
0.29036,6.1067e-05,6.9098e-05,0.22897,0,0.0017709,0,0.0016793,6.398e-05,0.0016488,7.6776e-06,0.0022289,0,0.0022595,0,0.0066258,0.010608,0.83252,0,0.0030839,0,0.0023816
0.29049,0.0002748,8.4453e-05,0.24894,0,0.0018015,0,0.0017099,6.6539e-05,0.0017099,7.6776e-06,0.0023205,0,0.0023816,0,0.0069616,0.010695,0.83338,0,0.0031449,0,0.0024732
0.2906,0.0003664,0.0001126,0.2708,0,0.001832,0,0.0017404,6.9098e-05,0.0017404,7.6776e-06,0.0023511,0,0.0024732,0,0.0073586,0.010777,0.83417,0,0.003206,0,0.0025343
0.29071,0.00067174,0.00013564,0.2912,0,0.0018625,0,0.0018625,6.9098e-05,0.0018625,7.6776e-06,0.0023816,0,0.0025343,0,0.0076334,0.010897,0.83518,0,0.0032671,0,0.0025648
0.29082,0.0010381,0.00017402,0.31248,0,0.0019541,0,0.0018931,6.9098e-05,0.0019236,7.6776e-06,0.0025648,0,0.0026564,0,0.0078471,0.010974,0.83594,0,0.0034197,0,0.0025953
0.29091,0.0017404,0.00021497,0.33706,0,0.0019847,0,0.0019236,6.9098e-05,0.0019541,7.6776e-06,0.0026869,0,0.0027785,0,0.0083051,0.011063,0.83707,0,0.0036029,0,0.0026259
0.29104,0.0028396,0.00028407,0.36213,0,0.0020457,0,0.0019847,6.9098e-05,0.0020152,7.6776e-06,0.0028091,0,0.0028091,0,0.0087631,0.011181,0.83796,0,0.0037251,0,0.0027175
0.29115,0.004122,0.00033269,0.38619,0,0.0020763,0,0.0020152,7.1657e-05,0.0020763,7.6776e-06,0.0029007,0,0.0029007,0,0.0090074,0.011286,0.83903,0,0.0039083,0,0.0027785
0.29127,0.0062288,0.00041971,0.41071,0,0.0021068,0,0.0020763,7.4216e-05,0.0021068,7.6776e-06,0.0029312,0,0.0029923,0,0.0093738,0.011355,0.83988,0,0.0041525,0,0.0028396
0.29138,0.0084883,0.00054255,0.43361,0,0.0021679,0,0.0021068,7.4216e-05,0.0021373,7.6776e-06,0.0030228,0,0.0030533,0,0.0097402,0.011475,0.84089,0,0.0043052,0,0.0029312
0.29147,0.010412,0.00065259,0.45675,0,0.0021984,0,0.0021373,7.4216e-05,0.0021984,7.6776e-06,0.0030839,0,0.0030839,0,0.010168,0.01158,0.84184,0,0.0043968,0,0.0029617
0.29157,0.012427,0.00081894,0.48218,0,0.0022289,0,0.0021679,7.6776e-05,0.0023205,7.6776e-06,0.003206,0,0.003206,0,0.010381,0.011685,0.84266,0,0.0046716,0,0.0031144
0.29167,0.015022,0.00098785,0.50603,0,0.0023205,0,0.0021984,7.6776e-05,0.0023511,7.6776e-06,0.0032671,0,0.0032671,0,0.010809,0.011803,0.84376,0,0.0048243,0,0.0031449
0.29179,0.017099,0.0012207,0.53003,0,0.0023511,0,0.0022595,7.9335e-05,0.0024121,7.6776e-06,0.0033892,0,0.0033281,0,0.011389,0.011895,0.84455,0,0.0048853,0,0.003206
0.29192,0.019999,0.0014997,0.56133,0,0.0023816,0,0.0023511,7.9335e-05,0.0024427,7.6776e-06,0.0035419,0,0.0034197,0,0.011847,0.011995,0.84523,0,0.0051907,0,0.0032671
0.29202,0.023175,0.0018349,0.58749,0,0.0024121,0,0.0023816,8.1894e-05,0.0025648,7.6776e-06,0.0036335,0,0.0037251,0,0.012488,0.012105,0.84596,0,0.0053128,0,0.0033281
0.29212,0.026717,0.0022956,0.6154,0,0.0024427,0,0.0024121,8.4453e-05,0.0026259,7.6776e-06,0.0036945,0,0.0037556,0,0.012977,0.012205,0.84663,0,0.0054655,0,0.0034503
0.29222,0.031236,0.0028279,0.64566,0,0.0024732,0,0.0024427,8.4453e-05,0.0026564,7.6776e-06,0.0037861,0,0.0039083,0,0.013465,0.012287,0.84742,0,0.0057097,0,0.0034808
0.29233,0.036304,0.0034779,0.67222,0,0.0025037,0,0.0024732,8.4453e-05,0.0027785,1.0237e-05,0.0039693,0,0.0039693,0,0.014076,0.012348,0.84831,0,0.0058319,0,0.0036029
0.29243,0.042686,0.0043353,0.70389,0,0.0025648,0,0.0025037,8.4453e-05,0.0029923,1.0237e-05,0.0040304,0,0.004122,0,0.014534,0.012445,0.84895,0,0.005954,0,0.0036945
0.29254,0.049983,0.0053206,0.73262,0,0.0025953,0,0.0025343,8.4453e-05,0.0030228,1.0237e-05,0.0041831,0,0.0042136,0,0.015084,0.012555,0.84962,0,0.0062594,0,0.0038777
0.29265,0.057311,0.0065413,0.76007,0,0.0026564,0,0.0025648,8.7012e-05,0.0031449,1.5355e-05,0.0043357,0,0.0043968,0,0.015816,0.012648,0.85036,0,0.0063815,0,0.0040915
0.29275,0.066135,0.0078772,0.78501,0,0.0026869,0,0.0025953,8.7012e-05,0.0032365,1.7914e-05,0.0044273,0,0.0045495,0,0.01658,0.012768,0.85091,0,0.0065952,0,0.0041831
0.29286,0.075387,0.0095688,0.80825,0,0.0027175,0,0.0026869,9.2131e-05,0.0032671,1.7914e-05,0.0046105,0,0.0046105,0,0.017435,0.012898,0.85185,0,0.0067784,0,0.0042136
0.29299,0.087265,0.011511,0.82987,0,0.0027785,0,0.0027175,9.2131e-05,0.0032976,1.7914e-05,0.0048243,0,0.0046716,0,0.018015,0.013001,0.85234,0,0.0069616,0,0.0043052
0.29311,0.099173,0.013968,0.85008,0,0.0028396,0,0.002748,9.469e-05,0.0033892,1.7914e-05,0.0049159,0,0.0047632,0,0.018778,0.013111,0.85304,0,0.0071143,0,0.0044884
0.29327,0.11169,0.016781,0.86974,0,0.0028701,0,0.0027785,9.469e-05,0.0034808,2.0474e-05,0.005038,0,0.0050075,0,0.019328,0.013228,0.85414,0,0.007328,0,0.0047021
0.29343,0.12442,0.020223,0.88996,0,0.0029007,0,0.0028091,9.7249e-05,0.0035419,2.0474e-05,0.0052212,0,0.0050685,0,0.019999,0.013328,0.85481,0,0.0075723,0,0.0049464
0.29361,0.13871,0.024299,0.90877,0,0.0029617,0,0.0028701,9.7249e-05,0.003664,2.0474e-05,0.0053433,0,0.0053128,0,0.020763,0.013431,0.85542,0,0.0077555,0,0.0050075
0.29385,0.15328,0.029674,0.92583,0,0.0029923,0,0.0029007,9.9808e-05,0.0037556,2.0474e-05,0.0053739,0,0.005496,0,0.021434,0.013505,0.85613,0,0.0079692,0,0.0052212
0.29412,0.16912,0.036471,0.9404,0,0.0030228,0,0.0029617,9.9808e-05,0.0039388,2.3033e-05,0.0055571,0,0.0057097,0,0.022564,0.013584,0.85698,0,0.008183,0,0.0053433
0.29447,0.18445,0.04583,0.95383,0,0.0030839,0,0.0029923,9.9808e-05,0.0039693,2.3033e-05,0.0056181,0,0.0058929,0,0.023419,0.013694,0.8575,0,0.0083662,0,0.0054349
0.29487,0.19899,0.059519,0.96892,0,0.0031144,0,0.0030228,9.9808e-05,0.004122,2.3033e-05,0.0058319,0,0.0060456,0,0.024335,0.013794,0.85817,0,0.0085799,0,0.0056181
0.29538,0.21447,0.081515,0.97902,0,0.0031755,0,0.0030839,0.00010237,0.0042136,2.3033e-05,0.005954,0,0.0062594,0,0.025556,0.013935,0.85872,0,0.008702,0,0.0058013
0.29613,0.23041,0.12057,0.98595,0,0.003206,0,0.0031144,0.00010237,0.0043052,2.3033e-05,0.0061678,0,0.0065036,0,0.026595,0.01406,0.85912,0,0.0089463,0,0.0060456
0.29713,0.24787,0.19428,0.9898,0,0.0032365,0,0.0032976,0.00011005,0.0043052,2.3033e-05,0.006351,0,0.0067174,0,0.027572,0.014137,0.85997,0,0.009099,0,0.0062288
0.29871,0.26384,0.31465,0.99276,0,0.0032976,0,0.0033281,0.00011005,0.0043968,2.3033e-05,0.0065342,0,0.0069006,0,0.028762,0.014227,0.86086,0,0.0093127,0,0.0063815
0.30095,0.28173,0.44271,0.99435,0,0.0033281,0,0.0033587,0.00011005,0.0044273,2.3033e-05,0.0067784,0,0.0070838,0,0.02977,0.014349,0.86147,0,0.009618,0,0.0066563
0.30413,0.2992,0.5429,0.99542,0,0.0033892,0,0.0034197,0.0001126,0.00458,2.5592e-05,0.0069311,0,0.0071448,0,0.030778,0.014465,0.8622,0,0.0098928,0,0.0067784
0.30791,0.31761,0.61711,0.99658,0,0.0034197,0,0.0034808,0.0001126,0.0047327,2.5592e-05,0.0070838,0,0.0072975,0,0.032243,0.014577,0.86275,0,0.010198,0,0.0069006
0.31242,0.33486,1,1,0,0.0035113,0,0.0035724,0.0001126,0.0048548,2.5592e-05,0.0071448,0,0.0074807,0,0.033373,0.014659,0.86364,0,0.010351,0,0.0071143
0.31704,0.35217,0,0,0,0.0036029,0,0.0036029,0.0001126,0.005038,2.5592e-05,0.007328,0,0.0076334,0,0.034778,0.014777,0.86437,0,0.010595,0,0.0072975
0.32184,0.36942,0,0,0,0.0036945,0,0.003664,0.00011516,0.0050685,2.8151e-05,0.0074502,0,0.0078776,0,0.036426,0.014887,0.86471,0,0.010717,0,0.0075418
0.32719,0.38768,0,0,0,0.0037861,0,0.0036945,0.00011516,0.0050991,3.071e-05,0.0077555,0,0.0081219,0,0.0378,0.015007,0.86547,0,0.011206,0,0.0078471
0.33294,0.405,0,0,0,0.0038167,0,0.0037556,0.00011516,0.0052212,3.071e-05,0.0079082,0,0.0083662,0,0.039327,0.015107,0.86596,0,0.011481,0,0.0079692
0.33928,0.42289,0,0,0,0.0038472,0,0.0038167,0.00011772,0.0054349,3.071e-05,0.0082746,0,0.0086104,0,0.041281,0.015199,0.86654,0,0.011755,0,0.008183
0.34625,0.43938,0,0,0,0.0039083,0,0.0038777,0.00011772,0.0054655,3.3269e-05,0.0083967,0,0.0087631,0,0.043022,0.015294,0.86715,0,0.012,0,0.0082746
0.35389,0.45644,0,0,0,0.0039388,0,0.0039083,0.00011772,0.0056181,3.3269e-05,0.0084883,0,0.0090379,0,0.044579,0.015427,0.86773,0,0.012305,0,0.0084272
0.36238,0.47257,0,0,0,0.0040304,0,0.0039388,0.00011772,0.0058013,3.3269e-05,0.0087936,0,0.00916,0,0.04635,0.015529,0.86825,0,0.012458,0,0.0087936
0.37191,0.48802,0,0,0,0.0040609,0,0.0039693,0.00012028,0.0059846,3.3269e-05,0.0090074,0,0.0092516,0,0.048212,0.015624,0.8688,0,0.012702,0,0.009099
0.38279,0.50472,0,0,0,0.0041525,0,0.0039999,0.00012028,0.0061678,3.3269e-05,0.00916,0,0.0094348,0,0.050166,0.015721,0.86947,0,0.013129,0,0.0093738
0.39456,0.52078,0,0,0,0.0041831,0,0.0040304,0.00012028,0.006351,3.3269e-05,0.0094043,0,0.0095264,0,0.052334,0.015849,0.8699,0,0.013557,0,0.009618
0.40793,0.53629,0,0,0,0.0042747,0,0.004122,0.00012284,0.0065342,3.3269e-05,0.0096486,0,0.0096791,0,0.054441,0.015923,0.87039,0,0.01374,0,0.0097707
0.42195,0.55143,0,0,0,0.0043357,0,0.0042136,0.0001254,0.0066258,3.3269e-05,0.0098928,0,0.0099539,0,0.056823,0.016041,0.87103,0,0.013923,0,0.010015
0.43649,0.56612,0,0,0,0.0044273,0,0.0042441,0.0001254,0.0069311,3.3269e-05,0.010168,0,0.010076,0,0.059479,0.016154,0.87139,0,0.014229,0,0.010168
0.45061,0.57839,0,0,0,0.0044579,0,0.0043357,0.00012796,0.0070532,3.3269e-05,0.010473,0,0.01029,0,0.061769,0.016253,0.87203,0,0.014442,0,0.010412
0.46554,0.59119,0,0,0,0.0045495,0,0.0043663,0.00013308,0.0071448,3.3269e-05,0.010656,0,0.010442,2.5592e-06,0.06412,0.016381,0.87258,0,0.014687,0,0.010778
0.48002,0.60224,0,0,0,0.0046105,0,0.0044579,0.00013308,0.007267,3.3269e-05,0.010931,0,0.010626,2.5592e-06,0.066563,0.016479,0.87323,0,0.0149,0,0.011114
0.49438,0.61372,0,0,0,0.0047021,0,0.0045189,0.00014076,0.0074807,3.3269e-05,0.011145,0,0.010809,2.5592e-06,0.068517,0.016594,0.87365,0,0.015358,0,0.011236
0.50851,0.62566,0,0,0,0.0047632,0,0.0046411,0.00014076,0.007786,3.3269e-05,0.011267,0,0.0109,2.5592e-06,0.070685,0.016699,0.87451,0,0.015816,0,0.011664
0.52261,0.63531,0,0,0,0.0047937,0,0.0046716,0.00014076,0.0080608,3.3269e-05,0.011481,0,0.011084,2.5592e-06,0.073005,0.016822,0.87494,0,0.016335,0,0.012091
0.53673,0.6459,0,0,0,0.0048548,0,0.0047327,0.00014076,0.0083356,3.3269e-05,0.011908,0,0.011236,2.5592e-06,0.075479,0.016942,0.87542,0,0.016549,0,0.012397
0.55056,0.65662,0,0,0,0.0048853,0,0.0047937,0.00014843,0.0084578,3.3269e-05,0.012,0,0.011481,2.5592e-06,0.07786,0.017013,0.876,0,0.016885,0,0.012794
0.565,0.66639,0,0,0,0.0049464,0,0.0048548,0.00015099,0.0088547,3.3269e-05,0.012274,0,0.011694,2.5592e-06,0.080425,0.017134,0.87637,0,0.017221,0,0.013068
0.57928,0.67586,0,0,0,0.005038,0,0.0048853,0.00015355,0.0090684,3.3269e-05,0.01258,0,0.011847,2.5592e-06,0.082623,0.017257,0.87701,0,0.017679,0,0.013313
0.59384,0.6852,0,0,0,0.0050685,0,0.0049464,0.00015355,0.009099,3.3269e-05,0.012794,0,0.012122,2.5592e-06,0.084822,0.017336,0.87768,0,0.018015,0,0.013679
0.60786,0.695,0,0,0,0.0050991,0,0.0049769,0.00015867,0.0094654,3.3269e-05,0.013129,0,0.012213,2.5592e-06,0.088058,0.017449,0.8782,0,0.018503,0,0.013923
0.62144,0.70428,0,0,0,0.0051907,0,0.0050075,0.00015867,0.0097707,3.5829e-05,0.013252,0,0.012397,2.5592e-06,0.090593,0.017546,0.87869,0,0.018931,0,0.014412
0.635,0.71326,0,0,0,0.0052212,0,0.0051296,0.00016123,0.010045,3.5829e-05,0.013526,0,0.012702,2.5592e-06,0.092486,0.017661,0.87933,0,0.019236,0,0.014992
0.64757,0.72349,0,0,0,0.0052517,0,0.0052212,0.00016379,0.010076,3.8388e-05,0.013923,0,0.012855,2.5592e-06,0.094531,0.017766,0.87982,0,0.019511,0,0.015206
0.65992,0.73341,0,0,0,0.0053433,0,0.0052517,0.00016379,0.01029,3.8388e-05,0.014137,0,0.013099,2.5592e-06,0.096516,0.017914,0.88025,0,0.019938,0,0.015542
0.67275,0.74236,0,0,0,0.0053739,0,0.0052823,0.00016891,0.010412,3.8388e-05,0.014564,0,0.013282,2.5592e-06,0.098715,0.018045,0.88074,0,0.020427,0,0.016
0.68537,0.75225,0,0,0,0.0054349,0,0.0053128,0.00017147,0.010626,3.8388e-05,0.01487,0,0.013526,2.5592e-06,0.10146,0.018147,0.88126,0,0.020732,0,0.016213
0.69833,0.76214,0,0,0,0.0055876,0,0.0053739,0.00017658,0.010931,3.8388e-05,0.015114,0,0.013679,2.5592e-06,0.10397,0.018244,0.88165,0,0.021129,0,0.016641
0.71033,0.77069,0,0,0,0.0056181,0,0.005496,0.00017658,0.011175,3.8388e-05,0.015358,0,0.013832,2.5592e-06,0.1065,0.018334,0.88232,0,0.021679,0,0.017221
0.72229,0.7794,0,0,0,0.0056487,0,0.0055571,0.00017658,0.011389,4.0947e-05,0.015694,0,0.014045,5.1184e-06,0.10913,0.018444,0.88287,0,0.022259,0,0.017557
0.73315,0.7881,0,0,0,0.0057097,0,0.0057708,0.0001817,0.011969,4.0947e-05,0.016183,0,0.014106,5.1184e-06,0.11157,0.018541,0.8833,0,0.022686,0,0.017923
0.74364,0.79552,0,0,0,0.0057708,0,0.0058013,0.0001817,0.012183,4.0947e-05,0.016427,0,0.014442,5.1184e-06,0.11389,0.018651,0.88391,0,0.023175,0,0.01832
0.75296,0.80364,0,0,0,0.0058624,0,0.0058624,0.0001817,0.012702,4.0947e-05,0.016671,0,0.014687,5.1184e-06,0.11618,0.018764,0.88431,0,0.023816,0,0.018931
0.76142,0.81136,0,0,0,0.0058929,0,0.0059235,0.0001817,0.013129,4.0947e-05,0.016885,0,0.015022,5.1184e-06,0.11832,0.018864,0.88495,0,0.024366,0,0.019389
0.76924,0.81881,0,0,0,0.0059846,0,0.0059846,0.00018426,0.013526,4.0947e-05,0.017099,0,0.015236,5.1184e-06,0.12079,0.018974,0.88522,0,0.024793,0,0.019816
0.77623,0.82593,0,0,0,0.0060456,0,0.0060456,0.00018682,0.013893,4.0947e-05,0.017526,0,0.015572,5.1184e-06,0.12293,0.019053,0.88562,0,0.025343,0,0.020335
0.78296,0.83317,0,0,0,0.0060762,0,0.0061678,0.00018682,0.01432,4.3506e-05,0.017862,0,0.015938,5.1184e-06,0.12519,0.019184,0.88611,0,0.025923,0,0.020732
0.78927,0.83985,0,0,0,0.0061678,0,0.0062899,0.00018938,0.014656,4.3506e-05,0.018015,0,0.016152,5.1184e-06,0.12794,0.019289,0.88675,0,0.02632,0,0.021221
0.79537,0.84599,0,0,0,0.0061983,0,0.006351,0.00018938,0.014931,4.6065e-05,0.018412,0,0.016488,5.1184e-06,0.12995,0.019414,0.88712,0,0.026808,0,0.021679
0.80104,0.85152,0,0,0,0.0062594,0,0.0063815,0.00018938,0.015328,4.8625e-05,0.018839,0,0.016824,5.1184e-06,0.13248,0.019527,0.88761,0,0.02745,0,0.022106
0.80661,0.85658,0,0,0,0.0063204,0,0.0064731,0.00019194,0.015542,4.8625e-05,0.019267,0,0.017007,5.1184e-06,0.1352,0.019665,0.88797,0,0.027908,0,0.022412
0.81205,0.86141,0,0,0,0.006351,0,0.0065342,0.0001945,0.016213,4.8625e-05,0.019572,0,0.017282,5.1184e-06,0.13752,0.019765,0.88834,0,0.028396,0,0.023053
0.81736,0.86748,0,0,0,0.0063815,0,0.0065952,0.00019706,0.016549,5.3743e-05,0.019999,0,0.017587,5.1184e-06,0.13987,0.01988,0.88864,0,0.029251,0,0.023358
0.82258,0.87323,0,0,0,0.0064731,0,0.006809,0.00019962,0.017038,5.3743e-05,0.020305,0,0.017923,5.1184e-06,0.14198,0.01999,0.88929,0,0.029923,0,0.023877
0.82744,0.87848,0,0,0,0.0065342,0,0.00687,0.00020218,0.017374,5.3743e-05,0.020518,0,0.018198,5.1184e-06,0.14421,0.020105,0.88984,0,0.030625,0,0.024121
0.83242,0.88342,0,0,0,0.0065952,0,0.0069311,0.00020474,0.017679,5.6302e-05,0.020793,0,0.018686,7.6776e-06,0.14702,0.020228,0.89017,0,0.031297,0,0.024549
0.83717,0.8881,0,0,0,0.0066258,0,0.0069922,0.00020474,0.018137,5.8861e-05,0.02116,0,0.019022,7.6776e-06,0.14952,0.020343,0.8906,0,0.031785,0,0.024854
0.84193,0.89304,0,0,0,0.0066868,0,0.0071754,0.00020729,0.018564,6.1421e-05,0.021496,0,0.019633,7.6776e-06,0.15242,0.020463,0.89118,0,0.032518,0,0.025251
0.8467,0.89863,0,0,0,0.00687,0,0.007267,0.00020985,0.019297,6.1421e-05,0.021862,0,0.019908,7.6776e-06,0.1549,0.020548,0.89161,0,0.033495,0,0.025801
0.85161,0.90361,0,0,0,0.0069006,0,0.0074196,0.00020985,0.019847,6.398e-05,0.022167,0,0.020183,1.0237e-05,0.15706,0.020673,0.89203,0,0.034106,0,0.02632
0.85596,0.90843,0,0,0,0.0069922,0,0.0076028,0.00021497,0.020396,6.398e-05,0.022442,0,0.02058,1.5355e-05,0.15954,0.020799,0.89261,0,0.034472,0,0.02693
0.8603,0.91383,0,0,0,0.0070838,0,0.007725,0.00021753,0.020702,6.6539e-05,0.022717,0,0.020763,1.5355e-05,0.16167,0.020909,0.89298,0,0.035144,0,0.027694
0.8644,0.9193,0,0,0,0.0071448,0,0.0079082,0.00021753,0.021496,6.6539e-05,0.023053,0,0.021068,1.5355e-05,0.16399,0.021008,0.89338,0,0.035968,0,0.028091
0.86862,0.92437,0,0,0,0.007267,0,0.0080608,0.00022009,0.022259,6.9098e-05,0.023358,0,0.021465,1.7914e-05,0.16662,0.021141,0.89384,0,0.036671,0,0.028793
0.87286,0.92831,0,0,0,0.0074196,0,0.0080914,0.00022009,0.022961,6.9098e-05,0.023633,0,0.02174,1.7914e-05,0.16925,0.021246,0.89426,0,0.037342,0,0.029312
0.87706,0.93237,0,0,0,0.0075418,0,0.0081524,0.00022521,0.023541,7.4216e-05,0.023969,0,0.022015,2.3033e-05,0.1719,0.021346,0.89484,0,0.038045,0,0.02974
0.88121,0.93655,0,0,0,0.0076334,0,0.0082746,0.00022777,0.024152,7.4216e-05,0.024427,0,0.022198,2.5592e-05,0.17428,0.021441,0.8953,0,0.038716,0,0.030381
0.88522,0.93951,0,0,0,0.007725,0,0.0083662,0.00023289,0.024946,7.6776e-05,0.024824,0,0.022534,3.071e-05,0.17725,0.021543,0.89582,0,0.039358,0,0.031052
0.88928,0.9422,0,0,0,0.0078471,0,0.0085188,0.00023545,0.025801,7.9335e-05,0.025282,0,0.023053,3.071e-05,0.18006,0.021674,0.89622,0,0.040121,0,0.031724
0.89317,0.94544,0,0,0,0.0078776,0,0.0086715,0.00024056,0.026534,8.1894e-05,0.025801,0,0.02345,3.5829e-05,0.1832,0.021815,0.89658,0,0.041006,0,0.032304
0.89686,0.9477,0,0,0,0.0079082,0,0.0087936,0.00024312,0.027175,8.1894e-05,0.02632,0,0.02406,3.8388e-05,0.18628,0.021925,0.89683,0,0.04177,0,0.03264
0.90042,0.95032,0,0,0,0.0079692,0,0.0088852,0.00024568,0.027877,8.1894e-05,0.026992,0,0.024457,4.0947e-05,0.18912,0.022042,0.8971,0,0.042655,0,0.033068
0.9042,0.95292,0,0,0,0.0081524,0,0.0089463,0.00024568,0.028335,8.4453e-05,0.027419,0,0.025007,4.3506e-05,0.19184,0.022163,0.89747,0,0.043296,0,0.033709
0.9078,0.95524,0,0,0,0.008244,0,0.0090684,0.00024568,0.028946,8.7012e-05,0.027969,0,0.025648,4.8625e-05,0.19459,0.02227,0.89765,0,0.044396,0,0.03432
0.91146,0.95759,0,0,0,0.0082746,0,0.0091906,0.00025336,0.029495,8.9572e-05,0.028427,0,0.025831,5.1184e-05,0.19718,0.022372,0.89796,0,0.045464,0,0.03493
0.91478,0.95942,0,0,0,0.0083051,0,0.0093127,0.00025336,0.030075,9.469e-05,0.028976,0,0.02632,5.3743e-05,0.19984,0.02249,0.89857,0,0.046167,0,0.035358
0.91819,0.9615,0,0,0,0.0084272,0,0.0094043,0.00026104,0.030686,9.469e-05,0.029373,0,0.026625,5.8861e-05,0.20225,0.0226,0.89903,0,0.047357,0,0.035877
0.92136,0.96305,0,0,0,0.0085494,0,0.0094959,0.00026616,0.031755,9.9808e-05,0.029862,0,0.026992,6.1421e-05,0.2057,0.022708,0.89942,0,0.048212,0,0.036365
0.92443,0.9644,0,0,0,0.008641,0,0.0097096,0.00027383,0.032671,0.00010749,0.030533,0,0.027694,6.6539e-05,0.20894,0.022797,0.89976,0,0.049159,0,0.036976
0.9273,0.9658,0,0,0,0.0087631,0,0.0097402,0.00027383,0.033678,0.00011005,0.030961,0,0.02806,7.1657e-05,0.21163,0.02291,0.90013,0,0.050258,0,0.037465
0.93009,0.96739,0,0,0,0.0088852,0,0.0098623,0.00028151,0.034655,0.00011516,0.031297,0,0.028549,7.9335e-05,0.21489,0.022987,0.90049,0,0.051235,0,0.038411
0.93273,0.96852,0,0,0,0.0089158,0,0.0099844,0.00028919,0.035632,0.00012028,0.031724,0,0.028946,8.1894e-05,0.21792,0.023122,0.90092,0,0.052548,0,0.038839
0.93532,0.96974,0,0,0,0.0090684,0,0.010045,0.00029431,0.036671,0.00012796,0.032243,0,0.029343,9.469e-05,0.22079,0.023222,0.9011,0,0.053556,0,0.039663
0.93784,0.97136,0,0,0,0.0091906,0,0.010076,0.00029687,0.037281,0.00013052,0.032823,0,0.029862,0.00010493,0.22399,0.023342,0.90153,0,0.054899,0,0.040243
0.94019,0.97225,0,0,0,0.0093432,0,0.010229,0.00029942,0.038228,0.0001382,0.033556,0,0.030289,0.0001126,0.22695,0.023481,0.90196,0,0.055937,0,0.04064
0.94264,0.97328,0,0,0,0.0094348,0,0.01029,0.0003071,0.039327,0.00014076,0.034167,0,0.030686,0.0001254,0.22998,0.023575,0.90226,0,0.05667,0,0.041312
0.94509,0.97417,0,0,0,0.0095264,0,0.010442,0.00030966,0.040274,0.00014331,0.035052,0,0.031144,0.0001382,0.2334,0.02369,0.90278,0,0.058105,0,0.042136
0.9473,0.97508,0,0,0,0.0096486,0,0.010534,0.00031222,0.041525,0.00014843,0.035877,0,0.031663,0.00015867,0.2367,0.023834,0.90309,0,0.059418,0,0.042686
0.94957,0.97621,0,0,0,0.0097096,0,0.010778,0.00031734,0.042777,0.00014843,0.036335,0,0.03203,0.00017914,0.24024,0.023962,0.90358,0,0.060456,0,0.043327
0.9518,0.97695,0,0,0,0.0098012,0,0.010839,0.00032502,0.044029,0.00015611,0.036976,0,0.032426,0.00018682,0.24381,0.024077,0.90428,0,0.061586,0,0.043846
0.95405,0.97771,0,0,0,0.0099539,0,0.010931,0.00032758,0.045312,0.00016635,0.037403,0,0.032884,0.00021241,0.24772,0.024179,0.90461,0,0.062441,0,0.044487
0.95634,0.97857,0,0,0,0.010045,0,0.011053,0.00033014,0.046502,0.00017402,0.037831,0,0.033312,0.00022521,0.25111,0.024287,0.90483,0,0.063601,0,0.045128
0.9584,0.97933,0,0,0,0.010137,0,0.011145,0.00033269,0.047937,0.00017658,0.038472,0,0.03377,0.00024568,0.25456,0.024399,0.90525,0,0.064578,0,0.045556
0.96039,0.98021,0,0,0,0.010229,0,0.011236,0.00033781,0.04922,0.00018426,0.039022,0,0.034106,0.00027383,0.25853,0.024509,0.90547,0,0.066074,0,0.046075
0.96233,0.98089,0,0,0,0.01032,0,0.01145,0.00034037,0.050227,0.00018682,0.039602,0,0.034594,0.00028663,0.26262,0.024619,0.90583,0,0.067601,0,0.046625
0.96403,0.98171,0,0,0,0.010381,0,0.011664,0.00034805,0.051418,0.00018938,0.040365,0,0.034991,0.00031734,0.26598,0.024747,0.90626,0,0.06867,0,0.047235
0.96555,0.98247,0,0,0,0.010473,0,0.011939,0.00035829,0.05267,0.00019962,0.040976,0,0.03548,0.00035061,0.27016,0.02487,0.90666,0,0.069677,0,0.047876
0.96696,0.98342,0,0,0,0.010595,0,0.012061,0.00036085,0.053586,0.00020474,0.041648,0,0.035846,0.00038132,0.2737,0.025011,0.90703,0,0.070899,0,0.048395
0.9685,0.98409,0,0,0,0.010626,0,0.012152,0.00036596,0.055235,0.00021497,0.042228,0,0.036365,0.00040435,0.27788,0.025154,0.90739,0,0.072364,0,0.048976
0.96996,0.98461,0,0,0,0.010656,0,0.012366,0.00037876,0.056639,0.00022009,0.042686,0,0.036701,0.00042738,0.28075,0.025292,0.90761,0,0.073647,0,0.049556
0.97118,0.98516,0,0,0,0.010748,0,0.012458,0.00038388,0.057952,0.00023289,0.043296,0,0.037068,0.00045809,0.28469,0.025418,0.90782,0,0.074685,0,0.050319
0.97227,0.9858,0,0,0,0.010931,0,0.012641,0.00038388,0.059449,0.00023289,0.043968,0,0.037465,0.00048369,0.28836,0.025574,0.90831,0,0.075967,0,0.05096
0.97317,0.98635,0,0,0,0.011084,0,0.012763,0.000389,0.060945,0.00023545,0.04464,0,0.038106,0.0005144,0.29217,0.025692,0.90871,0,0.077708,0,0.051663
0.97407,0.98696,0,0,0,0.011175,0,0.012916,0.00039156,0.062136,0.000238,0.045434,0,0.038777,0.00053743,0.29617,0.02584,0.90901,0,0.078959,0,0.05209
0.97485,0.98745,0,0,0,0.011267,0,0.013007,0.00039156,0.063754,0.00024312,0.046197,0,0.03951,0.00056558,0.30027,0.025994,0.90935,0,0.080303,0,0.05267
0.97565,0.988,0,0,0,0.011328,0,0.013129,0.00039667,0.065372,0.0002508,0.046991,0,0.040182,0.00058861,0.30439,0.026157,0.9098,0,0.081555,0,0.053495
0.9764,0.98843,0,0,0,0.011419,0,0.01319,0.00040691,0.066685,0.00025592,0.047754,0,0.040854,0.00060909,0.30863,0.02628,0.91008,0,0.083081,0,0.054105
0.97708,0.98895,0,0,0,0.011481,0,0.013465,0.00041715,0.06809,0.00026616,0.048457,0,0.041312,0.00062956,0.31291,0.026424,0.91072,0,0.084425,0,0.054655
0.9778,0.98928,0,0,0,0.011633,0,0.01371,0.0004325,0.070074,0.00027383,0.049403,0,0.041709,0.00068586,0.31623,0.026536,0.91096,0,0.085952,0,0.055021
0.97851,0.98965,0,0,0,0.011755,0,0.013984,0.00044018,0.071601,0.00028151,0.050258,0,0.042319,0.00072169,0.31968,0.026656,0.91124,0,0.087539,0,0.055632
0.97908,0.99023,0,0,2.5592e-06,0.011908,0,0.014106,0.00044786,0.073402,0.00029431,0.050899,0,0.043022,0.00078055,0.32338,0.0268,0.91142,0,0.088761,0,0.056273
0.97961,0.99066,0,0,2.5592e-06,0.01203,0,0.014229,0.00045298,0.075082,0.00029942,0.051663,0,0.043541,0.00079079,0.3272,0.026935,0.91188,0,0.089951,0,0.056762
0.98016,0.99111,0,0,2.5592e-06,0.012091,0,0.014381,0.00047089,0.076944,0.0003071,0.052273,0,0.044121,0.00081894,0.33086,0.027104,0.91219,0,0.091814,0,0.057372
0.98064,0.99145,0,0,2.5592e-06,0.012152,0,0.014534,0.00047857,0.078471,0.00030966,0.053128,0,0.044884,0.00084965,0.33498,0.027243,0.91243,0,0.093738,0,0.058166
0.98105,0.99179,0,0,2.5592e-06,0.012305,0,0.014595,0.00048113,0.080089,0.00032246,0.054044,0,0.045495,0.00089316,0.3388,0.027386,0.91252,2.5592e-06,0.095356,0,0.058777
0.98154,0.99221,0,0,2.5592e-06,0.012427,0,0.014778,0.00048625,0.082043,0.00032502,0.055204,0,0.045983,0.00092899,0.34289,0.027519,0.91277,2.5592e-06,0.096974,0,0.059326
0.98201,0.99243,0,0,2.5592e-06,0.01258,0,0.015022,0.0005016,0.084089,0.00034037,0.056059,0,0.046716,0.00097505,0.34658,0.027667,0.91298,2.5592e-06,0.098715,0,0.06012
0.98255,0.9927,0,0,2.5592e-06,0.012794,0,0.015175,0.00050672,0.085677,0.00036085,0.056823,0,0.047541,0.0010032,0.35022,0.027783,0.91313,2.5592e-06,0.10033,0,0.060823
0.98298,0.99304,0,0,2.5592e-06,0.012855,0,0.015236,0.00051952,0.087448,0.00036852,0.057464,0,0.048243,0.0010569,0.35413,0.027903,0.9135,2.5592e-06,0.10195,0,0.061647
0.98338,0.99337,0,0,5.1184e-06,0.012916,0,0.01545,0.00052719,0.089646,0.000389,0.05841,0,0.048915,0.0011056,0.35831,0.028064,0.9139,2.5592e-06,0.10391,0,0.062227
0.98383,0.99365,0,0,5.1184e-06,0.013038,0,0.015603,0.00053999,0.091814,0.00039667,0.059235,0,0.049831,0.001144,0.36219,0.028179,0.91417,2.5592e-06,0.10549,0,0.063143
0.98427,0.99386,0,0,5.1184e-06,0.013129,0,0.015816,0.00055023,0.093829,0.00040435,0.06012,0,0.05035,0.0011951,0.36603,0.028323,0.91451,2.5592e-06,0.10726,0,0.063784
0.98466,0.99405,0,0,5.1184e-06,0.01319,0,0.016,0.0005579,0.096211,0.00042227,0.061006,0,0.051082,0.0012233,0.37031,0.028461,0.91475,2.5592e-06,0.10885,0,0.064456
0.98503,0.99426,0,0,5.1184e-06,0.013313,0,0.016244,0.00056558,0.098012,0.00044018,0.061861,0,0.051724,0.001277,0.37455,0.02863,0.91512,2.5592e-06,0.11123,0,0.065036
0.98543,0.99444,0,0,5.1184e-06,0.013435,0,0.016396,0.00057326,0.10027,0.00045042,0.062655,0,0.052609,0.0013308,0.37871,0.02877,0.91542,2.5592e-06,0.11303,0,0.065769
0.9858,0.99453,0,0,5.1184e-06,0.013587,0,0.01661,0.00058094,0.10235,0.00046577,0.06354,0,0.053556,0.0013922,0.38231,0.028886,0.91561,2.5592e-06,0.11499,0,0.066502
0.98614,0.99463,0,0,7.6776e-06,0.01371,0,0.016885,0.00058861,0.10442,0.00048369,0.064456,0,0.054563,0.0014357,0.38606,0.029021,0.91588,2.5592e-06,0.11752,0,0.067235
0.98647,0.99475,0,0,7.6776e-06,0.013893,0,0.017068,0.00059373,0.10647,0.00049136,0.065464,0,0.055327,0.0015022,0.38973,0.029141,0.91612,2.5592e-06,0.11936,0,0.067937
0.98676,0.99478,0,0,7.6776e-06,0.013954,0,0.017343,0.00060397,0.10849,0.00050672,0.066349,0,0.056181,0.0015688,0.39339,0.029287,0.91622,2.5592e-06,0.12137,0,0.06867
0.98705,0.99493,0,0,7.6776e-06,0.014076,0,0.017587,0.00062188,0.11096,0.00052463,0.06696,0,0.057097,0.0015969,0.39718,0.029451,0.91646,2.5592e-06,0.12369,0,0.069586
0.98731,0.99511,0,0,7.6776e-06,0.014198,0,0.017618,0.00063468,0.11279,0.00053999,0.067876,0,0.058075,0.0016584,0.40057,0.029612,0.91674,2.5592e-06,0.12616,0,0.070288
0.98758,0.99521,0,0,7.6776e-06,0.014229,0,0.017801,0.00064492,0.1152,0.00054511,0.068822,0,0.058746,0.0017172,0.40448,0.029753,0.91701,2.5592e-06,0.129,0,0.07099
0.9878,0.99533,0,0,7.6776e-06,0.014381,0,0.017984,0.00064747,0.11746,0.00056302,0.069738,0,0.059571,0.0017786,0.40857,0.029899,0.91722,5.1184e-06,0.1316,0,0.071784
0.98802,0.99542,0,0,7.6776e-06,0.014534,0,0.018137,0.00065259,0.11966,0.00058605,0.07041,0,0.060273,0.0018349,0.41257,0.030053,0.91744,5.1184e-06,0.13426,0,0.072608
0.98823,0.99551,0,0,7.6776e-06,0.014748,0,0.01829,0.00066795,0.12192,0.00059885,0.071326,0,0.061097,0.0019092,0.41641,0.030214,0.91762,5.1184e-06,0.13664,0,0.073189
0.98843,0.9956,0,0,7.6776e-06,0.014809,0,0.018595,0.00067307,0.12378,0.00060909,0.072364,0,0.062105,0.0019731,0.42035,0.030349,0.91799,5.1184e-06,0.13926,0,0.073677
0.98866,0.99569,0,0,7.6776e-06,0.0149,0,0.018778,0.00069098,0.12671,0.00061932,0.073677,0,0.062868,0.0020422,0.42423,0.030475,0.91835,5.1184e-06,0.14106,0,0.07441
0.98892,0.99576,0,0,7.6776e-06,0.015022,0,0.0189,0.0006961,0.12906,0.00064492,0.074776,0,0.063815,0.0021318,0.42823,0.030626,0.91866,5.1184e-06,0.14348,0,0.075234
0.98914,0.99585,0,0,7.6776e-06,0.015236,0,0.019175,0.0006961,0.13139,0.00066027,0.075845,0,0.064761,0.0021753,0.43196,0.030769,0.9189,5.1184e-06,0.14592,0,0.076425
0.9894,0.99615,0,0,7.6776e-06,0.015358,0,0.019511,0.00070634,0.13392,0.00067307,0.076822,0,0.065708,0.0022291,0.43571,0.030928,0.91933,5.1184e-06,0.14858,0,0.077433
0.98966,0.99637,0,0,7.6776e-06,0.015511,0,0.019786,0.00072681,0.13615,0.00067818,0.077799,2.5592e-06,0.066502,0.0023007,0.43922,0.031074,0.91961,5.1184e-06,0.15099,0,0.078318
0.98991,0.9967,0,0,7.6776e-06,0.015633,0,0.02003,0.00074728,0.13859,0.00068074,0.078837,2.5592e-06,0.067265,0.00238,0.44273,0.031202,0.91988,5.1184e-06,0.15398,0,0.079234
0.99009,0.9971,0,0,7.6776e-06,0.015725,0,0.020274,0.00076776,0.14125,0.00068586,0.079723,2.5592e-06,0.068242,0.0024517,0.44573,0.031294,0.92028,5.1184e-06,0.15596,0,0.079906
0.9904,0.9975,0,0,7.6776e-06,0.015908,0,0.020427,0.00078823,0.1439,0.00069866,0.080914,2.5592e-06,0.069128,0.0025106,0.44872,0.031442,0.9204,5.1184e-06,0.15871,0,0.0807
0.99072,0.99765,0,0,7.6776e-06,0.016,0,0.02061,0.0008087,0.14647,0.00072169,0.081952,2.5592e-06,0.070441,0.0026232,0.4526,0.03156,0.92064,5.1184e-06,0.16131,0,0.081616
0.99101,0.99811,0,0,7.6776e-06,0.016122,0,0.020915,0.00082406,0.14894,0.00074472,0.082776,2.5592e-06,0.071601,0.0026846,0.45614,0.031698,0.92077,5.1184e-06,0.16406,0,0.082471
0.9914,0.99841,0,0,7.6776e-06,0.016213,0,0.021221,0.00084197,0.15151,0.00075496,0.083906,2.5592e-06,0.0727,0.0027895,0.45968,0.031841,0.92104,5.1184e-06,0.16638,0,0.083631
0.99182,0.99872,0,0,7.6776e-06,0.016274,0,0.021587,0.00085989,0.15392,0.00077032,0.08531,2.5592e-06,0.07383,0.0028714,0.46255,0.031974,0.92125,5.1184e-06,0.16888,0,0.08473
0.99227,0.99896,0,0,7.6776e-06,0.016427,0,0.021892,0.00088292,0.15691,0.00078055,0.086196,2.5592e-06,0.075143,0.002961,0.46646,0.032102,0.92144,7.6776e-06,0.17096,0,0.085799
0.99266,0.99936,0,0,7.6776e-06,0.016519,0,0.022381,0.00090851,0.15948,0.00079591,0.087203,2.5592e-06,0.076486,0.0030429,0.47031,0.03223,0.92168,1.0237e-05,0.1738,0,0.086959
0.99316,0.99942,0,0,7.6776e-06,0.016641,0,0.022625,0.00092899,0.16219,0.00081638,0.088455,2.5592e-06,0.077708,0.0031196,0.47333,0.03241,0.9219,1.0237e-05,0.17734,0,0.087906
0.99366,0.99973,0,0,7.6776e-06,0.016824,0,0.022961,0.00093666,0.16467,0.0008343,0.089524,2.5592e-06,0.078715,0.0032015,0.47669,0.032558,0.92208,1.0237e-05,0.17999,0,0.088669
0.99427,0.99985,0,0,7.6776e-06,0.016916,0,0.023144,0.00094434,0.16745,0.00084197,0.09099,2.5592e-06,0.079845,0.003286,0.48047,0.032719,0.92229,1.0237e-05,0.1828,0,0.089432
0.9949,0.99991,0,0,7.6776e-06,0.017007,0,0.023297,0.00096481,0.17028,0.00085477,0.091997,2.5592e-06,0.081005,0.0033935,0.48341,0.03287,0.92281,1.0237e-05,0.18555,0,0.090379
0.99554,0.99997,0,0,7.6776e-06,0.017129,0,0.02348,0.00099552,0.17285,0.00087268,0.093188,2.5592e-06,0.081952,0.0034882,0.48728,0.033029,0.92306,1.0237e-05,0.18806,0,0.091295
0.99615,1,0,0,7.6776e-06,0.017282,0,0.023663,0.0010109,0.1759,0.00088804,0.094593,2.5592e-06,0.083478,0.0035982,0.49119,0.033147,0.92321,1.2796e-05,0.19129,0,0.092333
0.99674,1,0,0,7.6776e-06,0.017435,0,0.02406,0.0010339,0.1789,0.00090339,0.09557,2.5592e-06,0.084791,0.0037031,0.49455,0.033316,0.92354,1.2796e-05,0.19428,0,0.09328
0.99732,1,0,0,7.6776e-06,0.017557,0,0.024305,0.0010646,0.18198,0.00092899,0.097066,2.5592e-06,0.085799,0.0037876,0.49754,0.033487,0.92382,1.2796e-05,0.19734,0,0.094654
0.99786,1,0,0,7.6776e-06,0.017648,0,0.024457,0.0010851,0.18479,0.00094178,0.098318,2.5592e-06,0.086807,0.0038695,0.50056,0.03363,0.92406,1.2796e-05,0.20005,0,0.095814
0.9984,1,0,0,7.6776e-06,0.017679,0,0.02464,0.0011132,0.18833,0.00096993,0.099569,2.5592e-06,0.088089,0.0039591,0.50344,0.033802,0.92431,1.2796e-05,0.20311,0,0.096486
0.99886,1,0,0,7.6776e-06,0.017832,0,0.024824,0.0011235,0.19154,0.00099041,0.10091,2.5592e-06,0.089127,0.004041,0.50689,0.033978,0.92455,1.2796e-05,0.20552,0,0.097127
0.99923,1,0,0,7.6776e-06,0.017923,0,0.025098,0.0011516,0.19459,0.001016,0.10216,2.5592e-06,0.090593,0.0041331,0.51009,0.03414,0.92464,1.2796e-05,0.20879,0,0.098531
0.99952,1,0,0,7.6776e-06,0.018076,0,0.025465,0.0011721,0.19783,0.0010365,0.10357,2.5592e-06,0.092028,0.0041996,0.5136,0.034324,0.9247,1.5355e-05,0.21166,0,0.099569
0.99976,1,0,0,7.6776e-06,0.01829,0,0.025831,0.0011951,0.20094,0.0010569,0.10479,2.5592e-06,0.093463,0.0042943,0.51724,0.034457,0.92492,1.5355e-05,0.2148,0,0.10045
0.99991,1,0,0,1.0237e-05,0.018442,0,0.026167,0.0012207,0.20448,0.0010723,0.10616,5.1184e-06,0.095081,0.0044018,0.52069,0.034613,0.92532,1.5355e-05,0.21779,0,0.10168
0.99996,1,0,0,1.0237e-05,0.018534,0,0.02635,0.0012438,0.20821,0.0010953,0.10766,5.1184e-06,0.096211,0.0044914,0.52365,0.034779,0.92547,1.5355e-05,0.22002,0,0.10299
0.99998,1,0,0,1.0237e-05,0.018625,0,0.026564,0.0012796,0.21117,0.0011132,0.10934,5.1184e-06,0.097554,0.0046347,0.5264,0.03493,0.9258,1.5355e-05,0.22296,0,0.10436
1,1,0,0,1.0237e-05,0.018748,0,0.0269,0.0013257,0.21434,0.0011388,0.11074,5.1184e-06,0.09844,0.0047191,0.53,0.035099,0.92596,1.5355e-05,0.22586,0,0.10546
0,0,0,0,1.2796e-05,0.018839,0,0.027114,0.0013717,0.21764,0.0011644,0.11236,5.1184e-06,0.099508,0.0048266,0.53284,0.035258,0.92614,1.5355e-05,0.2286,0,0.10705
0,0,0,0,1.2796e-05,0.0189,0,0.027419,0.0014024,0.22088,0.00119,0.11386,5.1184e-06,0.10076,0.0049239,0.53604,0.035399,0.92617,1.7914e-05,0.2323,0,0.10882
0,0,0,0,1.2796e-05,0.019206,0,0.027663,0.0014229,0.22463,0.0012054,0.1152,5.1184e-06,0.10171,0.0050314,0.53922,0.035519,0.92641,1.7914e-05,0.23553,0,0.1102
0,0,0,0,1.5355e-05,0.019511,0,0.027877,0.0014511,0.22857,0.0012335,0.11716,5.1184e-06,0.10302,0.0051388,0.54221,0.035673,0.92669,1.7914e-05,0.23804,0,0.11178
0,0,0,0,1.5355e-05,0.019725,0,0.028396,0.0014792,0.23218,0.0012566,0.11862,5.1184e-06,0.10455,0.0052182,0.54511,0.035826,0.92687,1.7914e-05,0.24164,0,0.11313
0,0,0,0,1.5355e-05,0.019938,0,0.028579,0.0015048,0.23615,0.0012642,0.1199,5.1184e-06,0.10589,0.0053692,0.54844,0.035987,0.92724,1.7914e-05,0.24433,0,0.11435
0,0,0,0,1.5355e-05,0.020091,0,0.028915,0.0015381,0.2392,0.0013001,0.12103,5.1184e-06,0.10726,0.0055048,0.55189,0.036166,0.92751,2.0474e-05,0.24741,0,0.11578
0,0,0,0,1.5355e-05,0.020213,0,0.029159,0.0015713,0.24363,0.0013333,0.12268,7.6776e-06,0.10845,0.0056046,0.5558,0.036346,0.92764,2.0474e-05,0.25102,0,0.11676
0,0,0,0,1.5355e-05,0.020366,0,0.029617,0.0016097,0.24677,0.0013564,0.12427,7.6776e-06,0.10983,0.0056993,0.55916,0.036517,0.92773,2.0474e-05,0.25462,0,0.11826
0,0,0,0,1.5355e-05,0.020518,0,0.029801,0.0016686,0.25065,0.0013794,0.12537,7.6776e-06,0.11087,0.0058324,0.56279,0.036671,0.92809,2.0474e-05,0.25831,0,0.11945
0,0,0,0,1.5355e-05,0.020732,0,0.030228,0.0016942,0.25389,0.001405,0.12662,7.6776e-06,0.11215,0.0059552,0.56585,0.036852,0.92831,2.3033e-05,0.26109,0,0.12058
0,0,0,0,1.5355e-05,0.021099,0,0.030411,0.0017326,0.25779,0.0014229,0.12852,7.6776e-06,0.11361,0.0060653,0.56969,0.037008,0.9287,2.3033e-05,0.26421,0,0.12186
0,0,0,0,1.5355e-05,0.021251,0,0.030686,0.0017684,0.26164,0.0014485,0.12977,7.6776e-06,0.11511,0.0061523,0.57226,0.037149,0.92898,2.3033e-05,0.26741,0,0.12323
0,0,0,0,1.5355e-05,0.021496,0,0.030778,0.0018119,0.26598,0.0014715,0.13175,7.6776e-06,0.11633,0.0062905,0.5754,0.037356,0.92913,2.3033e-05,0.2712,0,0.1247
0,0,0,0,1.5355e-05,0.021679,0,0.031022,0.0018375,0.26995,0.0015074,0.13337,7.6776e-06,0.1178,0.0063852,0.57879,0.03753,0.92947,2.3033e-05,0.27401,0,0.12638
0,0,0,0,1.5355e-05,0.02174,0,0.031358,0.0018656,0.27382,0.0015278,0.13474,7.6776e-06,0.11902,0.0065157,0.582,0.037692,0.92965,2.5592e-05,0.27709,0,0.12803
0,0,0,0,1.5355e-05,0.021954,0,0.031572,0.0019168,0.27743,0.0015483,0.13633,7.6776e-06,0.12012,0.0066181,0.5849,0.037863,0.92999,2.5592e-05,0.2803,0,0.12937
0,0,0,0,1.5355e-05,0.021984,0,0.031907,0.0019629,0.28149,0.001556,0.13816,7.6776e-06,0.12171,0.0067383,0.5882,0.038009,0.93014,2.8151e-05,0.28341,0,0.13102
0,0,0,0,1.7914e-05,0.022137,0,0.032365,0.0020038,0.28598,0.0015867,0.13948,7.6776e-06,0.12308,0.0068509,0.59207,0.03816,0.93038,3.5829e-05,0.28686,0,0.13239
0,0,0,0,2.0474e-05,0.02232,0,0.032549,0.0020474,0.29004,0.0015969,0.14116,7.6776e-06,0.12445,0.0069456,0.59458,0.038344,0.93069,3.8388e-05,0.29034,0,0.13392
0,0,0,0,2.0474e-05,0.022595,0,0.032884,0.0020857,0.29398,0.0016302,0.14299,7.6776e-06,0.12616,0.0070685,0.59772,0.0386,0.93087,3.8388e-05,0.29413,0,0.13554
0,0,0,0,2.0474e-05,0.022808,0,0.033373,0.0021216,0.2981,0.0016456,0.14412,1.2796e-05,0.1276,0.0071964,0.60053,0.03879,0.93121,4.0947e-05,0.29798,0,0.13734
0,0,0,0,2.0474e-05,0.023022,0,0.033648,0.0021651,0.30234,0.0016763,0.14592,1.2796e-05,0.12919,0.0072962,0.603,0.038946,0.93136,4.0947e-05,0.30161,0,0.13923
0,0,0,0,2.0474e-05,0.023205,0,0.034014,0.0022316,0.30714,0.0017249,0.14723,1.2796e-05,0.13062,0.0074012,0.60642,0.03915,0.93161,4.0947e-05,0.30509,0,0.14094
0,0,0,0,2.0474e-05,0.023328,0,0.034289,0.0022674,0.3108,0.001771,0.14925,1.5355e-05,0.13209,0.0075061,0.60966,0.039317,0.93173,4.0947e-05,0.30833,0,0.14259
0,0,0,0,2.0474e-05,0.023602,0,0.034808,0.0023033,0.31523,0.0018068,0.15145,1.5355e-05,0.13346,0.0076059,0.61326,0.039539,0.93194,4.0947e-05,0.31205,0,0.14406
0,0,0,0,2.0474e-05,0.023755,0,0.035205,0.0023417,0.31938,0.0018554,0.15349,1.5355e-05,0.13505,0.007716,0.61656,0.039731,0.93206,4.6065e-05,0.31507,0,0.14577
0,0,0,0,2.0474e-05,0.023847,0,0.03548,0.002398,0.32414,0.0019015,0.15487,1.5355e-05,0.137,0.0078695,0.61995,0.039893,0.93222,5.1184e-05,0.31868,0,0.14742
0,0,0,0,2.0474e-05,0.02403,0,0.035907,0.0024543,0.32836,0.0019373,0.15679,1.5355e-05,0.13911,0.0079975,0.62322,0.040064,0.93246,5.6302e-05,0.32301,0,0.14937
0,0,0,0,2.0474e-05,0.024213,0,0.036426,0.0025054,0.333,0.0019655,0.15874,1.5355e-05,0.14091,0.0081305,0.62569,0.040213,0.93267,5.6302e-05,0.32643,0,0.15117
0,0,0,0,2.0474e-05,0.024518,0,0.036732,0.0025464,0.33669,0.002009,0.16054,1.5355e-05,0.14244,0.0082636,0.62868,0.040397,0.93289,6.9098e-05,0.32973,0,0.15325
0,0,0,0,2.0474e-05,0.02464,0,0.037037,0.0025925,0.34078,0.0020499,0.16247,1.5355e-05,0.14406,0.0083762,0.63192,0.040566,0.93304,7.1657e-05,0.33324,0,0.15502
0,0,0,0,2.0474e-05,0.024946,0,0.037556,0.002636,0.34521,0.0020883,0.16451,1.5355e-05,0.14564,0.0085298,0.63513,0.040786,0.93322,8.1894e-05,0.33672,0,0.15697
0,0,0,0,2.3033e-05,0.025098,0,0.037953,0.0026769,0.34909,0.0021446,0.16601,1.5355e-05,0.1476,0.0086654,0.63818,0.040944,0.93335,8.7012e-05,0.34081,0,0.15877
0,0,0,0,2.3033e-05,0.02516,0,0.038472,0.0027153,0.35336,0.0021753,0.16741,1.5355e-05,0.14955,0.0088241,0.6412,0.041131,0.93365,9.469e-05,0.34408,0,0.16064
0,0,0,0,2.5592e-05,0.025221,0,0.038991,0.0027895,0.35745,0.002206,0.16903,1.5355e-05,0.15132,0.0089674,0.64416,0.041295,0.93386,0.00010237,0.34765,0,0.16274
0,0,0,0,2.5592e-05,0.025434,0,0.03951,0.0028663,0.36207,0.002247,0.17087,1.5355e-05,0.15337,0.0091158,0.64709,0.041477,0.93414,0.00010749,0.35129,0,0.16464
0,0,0,0,2.5592e-05,0.025556,0,0.039938,0.0029149,0.36668,0.0023007,0.17291,1.5355e-05,0.15538,0.0092847,0.64996,0.04172,0.93444,0.00011005,0.3552,0,0.16665
0,0,0,0,2.5592e-05,0.02574,0,0.040365,0.0029789,0.37065,0.002334,0.17459,1.5355e-05,0.15767,0.0094562,0.65317,0.041932,0.93475,0.0001126,0.35904,0,0.169
0,0,0,0,2.5592e-05,0.025923,0,0.040732,0.0030378,0.37455,0.0023877,0.17639,1.5355e-05,0.15963,0.00962,0.65625,0.042134,0.93487,0.00011516,0.36301,0,0.17056
0,0,0,0,2.5592e-05,0.026228,0,0.041098,0.0031043,0.37889,0.0024287,0.17868,1.5355e-05,0.16177,0.0097812,0.65928,0.042319,0.93509,0.00012028,0.36686,0,0.17206
0,0,0,0,2.5592e-05,0.026442,0,0.041495,0.0031913,0.38399,0.0024722,0.18054,1.7914e-05,0.16348,0.0099501,0.66221,0.042529,0.9353,0.0001254,0.37068,0,0.17438
0,0,0,0,2.5592e-05,0.026656,0,0.041831,0.0032681,0.38839,0.0025285,0.18268,1.7914e-05,0.16558,0.01014,0.6659,0.042738,0.93539,0.0001254,0.37449,0,0.17651
0,0,0,0,2.8151e-05,0.026839,0,0.042289,0.0033167,0.39309,0.0025669,0.18476,1.7914e-05,0.16781,0.010296,0.66923,0.042935,0.93564,0.00013308,0.37861,0,0.17832
0,0,0,0,2.8151e-05,0.027083,0,0.042808,0.0033858,0.39767,0.0026104,0.18662,1.7914e-05,0.17032,0.010421,0.6721,0.043084,0.93582,0.00014331,0.38255,0,0.18021
0,0,0,0,2.8151e-05,0.027266,0,0.043266,0.0034779,0.40219,0.0026667,0.18867,1.7914e-05,0.173,0.010572,0.67531,0.043232,0.93603,0.00014843,0.38631,0,0.1825
0,0,0,0,2.8151e-05,0.02745,0,0.043602,0.0035649,0.40646,0.0027383,0.19053,2.0474e-05,0.17474,0.010756,0.67796,0.043417,0.93612,0.00015355,0.39077,0,0.18494
0,0,0,0,2.8151e-05,0.027572,0,0.044121,0.0036187,0.41113,0.0028023,0.19233,2.0474e-05,0.17715,0.01092,0.68111,0.043591,0.93634,0.00016635,0.39428,0,0.18686
0,0,0,0,3.071e-05,0.027785,0,0.044518,0.0036827,0.41562,0.0028637,0.19425,2.0474e-05,0.17935,0.011076,0.68493,0.043795,0.93661,0.00017658,0.39846,0,0.18879
0,0,0,0,3.071e-05,0.028091,0,0.044823,0.0037774,0.41956,0.0029175,0.19633,2.3033e-05,0.18137,0.011273,0.68734,0.044003,0.93692,0.00018682,0.40228,0,0.19077
0,0,0,0,3.071e-05,0.028427,0,0.045281,0.0038388,0.42402,0.0029917,0.19914,2.3033e-05,0.18372,0.011481,0.69054,0.044174,0.93713,0.00020218,0.40616,0,0.19328
0,0,0,0,3.3269e-05,0.028701,0,0.045586,0.0039053,0.42912,0.0030454,0.2017,2.5592e-05,0.18586,0.011698,0.6936,0.04434,0.93741,0.00021753,0.40994,0,0.19529
0,0,0,0,3.3269e-05,0.028824,0,0.046258,0.0040077,0.4344,0.0031017,0.20424,3.3269e-05,0.18806,0.011872,0.69671,0.044538,0.93762,0.00022521,0.41394,0,0.19755
0,0,0,0,3.8388e-05,0.029007,0,0.046655,0.0040768,0.43873,0.0031657,0.20653,3.3269e-05,0.19019,0.012064,0.69915,0.04475,0.93783,0.00023289,0.41806,0,0.19951
0,0,0,0,3.8388e-05,0.029251,0,0.047357,0.0041612,0.44304,0.0032348,0.20842,3.5829e-05,0.19251,0.012259,0.70196,0.044957,0.93799,0.0002508,0.42185,0,0.20176
0,0,0,0,3.8388e-05,0.029373,0,0.047846,0.0042508,0.44719,0.0032834,0.2108,3.5829e-05,0.19474,0.012476,0.70468,0.045147,0.93817,0.00027127,0.42567,0,0.20402
0,0,0,0,3.8388e-05,0.029617,0,0.048334,0.0043378,0.45165,0.0033372,0.21285,3.8388e-05,0.19697,0.012694,0.70752,0.045359,0.93838,0.00028151,0.42997,0,0.20641
0,0,0,0,3.8388e-05,0.029892,0,0.049006,0.0044274,0.45623,0.0033909,0.21514,4.0947e-05,0.19911,0.012886,0.71005,0.045584,0.93848,0.00029175,0.43431,0,0.20876
0,0,0,0,4.0947e-05,0.030167,0,0.049434,0.0045118,0.4609,0.0034523,0.217,4.0947e-05,0.20167,0.013139,0.71286,0.045781,0.93863,0.00030966,0.43922,0,0.21123
0,0,0,0,4.0947e-05,0.030503,0,0.049983,0.0046117,0.4664,0.0035163,0.21929,4.0947e-05,0.20409,0.013356,0.71549,0.046001,0.93884,0.00032246,0.44304,0,0.2141
0,0,0,0,4.0947e-05,0.030747,0,0.050624,0.0046859,0.47086,0.0035752,0.22134,4.0947e-05,0.20653,0.013579,0.71839,0.046216,0.93893,0.00034037,0.44652,0,0.21621
0,0,0,0,4.0947e-05,0.031022,0,0.051327,0.0047857,0.47565,0.0036264,0.22369,4.6065e-05,0.2086,0.013812,0.72114,0.046462,0.93909,0.0003634,0.4507,0,0.21844
0,0,0,0,4.3506e-05,0.031297,0,0.051754,0.0049034,0.48139,0.0037083,0.22607,4.6065e-05,0.21074,0.014037,0.72431,0.046695,0.93921,0.00037364,0.45489,2.5592e-06,0.22088
0,0,0,0,4.6065e-05,0.031663,0,0.052395,0.0049827,0.4864,0.0037748,0.22815,4.8625e-05,0.21291,0.01428,0.72685,0.0469,0.93933,0.00040691,0.4602,2.5592e-06,0.22296
0,0,0,0,4.6065e-05,0.031816,0,0.053128,0.0050953,0.49067,0.003826,0.23001,5.1184e-05,0.21526,0.014577,0.72975,0.047076,0.93967,0.00042738,0.46417,2.5592e-06,0.22531
0,0,0,0,4.6065e-05,0.032152,0,0.053556,0.0051926,0.49504,0.0038823,0.23208,5.1184e-05,0.21761,0.01483,0.73286,0.047301,0.93982,0.00045809,0.46835,2.5592e-06,0.22778
0,0,0,0,4.6065e-05,0.032488,0,0.054044,0.0052745,0.49989,0.0039642,0.23376,5.3743e-05,0.21981,0.015097,0.73561,0.047519,0.93991,0.00049136,0.47226,2.5592e-06,0.23016
0,0,0,0,4.6065e-05,0.032671,0,0.054563,0.0054255,0.50496,0.0040461,0.23633,5.3743e-05,0.22241,0.015365,0.73808,0.047719,0.94009,0.00051184,0.47663,2.5592e-06,0.23215
0,0,0,0,4.8625e-05,0.033007,0,0.055296,0.0055765,0.50972,0.0041152,0.23865,5.6302e-05,0.22503,0.015662,0.74028,0.047964,0.94034,0.00052975,0.48142,2.5592e-06,0.23459
0,0,0,0,4.8625e-05,0.033251,0,0.055815,0.0057172,0.5144,0.004215,0.241,5.6302e-05,0.22708,0.015916,0.74303,0.048218,0.94052,0.00054255,0.48582,2.5592e-06,0.23688
0,0,0,0,4.8625e-05,0.033404,0,0.056334,0.0058349,0.51934,0.004302,0.24289,5.6302e-05,0.22949,0.016177,0.74572,0.048422,0.94077,0.00056814,0.49076,2.5592e-06,0.23932
0,0,0,0,5.1184e-05,0.033678,0,0.057006,0.0059808,0.52386,0.0043557,0.24521,5.6302e-05,0.23141,0.016484,0.74816,0.048645,0.94095,0.00060141,0.49504,2.5592e-06,0.24128
0,0,0,0,5.1184e-05,0.033862,0,0.05783,0.0061216,0.52859,0.0044069,0.24756,5.6302e-05,0.2337,0.01675,0.75066,0.048842,0.9411,0.00063468,0.49986,2.5592e-06,0.24326
0,0,0,0,5.1184e-05,0.034136,0,0.058533,0.0062649,0.53308,0.0044939,0.24985,5.6302e-05,0.23608,0.017019,0.75405,0.049049,0.94125,0.00066027,0.50444,2.5592e-06,0.24598
0,0,0,0,5.3743e-05,0.034289,0,0.05951,0.0063954,0.53818,0.0045861,0.2523,6.6539e-05,0.23825,0.017277,0.75677,0.049269,0.94135,0.00070634,0.50911,2.5592e-06,0.24842
0,0,0,0,5.3743e-05,0.034442,0,0.060242,0.006531,0.54291,0.0046603,0.25465,7.1657e-05,0.241,0.017615,0.75985,0.04952,0.94168,0.00072425,0.51382,2.5592e-06,0.25068
0,0,0,0,5.3743e-05,0.034869,0,0.060945,0.0066692,0.54734,0.0047447,0.25672,7.1657e-05,0.24338,0.017958,0.76269,0.049766,0.94186,0.00075752,0.51776,2.5592e-06,0.25312
0,0,0,0,5.3743e-05,0.035052,0,0.061678,0.0068228,0.55214,0.0048343,0.25877,7.4216e-05,0.24604,0.018303,0.76575,0.049989,0.94205,0.00079591,0.52194,2.5592e-06,0.25508
0,0,0,0,5.3743e-05,0.035174,0,0.062441,0.0070019,0.55659,0.0049213,0.26109,7.9335e-05,0.2483,0.018682,0.76843,0.050214,0.94223,0.00082662,0.52609,5.1184e-06,0.25734
0,0,0,0,5.3743e-05,0.035358,0,0.063113,0.0071504,0.56139,0.0050134,0.26311,7.9335e-05,0.25111,0.019007,0.77152,0.050462,0.94248,0.00087012,0.53055,5.1184e-06,0.25996
0,0,0,0,5.6302e-05,0.035541,0,0.064151,0.0073244,0.56667,0.005103,0.26543,8.1894e-05,0.25404,0.019309,0.77396,0.050695,0.94263,0.00091875,0.53485,5.1184e-06,0.26262
0,0,0,0,5.6302e-05,0.035846,0,0.065006,0.0074728,0.57122,0.0052003,0.26756,8.1894e-05,0.25721,0.019644,0.7764,0.050971,0.94269,0.00093922,0.53949,5.1184e-06,0.26469
0,0,0,0,5.6302e-05,0.036091,0,0.06583,0.0076341,0.57586,0.0053026,0.26955,8.4453e-05,0.25966,0.020046,0.77915,0.05125,0.94278,0.00096481,0.54328,5.1184e-06,0.26741
0,0,0,0,5.6302e-05,0.036426,0,0.066532,0.0077978,0.57989,0.0053999,0.27196,8.4453e-05,0.26237,0.020381,0.78184,0.051481,0.94296,0.0010288,0.54759,5.1184e-06,0.2694
0,0,0,0,5.6302e-05,0.036732,0,0.067143,0.0079872,0.5834,0.0054843,0.27416,8.9572e-05,0.26518,0.020706,0.78388,0.051711,0.94315,0.0010621,0.55269,5.1184e-06,0.27178
0,0,0,0,5.6302e-05,0.037007,0,0.067876,0.0081664,0.58798,0.0056046,0.27642,9.469e-05,0.26759,0.021113,0.78581,0.051949,0.94321,0.0011132,0.55714,5.1184e-06,0.27428
0,0,0,0,5.6302e-05,0.037129,0,0.068853,0.0083276,0.5921,0.0056891,0.2784,9.7249e-05,0.27065,0.021546,0.78813,0.052179,0.94342,0.0011516,0.56136,7.6776e-06,0.27624
0,0,0,0,5.6302e-05,0.037403,0,0.069616,0.0085605,0.59635,0.0058298,0.28109,0.00010237,0.2734,0.02195,0.79103,0.052412,0.94348,0.0011977,0.56569,7.6776e-06,0.27862
0,0,0,0,5.6302e-05,0.037587,0,0.070563,0.0087575,0.60105,0.0059373,0.28295,0.00010237,0.27657,0.022372,0.79427,0.052648,0.94373,0.0012438,0.57067,1.0237e-05,0.28109
0,0,0,0,5.6302e-05,0.037892,0,0.071784,0.0089572,0.60554,0.0060525,0.28494,0.00010237,0.27966,0.0228,0.79656,0.052914,0.94388,0.0013026,0.57583,1.0237e-05,0.28387
0,0,0,0,5.6302e-05,0.038075,0,0.07267,0.0091747,0.61103,0.0061523,0.28775,0.00010493,0.28237,0.023266,0.79936,0.053139,0.94409,0.0013513,0.57983,1.0237e-05,0.28653
0,0,0,0,5.8861e-05,0.038136,0,0.073494,0.0093794,0.61549,0.0062393,0.28985,0.00010749,0.28509,0.023724,0.80181,0.053438,0.94422,0.0014024,0.58401,1.0237e-05,0.28894
0,0,0,0,5.8861e-05,0.038381,0,0.074563,0.0096379,0.62001,0.0063545,0.29217,0.00011005,0.28775,0.024197,0.8041,0.053699,0.94434,0.0014511,0.58841,1.0237e-05,0.29126
0,0,0,0,5.8861e-05,0.038747,0,0.075204,0.009835,0.62438,0.0064824,0.29471,0.00011516,0.29053,0.024742,0.80666,0.053991,0.94449,0.001515,0.59329,1.0237e-05,0.29373
0,0,0,0,6.1421e-05,0.039113,0,0.075876,0.010104,0.62823,0.0065669,0.29688,0.00012028,0.29297,0.025252,0.8092,0.05428,0.94458,0.0015867,0.59742,1.5355e-05,0.29581
0,0,0,0,6.398e-05,0.039327,0,0.076792,0.010354,0.6329,0.006682,0.29917,0.0001254,0.29645,0.02572,0.81161,0.054485,0.94458,0.0016481,0.60117,1.5355e-05,0.29837
0,0,0,0,6.398e-05,0.039693,0,0.077708,0.010569,0.63772,0.0068049,0.30182,0.00012796,0.2995,0.026201,0.8142,0.054662,0.94467,0.0017172,0.60523,1.5355e-05,0.30075
0,0,0,0,6.398e-05,0.039907,0,0.07844,0.010807,0.64197,0.0069456,0.30439,0.00012796,0.30274,0.026708,0.81659,0.054943,0.94483,0.0017812,0.60899,1.5355e-05,0.30271
0,0,0,0,6.398e-05,0.040243,0,0.079387,0.011076,0.64575,0.007071,0.30652,0.00013308,0.30594,0.027184,0.81888,0.055197,0.94498,0.0018656,0.6132,1.7914e-05,0.3053
0,0,0,0,6.398e-05,0.040304,0,0.080456,0.011301,0.64987,0.0071734,0.30885,0.00013564,0.30851,0.02767,0.82114,0.055478,0.94513,0.0019296,0.61687,1.7914e-05,0.30805
0,0,0,0,6.398e-05,0.040609,0,0.081066,0.011593,0.65375,0.0073065,0.31114,0.00013564,0.31181,0.02821,0.82382,0.055765,0.94519,0.0019834,0.62087,2.3033e-05,0.31004
0,0,0,0,6.398e-05,0.040793,0,0.081799,0.011846,0.65839,0.0073935,0.3134,0.00014076,0.31452,0.028724,0.82593,0.056046,0.94553,0.0020627,0.62468,2.3033e-05,0.31248
0,0,0,0,6.398e-05,0.041129,0,0.082471,0.012133,0.66258,0.0074984,0.31596,0.00014331,0.31721,0.029282,0.82843,0.056292,0.94583,0.0021548,0.62844,2.5592e-05,0.31468
0,0,0,0,6.398e-05,0.041342,0,0.08299,0.012407,0.66578,0.0076443,0.3184,0.00014843,0.32011,0.029863,0.83106,0.056561,0.94599,0.0022316,0.63226,2.8151e-05,0.3173
0,0,0,0,6.6539e-05,0.041617,0,0.083875,0.012696,0.66984,0.007762,0.32085,0.00015867,0.32231,0.030459,0.83304,0.056827,0.94617,0.0023519,0.63647,2.8151e-05,0.31935
0,0,0,0,6.6539e-05,0.042014,0,0.084578,0.012955,0.6739,0.0079232,0.3232,0.00016379,0.32478,0.03103,0.83481,0.057154,0.94629,0.0024517,0.64145,2.8151e-05,0.32133
0,0,0,0,6.9098e-05,0.042289,0,0.085524,0.013282,0.67818,0.0080589,0.32564,0.00016635,0.32747,0.031644,0.83695,0.057423,0.94641,0.0025413,0.64542,3.3269e-05,0.32353
0,0,0,0,6.9098e-05,0.042533,0,0.08644,0.013579,0.68248,0.0082201,0.32826,0.00017147,0.33055,0.032187,0.83881,0.057671,0.94651,0.0026564,0.64948,3.3269e-05,0.32628
0,0,0,0,6.9098e-05,0.042869,0,0.087234,0.013909,0.68734,0.0083711,0.33034,0.00018426,0.33382,0.032819,0.84059,0.057955,0.94675,0.0027614,0.65329,3.3269e-05,0.32875
0,0,0,0,6.9098e-05,0.043296,0,0.088425,0.014211,0.69143,0.0085426,0.33263,0.00018938,0.33645,0.033441,0.84278,0.058224,0.94684,0.0028637,0.65668,3.3269e-05,0.33141
0,0,0,0,7.1657e-05,0.043602,0,0.089555,0.014557,0.69534,0.008714,0.33468,0.0001945,0.33978,0.034086,0.84486,0.058518,0.94712,0.0029968,0.6605,3.3269e-05,0.33391
0,0,0,0,7.4216e-05,0.044029,0,0.090562,0.014925,0.6994,0.0088701,0.33666,0.00019962,0.34249,0.03471,0.84678,0.058841,0.94721,0.0030966,0.66364,3.3269e-05,0.33611
0,0,0,0,7.4216e-05,0.044273,0,0.091356,0.015291,0.70358,0.0090365,0.3388,0.00020218,0.34552,0.035409,0.84886,0.059148,0.94739,0.0032041,0.66783,3.3269e-05,0.33834
0,0,0,0,7.4216e-05,0.044548,0,0.092547,0.015688,0.70783,0.0091926,0.34091,0.00020985,0.34887,0.036115,0.85081,0.059435,0.94754,0.0033346,0.67183,3.3269e-05,0.34048
0,0,0,0,7.4216e-05,0.044823,0,0.093554,0.016125,0.71253,0.0093487,0.34323,0.00021241,0.35196,0.03675,0.85274,0.059706,0.9476,0.0034242,0.67613,3.8388e-05,0.3431
0,0,0,0,7.4216e-05,0.045159,0,0.094745,0.016486,0.71595,0.0094843,0.34588,0.00022265,0.35425,0.037474,0.85478,0.059972,0.94776,0.0035726,0.68056,3.8388e-05,0.34582
0,0,0,0,7.6776e-05,0.045556,0,0.095753,0.016878,0.72047,0.0096225,0.34802,0.00023033,0.35703,0.038147,0.85704,0.060284,0.94791,0.0037287,0.68471,3.8388e-05,0.34857
0,0,0,0,7.9335e-05,0.045953,0,0.096608,0.017292,0.72437,0.0097479,0.35062,0.00023289,0.36017,0.038923,0.85875,0.060683,0.94806,0.0038746,0.68841,4.0947e-05,0.35135
0,0,0,0,7.9335e-05,0.04635,0,0.097737,0.017671,0.72789,0.0099271,0.35321,0.00024056,0.36292,0.039767,0.86031,0.061016,0.94818,0.0040512,0.69213,4.3506e-05,0.3537
0,0,0,0,7.9335e-05,0.046594,0,0.098623,0.018106,0.73192,0.010086,0.35599,0.0002508,0.36646,0.040578,0.8622,0.061354,0.94834,0.0041868,0.69549,5.3743e-05,0.35709
0,0,0,0,7.9335e-05,0.046808,0,0.099844,0.0185,0.73552,0.010237,0.35865,0.00025336,0.36988,0.04142,0.8641,0.061671,0.94846,0.0043506,0.69952,5.3743e-05,0.35978
0,0,0,0,8.4453e-05,0.047083,0,0.10082,0.019028,0.73946,0.010441,0.36072,0.00026616,0.37342,0.042303,0.86578,0.062009,0.94861,0.0044939,0.70358,5.6302e-05,0.36292
0,0,0,0,8.4453e-05,0.047296,0,0.10207,0.019486,0.74269,0.010618,0.3632,0.00027639,0.37654,0.043217,0.86797,0.062319,0.94889,0.0046526,0.70679,5.8861e-05,0.3657
0,0,0,0,8.4453e-05,0.047571,0,0.10323,0.019987,0.74685,0.010782,0.36591,0.00028919,0.37984,0.044128,0.86919,0.06259,0.94916,0.0048343,0.7106,5.8861e-05,0.36909
0,0,0,0,8.4453e-05,0.047693,0,0.10409,0.020479,0.75048,0.010951,0.36829,0.00029942,0.38222,0.044967,0.87072,0.062887,0.94938,0.0050544,0.71393,6.398e-05,0.37187
0,0,0,0,8.4453e-05,0.04806,0,0.10537,0.021039,0.75347,0.011132,0.3704,0.00031478,0.38472,0.045776,0.87243,0.06322,0.94971,0.0052642,0.71754,7.1657e-05,0.37452
0,0,0,0,8.4453e-05,0.048457,0,0.10635,0.021574,0.75677,0.011304,0.37287,0.00032758,0.38787,0.046677,0.87374,0.063516,0.94983,0.0054536,0.7219,7.1657e-05,0.377
0,0,0,0,8.7012e-05,0.048762,2.5592e-06,0.10748,0.02207,0.76004,0.011496,0.37526,0.00032758,0.39068,0.047614,0.87558,0.063798,0.95002,0.0056532,0.72547,7.4216e-05,0.37996
0,0,0,0,8.7012e-05,0.049281,2.5592e-06,0.10876,0.022656,0.76337,0.011662,0.37782,0.00033525,0.39345,0.048635,0.87735,0.064079,0.95002,0.0058785,0.72911,7.9335e-05,0.38277
0,0,0,0,8.7012e-05,0.049617,2.5592e-06,0.10989,0.023189,0.76645,0.011849,0.38039,0.00034549,0.39654,0.049671,0.87869,0.064392,0.95008,0.0060934,0.73299,8.4453e-05,0.38536
0,0,0,0,8.7012e-05,0.050044,2.5592e-06,0.11151,0.023823,0.76987,0.012049,0.38249,0.00035573,0.39947,0.050715,0.87997,0.064719,0.95017,0.00627,0.7364,8.7012e-05,0.38826
0,0,0,0,8.7012e-05,0.05038,2.5592e-06,0.11291,0.024427,0.77344,0.012218,0.38454,0.00035829,0.40246,0.05168,0.88147,0.065113,0.95029,0.0064492,0.74059,8.9572e-05,0.39077
0,0,0,0,8.7012e-05,0.050624,2.5592e-06,0.1141,0.025095,0.77689,0.012402,0.38692,0.00036596,0.40588,0.052722,0.88297,0.065449,0.95038,0.0066437,0.74395,9.469e-05,0.39342
0,0,0,0,8.7012e-05,0.05093,2.5592e-06,0.11514,0.025763,0.77985,0.012566,0.38958,0.00037108,0.40887,0.053797,0.88443,0.065804,0.95054,0.0068663,0.7474,9.469e-05,0.3959
0,0,0,0,8.7012e-05,0.05154,2.5592e-06,0.11655,0.026452,0.78312,0.012747,0.39235,0.00037876,0.41165,0.054802,0.88642,0.066127,0.95066,0.007158,0.75112,0.00010237,0.39901
0,0,0,0,8.7012e-05,0.052029,2.5592e-06,0.11765,0.027133,0.78624,0.012957,0.39455,0.00039411,0.41461,0.056026,0.88794,0.066475,0.95072,0.007414,0.75448,0.00010237,0.40188
0,0,0,0,8.7012e-05,0.052395,2.5592e-06,0.11847,0.02787,0.78914,0.013164,0.39736,0.00040435,0.41718,0.057303,0.88941,0.066851,0.95084,0.0077134,0.75827,0.00010237,0.40536
0,0,0,0,8.7012e-05,0.052823,2.5592e-06,0.11963,0.028568,0.79167,0.013408,0.4002,0.00040947,0.4202,0.058472,0.89075,0.067197,0.95112,0.0079744,0.76214,0.00010237,0.40826
0,0,0,0,8.7012e-05,0.053067,2.5592e-06,0.12073,0.029321,0.79485,0.013612,0.40301,0.00042483,0.42261,0.059683,0.89222,0.067499,0.9513,0.008238,0.76578,0.00011005,0.41037
0,0,0,0,8.9572e-05,0.053495,2.5592e-06,0.12189,0.030119,0.79735,0.013807,0.4053,0.0004325,0.42561,0.060873,0.89319,0.06787,0.95145,0.0085195,0.76981,0.0001126,0.41342
0,0,0,0,9.2131e-05,0.053983,2.5592e-06,0.12326,0.03093,0.80016,0.014032,0.40762,0.00044018,0.42832,0.062227,0.89463,0.068223,0.95154,0.0088625,0.77381,0.00011516,0.41629
0,0,0,0,9.2131e-05,0.054349,2.5592e-06,0.12448,0.031711,0.80346,0.014252,0.41022,0.00045554,0.43132,0.063568,0.89582,0.068604,0.95167,0.0091952,0.77781,0.00011516,0.4188
0,0,0,0,9.2131e-05,0.054624,2.5592e-06,0.12595,0.032566,0.80636,0.014447,0.41226,0.00047345,0.43464,0.064993,0.89765,0.068939,0.95182,0.0095176,0.78101,0.00012028,0.42167
0,0,0,0,9.2131e-05,0.055021,2.5592e-06,0.12702,0.033392,0.80932,0.014649,0.41474,0.00047857,0.43788,0.066316,0.89896,0.069359,0.95197,0.0098733,0.7845,0.00012796,0.42518
0,0,0,0,9.469e-05,0.055296,2.5592e-06,0.12876,0.034311,0.81234,0.014854,0.41767,0.0004888,0.44115,0.067688,0.90049,0.069766,0.95203,0.010255,0.78816,0.00013308,0.42777
0,0,0,0,9.469e-05,0.055662,2.5592e-06,0.13001,0.035304,0.81567,0.01515,0.42008,0.00049648,0.44496,0.069072,0.90242,0.070086,0.95218,0.010621,0.79091,0.0001382,0.43055
0,0,0,0,9.7249e-05,0.055968,2.5592e-06,0.13142,0.03631,0.81827,0.015386,0.42258,0.0005144,0.44777,0.070442,0.90361,0.070506,0.95228,0.010992,0.79466,0.00014076,0.43388
0,0,0,0,9.7249e-05,0.056273,2.5592e-06,0.13239,0.037259,0.82126,0.015665,0.42509,0.00052207,0.45183,0.071831,0.9044,0.07093,0.95246,0.011363,0.79824,0.00014587,0.43727
0,0,0,0,9.9808e-05,0.056578,5.1184e-06,0.13352,0.038285,0.8244,0.015862,0.42783,0.00054511,0.45507,0.073349,0.90565,0.071299,0.95255,0.011777,0.80144,0.00015355,0.43999
0,0,0,0,9.9808e-05,0.057067,5.1184e-06,0.13471,0.039411,0.82743,0.016108,0.43034,0.0005579,0.45812,0.074936,0.90693,0.071655,0.95276,0.012225,0.80547,0.00016379,0.4427
0,0,0,0,9.9808e-05,0.057617,5.1184e-06,0.13597,0.040499,0.83084,0.016325,0.43208,0.00058349,0.46151,0.076476,0.90819,0.072026,0.9528,0.012696,0.80849,0.00016379,0.4456
0,0,0,0,9.9808e-05,0.058044,5.1184e-06,0.13731,0.041653,0.8339,0.016573,0.43464,0.00059629,0.46447,0.078099,0.90968,0.072428,0.95289,0.01317,0.81133,0.00016379,0.44844
0,0,0,0,0.00010237,0.058319,5.1184e-06,0.13868,0.042966,0.83646,0.016806,0.43724,0.00061421,0.46796,0.079662,0.91075,0.072806,0.95316,0.013633,0.81454,0.00016891,0.45101
0,0,0,0,0.00010237,0.058838,7.6776e-06,0.1399,0.044164,0.83906,0.017031,0.43983,0.00062444,0.47153,0.08129,0.91209,0.073218,0.95334,0.01405,0.81784,0.00017402,0.45412
0,0,0,0,0.00010237,0.059082,7.6776e-06,0.14149,0.045487,0.84175,0.017239,0.44222,0.00063724,0.47479,0.083048,0.91313,0.07361,0.95347,0.014564,0.82168,0.00017914,0.45663
0,0,0,0,0.00010237,0.059601,7.6776e-06,0.14296,0.046813,0.84458,0.017456,0.4446,0.00065515,0.47815,0.084801,0.91402,0.07404,0.95359,0.015076,0.82465,0.0001945,0.45956
0,0,0,0,0.00010237,0.059907,7.6776e-06,0.14375,0.048259,0.84703,0.017722,0.44707,0.00067307,0.48105,0.086501,0.91539,0.074439,0.95365,0.015624,0.82831,0.00020729,0.46273
0,0,0,0,0.00010237,0.060304,7.6776e-06,0.14476,0.049758,0.85017,0.017989,0.44945,0.0006833,0.48435,0.088341,0.91628,0.074805,0.95371,0.016148,0.83149,0.00022521,0.46603
0,0,0,0,0.00010493,0.060823,7.6776e-06,0.14622,0.051268,0.85304,0.018247,0.45229,0.00071145,0.48817,0.090183,0.91738,0.07522,0.95383,0.01674,0.83448,0.00023545,0.46905
0,0,0,0,0.00010749,0.061311,7.6776e-06,0.14726,0.052904,0.85536,0.018539,0.45489,0.00072937,0.49101,0.092182,0.91841,0.075611,0.95393,0.017269,0.83747,0.00024568,0.47257
0,0,0,0,0.00011005,0.061647,7.6776e-06,0.14839,0.054631,0.85805,0.018792,0.45702,0.00074984,0.49406,0.094096,0.91976,0.076087,0.95399,0.017896,0.84062,0.00025336,0.47583
0,0,0,0,0.0001126,0.062197,7.6776e-06,0.14949,0.056392,0.86058,0.019056,0.4591,0.00076264,0.49763,0.095982,0.92098,0.076494,0.95405,0.018564,0.84385,0.0002636,0.47824
0,0,0,0,0.00011516,0.062777,1.0237e-05,0.15099,0.058181,0.86272,0.019317,0.46154,0.00076776,0.50124,0.097884,0.92196,0.076922,0.9542,0.019266,0.84712,0.00027383,0.48115
0,0,0,0,0.00011516,0.063418,1.0237e-05,0.15233,0.059952,0.86519,0.019603,0.4642,0.00078567,0.50447,0.099921,0.92303,0.077398,0.95426,0.019992,0.85023,0.00028663,0.48368
0,0,0,0,0.00012028,0.063754,1.2796e-05,0.15374,0.061907,0.86785,0.019905,0.46634,0.00081126,0.50762,0.10195,0.92409,0.077797,0.95447,0.020717,0.85277,0.00029431,0.48643
0,0,0,0,0.00012284,0.064181,1.2796e-05,0.1549,0.064103,0.87127,0.020207,0.46847,0.0008343,0.51073,0.10404,0.92489,0.078183,0.95463,0.021495,0.85509,0.00030198,0.48911
0,0,0,0,0.0001254,0.064609,1.2796e-05,0.15624,0.066388,0.87414,0.020479,0.47073,0.00085989,0.51415,0.10612,0.92568,0.078623,0.95475,0.022296,0.85869,0.00030966,0.49214
0,0,0,0,0.0001254,0.065067,1.2796e-05,0.15758,0.068817,0.8771,0.020699,0.47305,0.00090339,0.51748,0.10835,0.92657,0.079046,0.95478,0.023163,0.86174,0.00031478,0.49492
0,0,0,0,0.0001254,0.065525,1.2796e-05,0.15914,0.071337,0.87994,0.021013,0.47525,0.00092899,0.52041,0.11055,0.92785,0.079493,0.95484,0.024069,0.86474,0.00032502,0.49773
0,0,0,0,0.00012796,0.066349,1.2796e-05,0.16051,0.073856,0.88205,0.021333,0.47751,0.00096225,0.52334,0.11282,0.92895,0.079944,0.95496,0.025126,0.86745,0.00032758,0.50035
0,0,0,0,0.00012796,0.066716,1.2796e-05,0.16192,0.076691,0.88443,0.021633,0.47999,0.00099808,0.52722,0.115,0.92959,0.08043,0.95499,0.02615,0.87042,0.00034037,0.50347
0,0,0,0,0.00013308,0.067143,1.2796e-05,0.16317,0.079583,0.88672,0.021899,0.48246,0.0010237,0.53076,0.11722,0.93051,0.08087,0.95502,0.027332,0.87295,0.00035573,0.50646
0,0,0,0,0.0001382,0.06754,1.2796e-05,0.16421,0.082618,0.88843,0.022183,0.48545,0.0010595,0.5344,0.11965,0.93118,0.081334,0.95509,0.028484,0.87469,0.00036852,0.50927
0,0,0,0,0.0001382,0.067967,1.2796e-05,0.16555,0.085723,0.89045,0.022534,0.48774,0.0010851,0.53754,0.12196,0.93194,0.081748,0.95521,0.029687,0.8768,0.00038388,0.51168
0,0,0,0,0.0001382,0.068578,1.2796e-05,0.16683,0.089165,0.89292,0.022843,0.49024,0.0011209,0.54111,0.12436,0.9324,0.082257,0.95536,0.030999,0.87933,0.000389,0.51464
0,0,0,0,0.00014331,0.069036,1.2796e-05,0.16818,0.092727,0.89555,0.023225,0.49235,0.0011644,0.54478,0.12674,0.93322,0.082723,0.95551,0.032351,0.88174,0.00040947,0.51699
0,0,0,0,0.00014331,0.069402,1.2796e-05,0.1697,0.096722,0.89799,0.023598,0.49458,0.0012105,0.54804,0.12906,0.93402,0.083153,0.9556,0.033832,0.88419,0.00042483,0.52005
0,0,0,0,0.00014587,0.069799,1.2796e-05,0.17083,0.10083,0.90028,0.02398,0.49708,0.0012438,0.55156,0.13137,0.93499,0.083601,0.95579,0.035455,0.88635,0.0004453,0.52288
0,0,0,0,0.00014587,0.070105,1.2796e-05,0.17218,0.10534,0.90245,0.024323,0.49876,0.0012719,0.55446,0.13394,0.93612,0.084072,0.95582,0.037144,0.88877,0.00045298,0.52588
0,0,0,0,0.00014587,0.070624,1.2796e-05,0.17358,0.11006,0.90425,0.024712,0.50084,0.0012975,0.55763,0.13645,0.93692,0.084507,0.95597,0.038999,0.89155,0.00047345,0.52808
0,0,0,0,0.00014587,0.071357,1.2796e-05,0.17541,0.11509,0.90654,0.025077,0.50356,0.0013538,0.56044,0.13891,0.93774,0.084934,0.956,0.04088,0.89368,0.00048625,0.53137
0,0,0,0,0.00014587,0.071937,1.2796e-05,0.17694,0.12096,0.9088,0.025436,0.50621,0.0013717,0.5631,0.14152,0.93848,0.085449,0.95612,0.042966,0.89628,0.00049136,0.53421
0,0,0,0,0.00014843,0.072639,1.5355e-05,0.1788,0.12755,0.91127,0.025804,0.5085,0.0014331,0.56621,0.1443,0.93915,0.085927,0.95615,0.045223,0.89845,0.0005016,0.53739
0,0,0,0,0.00014843,0.073433,1.5355e-05,0.18015,0.13459,0.91399,0.026211,0.51113,0.001469,0.56939,0.14703,0.9397,0.086406,0.95625,0.047603,0.90052,0.00052207,0.54041
0,0,0,0,0.00014843,0.073982,1.5355e-05,0.18152,0.1426,0.91683,0.026633,0.51327,0.0015048,0.57302,0.14976,0.94022,0.08689,0.9564,0.050186,0.90263,0.00053999,0.54346
0,0,0,0,0.00015099,0.07444,1.7914e-05,0.18296,0.15118,0.91942,0.026976,0.51537,0.0015534,0.57665,0.15253,0.94077,0.087422,0.95658,0.052778,0.90501,0.0005579,0.54636
0,0,0,0,0.00015355,0.075021,2.0474e-05,0.18427,0.1606,0.92205,0.027404,0.518,0.0015944,0.57946,0.15536,0.94144,0.087895,0.95667,0.055616,0.90642,0.00057582,0.54866
0,0,0,0,0.00015355,0.07554,2.0474e-05,0.18598,0.17127,0.92486,0.027765,0.52041,0.0016379,0.58264,0.15819,0.94214,0.088422,0.95686,0.058767,0.90831,0.00059373,0.55143
0,0,0,0,0.00015355,0.075876,2.0474e-05,0.18723,0.18378,0.92764,0.028169,0.52301,0.0016788,0.58548,0.16105,0.9426,0.088896,0.95704,0.061981,0.9099,0.00061676,0.55406
0,0,0,0,0.00015611,0.076303,2.0474e-05,0.1887,0.19804,0.93096,0.028578,0.52566,0.0017223,0.58859,0.16391,0.94327,0.089444,0.95704,0.065794,0.91164,0.00063212,0.55705
0,0,0,0,0.00015867,0.076853,2.0474e-05,0.18995,0.21514,0.93469,0.028978,0.52789,0.0017556,0.5918,0.16688,0.94385,0.089963,0.95713,0.069766,0.91295,0.00065259,0.55977
0,0,0,0,0.00016123,0.077402,2.0474e-05,0.19123,0.23612,0.93817,0.029382,0.53058,0.0017965,0.59485,0.16978,0.94422,0.090521,0.95728,0.073786,0.9146,0.00067563,0.56291
0,0,0,0,0.00016379,0.078074,2.0474e-05,0.19285,0.26336,0.94257,0.029784,0.53314,0.0018554,0.59839,0.17296,0.94489,0.091117,0.95738,0.078076,0.91616,0.00069098,0.56575
0,0,0,0,0.00016379,0.078898,2.0474e-05,0.19395,0.30318,0.94782,0.030211,0.53516,0.0019117,0.60157,0.17595,0.94538,0.091619,0.95747,0.082769,0.91777,0.00071401,0.5693
0,0,0,0,0.00016379,0.079509,2.0474e-05,0.19541,0.37204,0.95573,0.030569,0.53739,0.0019552,0.60536,0.17895,0.94602,0.092238,0.95759,0.087534,0.91942,0.00072681,0.57262
0,0,0,0,0.00016379,0.08012,2.3033e-05,0.19718,1,1,0.030974,0.53946,0.0019962,0.60862,0.182,0.94666,0.092817,0.95774,0.092893,0.92119,0.00074728,0.57501
0,0,0,0,0.00016379,0.080761,2.3033e-05,0.19847,0,0,0.031386,0.54182,0.0020499,0.6118,0.18509,0.94736,0.093364,0.9578,0.098605,0.92245,0.0007652,0.57757
0,0,0,0,0.00016379,0.08131,2.3033e-05,0.20009,0,0,0.031841,0.54401,0.0021113,0.61552,0.1882,0.94779,0.093848,0.95789,0.10432,0.92388,0.00079847,0.5802
0,0,0,0,0.00017147,0.081768,2.3033e-05,0.20189,0,0,0.032353,0.54618,0.0021548,0.61885,0.19127,0.94825,0.094406,0.95805,0.11042,0.92535,0.00082406,0.58255
0,0,0,0,0.00017402,0.08244,2.5592e-05,0.20323,0,0,0.03276,0.54823,0.0022188,0.62242,0.19446,0.94864,0.095007,0.95811,0.11704,0.92675,0.00085477,0.58539
0,0,0,0,0.00017402,0.083173,2.5592e-05,0.20479,0,0,0.03318,0.55033,0.0022777,0.626,0.19754,0.94904,0.095611,0.95814,0.12361,0.928,0.00087012,0.5885
0,0,0,0,0.00017658,0.083845,2.5592e-05,0.20625,0,0,0.033651,0.55272,0.0023442,0.62969,0.20083,0.94956,0.096161,0.95823,0.13086,0.92898,0.00088036,0.59143
0,0,0,0,0.00017658,0.084272,2.5592e-05,0.20787,0,0,0.03416,0.55513,0.0023928,0.63287,0.20404,0.94996,0.096709,0.95829,0.13828,0.93026,0.00090851,0.59409
0,0,0,0,0.00017914,0.085219,2.5592e-05,0.20912,0,0,0.034682,0.55733,0.0024645,0.63583,0.20728,0.95044,0.0973,0.95841,0.14591,0.93157,0.00092899,0.59711
0,0,0,0,0.00017914,0.085921,2.8151e-05,0.21077,0,0,0.035122,0.56001,0.0025208,0.63961,0.21064,0.95102,0.09783,0.95854,0.15394,0.93249,0.0009469,0.59998
0,0,0,0,0.0001817,0.086562,2.8151e-05,0.21233,0,0,0.035578,0.56252,0.0026129,0.64331,0.21405,0.9517,0.098439,0.95875,0.16213,0.9338,0.00098017,0.60264
0,0,0,0,0.00018426,0.087173,3.071e-05,0.21379,0,0,0.036044,0.56472,0.0026744,0.64639,0.21728,0.95215,0.098984,0.9589,0.17044,0.93475,0.0010032,0.60548
0,0,0,0,0.00018426,0.087723,3.5829e-05,0.21523,0,0,0.036514,0.56679,0.0027511,0.64966,0.22062,0.95246,0.099642,0.95896,0.17982,0.93573,0.0010416,0.60838
0,0,0,0,0.00018426,0.088272,3.8388e-05,0.2167,0,0,0.036973,0.56893,0.0028177,0.65284,0.22397,0.95292,0.10024,0.95915,0.18906,0.93655,0.0010749,0.61161
0,0,0,0,0.00018682,0.088639,4.0947e-05,0.21859,0,0,0.037454,0.57116,0.0028868,0.65586,0.22741,0.95344,0.10088,0.95924,0.19804,0.93747,0.0011132,0.61381
0,0,0,0,0.00018938,0.08928,4.0947e-05,0.21993,0,0,0.037943,0.57311,0.0029584,0.65925,0.23081,0.95386,0.10149,0.9593,0.20762,0.93835,0.0011363,0.61678
0,0,0,0,0.00019194,0.089799,4.0947e-05,0.22179,0,0,0.038457,0.57497,0.0030403,0.6627,0.23425,0.95441,0.10216,0.95936,0.2173,0.93933,0.001167,0.61903
0,0,0,0,0.00019194,0.090409,4.0947e-05,0.2236,0,0,0.03902,0.57818,0.0031324,0.66719,0.23774,0.95493,0.10282,0.95942,0.22719,0.94019,0.0011798,0.62154
0,0,0,0,0.0001945,0.091112,4.3506e-05,0.22506,0,0,0.039575,0.5805,0.0032092,0.67061,0.24117,0.95542,0.10339,0.95945,0.23728,0.94107,0.0012156,0.62374
0,0,0,0,0.0001945,0.091722,4.3506e-05,0.22644,0,0,0.040131,0.58297,0.0032911,0.67445,0.24474,0.95585,0.10408,0.95948,0.24749,0.94199,0.0012489,0.62639
0,0,0,0,0.00019706,0.092364,4.3506e-05,0.22793,0,0,0.040709,0.58523,0.0033884,0.67806,0.2483,0.95631,0.10473,0.95957,0.25809,0.94315,0.0012898,0.62893
0,0,0,0,0.00019706,0.093005,4.3506e-05,0.22931,0,0,0.041259,0.58755,0.0034677,0.68123,0.25175,0.95683,0.10532,0.95973,0.26857,0.94403,0.0013129,0.63152
0,0,0,0,0.00019962,0.093341,4.3506e-05,0.23089,0,0,0.041853,0.59,0.0035675,0.68523,0.25519,0.95734,0.10599,0.95985,0.27926,0.94495,0.0013513,0.63378
0,0,0,0,0.00020474,0.094012,4.3506e-05,0.23218,0,0,0.042444,0.59235,0.003652,0.68825,0.25882,0.95783,0.10665,0.95991,0.28946,0.94577,0.0013999,0.63626
0,0,0,0,0.00020474,0.094654,4.3506e-05,0.23389,0,0,0.042994,0.59464,0.0037287,0.69128,0.26216,0.95826,0.10734,0.96003,0.29999,0.94669,0.0014306,0.639
0,0,0,0,0.00020474,0.095295,4.8625e-05,0.2352,0,0,0.043552,0.59702,0.0038209,0.69439,0.26568,0.9586,0.10799,0.96003,0.30985,0.94751,0.0014792,0.64178
0,0,0,0,0.00021241,0.096028,4.8625e-05,0.23654,0,0,0.044202,0.5994,0.0039335,0.69775,0.26941,0.95887,0.10864,0.96015,0.32005,0.94831,0.0015381,0.64407
0,0,0,0,0.00021241,0.09673,5.1184e-05,0.2384,0,0,0.04485,0.60172,0.0040282,0.70141,0.27276,0.9593,0.10926,0.96028,0.3303,0.94876,0.0016021,0.64633
0,0,0,0,0.00021753,0.097463,5.3743e-05,0.23993,0,0,0.045449,0.60383,0.0041305,0.70459,0.2764,0.95954,0.10994,0.96037,0.34049,0.94935,0.0016404,0.64905
0,0,0,0,0.00021753,0.098195,6.1421e-05,0.24161,0,0,0.046086,0.60633,0.0042099,0.70752,0.27998,0.96,0.11061,0.96046,0.35022,0.94974,0.0016916,0.65094
0,0,0,0,0.00021753,0.098989,6.398e-05,0.24347,0,0,0.046618,0.60874,0.0042918,0.71057,0.28343,0.9604,0.11119,0.96052,0.35984,0.95023,0.0017326,0.65345
0,0,0,0,0.00021753,0.099539,6.6539e-05,0.24491,0,0,0.047207,0.61122,0.0044018,0.71396,0.28702,0.96092,0.11191,0.96064,0.36934,0.95105,0.0017658,0.65601
0,0,0,0,0.00021753,0.10036,7.6776e-05,0.24644,0,0,0.047801,0.6139,0.0045374,0.71714,0.29069,0.96131,0.11262,0.96076,0.37888,0.95185,0.0018221,0.65876
0,0,0,0,0.00021753,0.10097,7.6776e-05,0.24815,0,0,0.048425,0.61629,0.0046449,0.72025,0.2943,0.96171,0.11333,0.96083,0.38775,0.95225,0.0018733,0.66138
0,0,0,0,0.00022009,0.10177,7.6776e-05,0.24979,0,0,0.049083,0.61839,0.0047626,0.72355,0.29789,0.96196,0.11404,0.96089,0.39653,0.9531,0.0019143,0.66404
0,0,0,0,0.00022521,0.10265,7.6776e-05,0.25132,0,0,0.049815,0.62071,0.0048932,0.7267,0.30147,0.96208,0.11478,0.96095,0.40505,0.95396,0.0019655,0.66694
0,0,0,0,0.00022521,0.10345,7.6776e-05,0.25297,0,0,0.050493,0.623,0.0050237,0.7296,0.30513,0.96238,0.11545,0.96101,0.41329,0.95454,0.0019987,0.66914
0,0,0,0,0.00022521,0.10406,8.1894e-05,0.25437,0,0,0.051191,0.62511,0.0051516,0.73216,0.30864,0.96275,0.11612,0.96113,0.42136,0.95533,0.0020576,0.67186
0,0,0,0,0.00022521,0.10476,8.4453e-05,0.25608,0,0,0.05189,0.62749,0.0053103,0.73442,0.31223,0.96305,0.11686,0.96119,0.42903,0.956,0.0021164,0.67457
0,0,0,0,0.00022521,0.10549,8.4453e-05,0.25761,0,0,0.052627,0.62993,0.0054485,0.73753,0.31583,0.96324,0.11757,0.96131,0.43634,0.95673,0.0021804,0.67693
0,0,0,0,0.00022521,0.1061,8.4453e-05,0.25956,0,0,0.053323,0.6321,0.0055739,0.74031,0.31959,0.96339,0.1183,0.96134,0.4434,0.95728,0.0022265,0.67894
0,0,0,0,0.00022777,0.10684,8.9572e-05,0.26115,0,0,0.054017,0.63442,0.0057326,0.743,0.32322,0.96363,0.11904,0.96141,0.45005,0.9578,0.0022623,0.68077
0,0,0,0,0.00023033,0.10766,8.9572e-05,0.26259,0,0,0.054738,0.63644,0.0058657,0.74557,0.32675,0.96379,0.11974,0.96153,0.45671,0.95854,0.0023109,0.68337
0,0,0,0,0.00023033,0.10861,9.2131e-05,0.26399,0,0,0.055442,0.63836,0.0059859,0.74859,0.33026,0.964,0.12057,0.96162,0.463,0.95924,0.00238,0.68581
0,0,0,0,0.00023033,0.10937,9.469e-05,0.26585,0,0,0.056177,0.64044,0.00616,0.75109,0.33396,0.96425,0.12135,0.96171,0.46906,0.95991,0.0024415,0.68804
0,0,0,0,0.00023033,0.11029,9.9808e-05,0.26772,0,0,0.057026,0.64288,0.0062905,0.75402,0.33736,0.96455,0.12215,0.96183,0.47504,0.96037,0.0024926,0.69076
0,0,0,0,0.00023033,0.11105,0.00010237,0.2694,0,0,0.057794,0.64468,0.0064236,0.75637,0.34102,0.96483,0.12292,0.96183,0.48061,0.9608,0.002549,0.69302
0,0,0,0,0.00023033,0.11163,0.00010237,0.27089,0,0,0.058541,0.64685,0.0065746,0.75848,0.34449,0.96513,0.1238,0.96196,0.48623,0.96159,0.0026027,0.69564
0,0,0,0,0.00023289,0.11236,0.00011772,0.27221,0,0,0.059404,0.64899,0.0067281,0.76144,0.34798,0.96528,0.12458,0.96196,0.49147,0.96217,0.0026667,0.69793
0,0,0,0,0.00023545,0.11307,0.00012284,0.27355,0,0,0.06021,0.651,0.0068689,0.76358,0.35144,0.96547,0.12539,0.96211,0.49659,0.96284,0.0027358,0.70053
0,0,0,0,0.000238,0.11416,0.0001254,0.27477,0,0,0.061065,0.65332,0.0070506,0.76593,0.35491,0.96565,0.1262,0.96214,0.50156,0.96333,0.0027895,0.70343
0,0,0,0,0.000238,0.11511,0.00013052,0.27636,0,0,0.061886,0.65604,0.0072451,0.76834,0.35819,0.96583,0.1269,0.96223,0.50647,0.96382,0.0028688,0.70636
0,0,0,0,0.00024312,0.11612,0.00013308,0.27837,0,0,0.0628,0.65851,0.007414,0.77048,0.36157,0.96608,0.12766,0.96229,0.51102,0.96443,0.0029456,0.70874
0,0,0,0,0.00024568,0.11682,0.00014076,0.27993,0,0,0.063716,0.66083,0.0075675,0.77344,0.36514,0.96632,0.1285,0.96235,0.51528,0.96501,0.0030096,0.71125
0,0,0,0,0.00024568,0.11743,0.00014331,0.28167,0,0,0.064576,0.6627,0.0077287,0.7761,0.3687,0.96647,0.12938,0.96235,0.51964,0.96562,0.0030889,0.71387
0,0,0,0,0.00025592,0.11847,0.00014843,0.28308,0,0,0.065502,0.66456,0.0079079,0.77903,0.37215,0.96675,0.13024,0.96235,0.52377,0.96608,0.0031504,0.71665
0,0,0,0,0.0002636,0.11945,0.00015099,0.28469,0,0,0.06636,0.66734,0.0081152,0.78217,0.37565,0.96696,0.13107,0.96244,0.52791,0.96669,0.0032015,0.71912
0,0,0,0,0.00026616,0.1203,0.00015355,0.28628,0,0,0.067225,0.66981,0.008325,0.7852,0.37913,0.96708,0.13195,0.96257,0.53179,0.96715,0.0032911,0.72163
0,0,0,0,0.00026871,0.12122,0.00015355,0.28744,0,0,0.068169,0.67204,0.0085042,0.78843,0.3824,0.96721,0.13275,0.9626,0.5356,0.96745,0.0033781,0.7241
0,0,0,0,0.00027127,0.12207,0.00016123,0.28924,0,0,0.069139,0.67445,0.0087012,0.79173,0.38572,0.96736,0.13366,0.96269,0.53934,0.96779,0.0034447,0.72673
0,0,0,0,0.00027127,0.12284,0.00017147,0.29101,0,0,0.070124,0.67665,0.0089444,0.79399,0.38905,0.96754,0.13454,0.96278,0.54294,0.96818,0.0035214,0.72911
0,0,0,0,0.00027639,0.12372,0.00017658,0.29275,0,0,0.071097,0.67888,0.0091568,0.79665,0.39251,0.96763,0.13541,0.96284,0.54639,0.9687,0.0036366,0.73231
0,0,0,0,0.00027639,0.12448,0.00017658,0.29486,0,0,0.072082,0.6805,0.0093487,0.79927,0.39588,0.96779,0.13635,0.96287,0.54967,0.96941,0.0037185,0.73509
0,0,0,0,0.00027895,0.12546,0.00017914,0.29678,0,0,0.073067,0.68215,0.0095227,0.80217,0.39917,0.96809,0.13725,0.9629,0.55295,0.96977,0.0038209,0.73799
0,0,0,0,0.00027895,0.12635,0.00018938,0.29822,0,0,0.074088,0.68373,0.00973,0.80456,0.4026,0.96825,0.13816,0.96296,0.55602,0.97005,0.0039053,0.7404
0,0,0,0,0.00028663,0.12702,0.00019706,0.29959,0,0,0.075051,0.68529,0.0099936,0.80706,0.4059,0.9684,0.13906,0.96312,0.55916,0.97032,0.004,0.74276
0,0,0,0,0.00028919,0.12769,0.00020474,0.30124,0,0,0.075985,0.68709,0.010224,0.80969,0.409,0.96849,0.13994,0.96318,0.56189,0.97081,0.0041049,0.74553
0,0,0,0,0.00028919,0.12861,0.00021241,0.30265,0,0,0.077034,0.68923,0.010459,0.81188,0.41226,0.9687,0.14083,0.96321,0.56477,0.97115,0.0042099,0.7481
0,0,0,0,0.00029175,0.12952,0.00021497,0.30433,0,0,0.078053,0.6918,0.010715,0.81445,0.41554,0.96895,0.14175,0.96333,0.5675,0.9717,0.0043481,0.75066
0,0,0,0,0.00029431,0.13047,0.00022265,0.30607,0,0,0.079015,0.69427,0.010953,0.81695,0.41889,0.96904,0.14263,0.96342,0.57019,0.97191,0.004476,0.75332
0,0,0,0,0.00029431,0.13132,0.00023033,0.30802,0,0,0.080021,0.6972,0.011204,0.81939,0.42203,0.96916,0.14358,0.96348,0.5727,0.97218,0.0045861,0.7565
0,0,0,0,0.00029687,0.13236,0.00023289,0.30988,0,0,0.081124,0.69955,0.011414,0.8223,0.42514,0.96928,0.14447,0.96357,0.5752,0.97261,0.0046731,0.75885
0,0,0,0,0.00030198,0.13319,0.00024056,0.31153,0,0,0.082204,0.70157,0.01167,0.82483,0.42825,0.96947,0.14539,0.96373,0.57767,0.97307,0.0047882,0.76123
0,0,0,0,0.00030454,0.13426,0.0002508,0.31349,0,0,0.083353,0.70407,0.011946,0.82733,0.43111,0.96962,0.14629,0.96382,0.58016,0.97344,0.0049264,0.76358
0,0,0,0,0.0003071,0.13542,0.0002508,0.31535,0,0,0.084645,0.70615,0.012197,0.82996,0.43404,0.96965,0.14725,0.96388,0.58248,0.97383,0.0050646,0.76618
0,0,0,0,0.00030966,0.13655,0.0002636,0.31721,0,0,0.085825,0.70807,0.012448,0.83277,0.43695,0.9698,0.14819,0.96394,0.5847,0.97423,0.0051542,0.76923
0,0,0,0,0.00030966,0.13716,0.00027383,0.31898,0,0,0.08701,0.7103,0.012778,0.83506,0.43994,0.97002,0.14915,0.96394,0.58693,0.9746,0.0053026,0.77195
0,0,0,0,0.00030966,0.13835,0.00027895,0.32075,0,0,0.088141,0.71225,0.013052,0.83805,0.44286,0.97002,0.15011,0.96403,0.58897,0.97487,0.005428,0.77488
0,0,0,0,0.00030966,0.13926,0.00028151,0.32231,0,0,0.089387,0.71412,0.013344,0.84034,0.44591,0.97011,0.15112,0.96409,0.59102,0.97502,0.0055739,0.77729
0,0,0,0,0.00030966,0.14033,0.00028919,0.32387,0,0,0.090631,0.71613,0.013656,0.84327,0.44877,0.97017,0.15206,0.96412,0.59309,0.97536,0.0057019,0.77937
0,0,0,0,0.00031222,0.14155,0.00030198,0.32576,0,0,0.091903,0.71839,0.013965,0.84553,0.45165,0.97032,0.15309,0.96421,0.59504,0.9756,0.0057991,0.78156
0,0,0,0,0.00031478,0.14287,0.00031222,0.32741,0,0,0.093177,0.72001,0.014283,0.84828,0.45457,0.97047,0.15418,0.96431,0.59692,0.97594,0.0059655,0.78419
0,0,0,0,0.00031734,0.14372,0.0003199,0.32903,0,0,0.094526,0.72236,0.014621,0.85072,0.45734,0.97063,0.15527,0.96437,0.59887,0.97625,0.006096,0.78611
0,0,0,0,0.00031734,0.14442,0.00032246,0.33089,0,0,0.095808,0.7245,0.014969,0.85362,0.46011,0.97075,0.15629,0.96437,0.60073,0.97655,0.0062163,0.78862
0,0,0,0,0.00031734,0.14528,0.00033269,0.33266,0,0,0.097067,0.72636,0.015283,0.85597,0.46293,0.9709,0.15727,0.9644,0.60257,0.97679,0.0063724,0.79121
0,0,0,0,0.00032502,0.14619,0.00033781,0.33425,0,0,0.098465,0.7281,0.015611,0.85839,0.46563,0.97096,0.15838,0.96443,0.60433,0.97716,0.0065464,0.79369
0,0,0,0,0.00032758,0.14717,0.00035573,0.33633,0,0,0.099844,0.73002,0.015987,0.86138,0.46818,0.97112,0.15937,0.96452,0.60597,0.97747,0.0066948,0.79616
0,0,0,0,0.00033014,0.14793,0.00036852,0.3381,0,0,0.10119,0.73164,0.01633,0.86358,0.47083,0.97118,0.16033,0.96455,0.60778,0.97771,0.0068561,0.79833
0,0,0,0,0.00033269,0.14903,0.00037108,0.34014,0,0,0.10262,0.73378,0.016724,0.8662,0.47325,0.97127,0.16136,0.96464,0.60939,0.9778,0.007025,0.80037
0,0,0,0,0.00033781,0.15053,0.0003762,0.34204,0,0,0.10415,0.73579,0.017108,0.86883,0.47584,0.97133,0.1624,0.96467,0.61097,0.97817,0.0072118,0.80291
0,0,0,0,0.00033781,0.15169,0.00038644,0.34384,0,0,0.10566,0.73769,0.017472,0.8706,0.47845,0.97148,0.16345,0.96476,0.61254,0.97829,0.0073679,0.80535
0,0,0,0,0.00034037,0.15297,0.00039667,0.34536,0,0,0.10716,0.73973,0.017858,0.87326,0.48085,0.97163,0.1645,0.96489,0.61416,0.97854,0.0075266,0.80788
0,0,0,0,0.00034549,0.15407,0.00040691,0.34649,0,0,0.10859,0.74178,0.01828,0.87558,0.48328,0.97173,0.16559,0.96492,0.61566,0.97866,0.0077083,0.8103
0,0,0,0,0.00035573,0.15548,0.00041459,0.34842,0,0,0.11021,0.74422,0.018685,0.87796,0.48569,0.97176,0.16664,0.96492,0.61704,0.97896,0.0079232,0.81271
0,0,0,0,0.00035573,0.15682,0.00042483,0.35031,0,0,0.11176,0.74627,0.019102,0.88025,0.488,0.97182,0.16778,0.96498,0.61841,0.97924,0.0081152,0.81515
0,0,0,0,0.00035829,0.1578,0.0004325,0.35181,0,0,0.11326,0.74801,0.019491,0.88239,0.49052,0.97191,0.16879,0.96507,0.6197,0.9796,0.0083634,0.81765
0,0,0,0,0.00036085,0.15887,0.00043762,0.35388,0,0,0.1149,0.74969,0.019957,0.88458,0.4929,0.97203,0.16987,0.9651,0.62104,0.97982,0.008581,0.8197
0,0,0,0,0.0003634,0.15966,0.00045554,0.35544,0,0,0.11655,0.75201,0.020471,0.88642,0.49519,0.97206,0.17097,0.96534,0.62232,0.97997,0.008842,0.82184
0,0,0,0,0.00037108,0.16048,0.00046321,0.35755,0,0,0.11811,0.75402,0.020942,0.88861,0.4975,0.97218,0.17212,0.96547,0.62356,0.98018,0.0090467,0.82397
0,0,0,0,0.00037108,0.1618,0.00048113,0.35913,0,0,0.11988,0.75619,0.02141,0.89106,0.49981,0.97234,0.1733,0.9655,0.62481,0.98055,0.0092591,0.82681
0,0,0,0,0.00037108,0.16323,0.00049136,0.36084,0,0,0.12152,0.75845,0.02193,0.8938,0.50198,0.97252,0.17442,0.96559,0.62603,0.98073,0.0094997,0.82953
0,0,0,0,0.0003762,0.16439,0.00050416,0.36268,0,0,0.12327,0.7605,0.022447,0.89628,0.50427,0.97261,0.17545,0.96568,0.62715,0.98083,0.009707,0.83167
0,0,0,0,0.00038132,0.16537,0.00051696,0.36451,0,0,0.12501,0.76239,0.022887,0.89884,0.50644,0.9727,0.17655,0.96574,0.6283,0.98098,0.0099424,0.83414
0,0,0,0,0.00038132,0.16674,0.00052207,0.3664,0,0,0.12674,0.7641,0.023468,0.90089,0.50854,0.97279,0.17771,0.96586,0.62949,0.98125,0.010201,0.83655
0,0,0,0,0.00038388,0.16778,0.00053231,0.36839,0,0,0.12849,0.76572,0.024018,0.90336,0.5106,0.97292,0.17891,0.96589,0.6306,0.98147,0.01047,0.8386
0,0,0,0,0.00038388,0.16888,0.00054255,0.37052,0,0,0.13034,0.76773,0.024535,0.90519,0.51257,0.97307,0.18007,0.96605,0.63177,0.98159,0.010697,0.84046
0,0,0,0,0.000389,0.16974,0.00055278,0.37272,0,0,0.13214,0.77014,0.025121,0.90724,0.51479,0.97313,0.18128,0.96605,0.63286,0.98186,0.010966,0.84309
0,0,0,0,0.00039156,0.17096,0.0005707,0.37461,0,0,0.13405,0.77219,0.02571,0.90916,0.51684,0.97319,0.18244,0.96608,0.63396,0.98202,0.011273,0.84596
0,0,0,0,0.00039411,0.17242,0.00058094,0.37626,0,0,0.136,0.77421,0.026288,0.91191,0.51877,0.97337,0.18362,0.96614,0.63496,0.98214,0.011527,0.84834
0,0,0,0,0.00039411,0.17383,0.00060141,0.37828,0,0,0.13785,0.77613,0.026928,0.91402,0.52077,0.9735,0.18481,0.96614,0.63601,0.98232,0.011795,0.85054
0,0,0,0,0.00040179,0.17471,0.00061932,0.37987,0,0,0.13994,0.77814,0.027529,0.91637,0.52276,0.97356,0.18594,0.96617,0.63703,0.98244,0.012123,0.85286
0,0,0,0,0.00040691,0.17581,0.000627,0.3817,0,0,0.142,0.78004,0.028264,0.91866,0.52475,0.97368,0.1872,0.96623,0.63801,0.98253,0.012417,0.85457
0,0,0,0,0.00041203,0.17706,0.00064236,0.38319,0,0,0.14396,0.78147,0.02897,0.92074,0.52666,0.97383,0.18848,0.96623,0.63894,0.98284,0.012688,0.85665
0,0,0,0,0.00041459,0.17816,0.00065003,0.38512,0,0,0.14601,0.7833,0.029753,0.92284,0.52847,0.97399,0.18978,0.96635,0.63994,0.98296,0.013013,0.85912
0,0,0,0,0.00041715,0.17932,0.00066539,0.38692,0,0,0.14812,0.78544,0.030539,0.9251,0.53034,0.97414,0.19107,0.96644,0.64098,0.98305,0.013338,0.8611
0,0,0,0,0.00042483,0.18057,0.0006833,0.38887,0,0,0.15032,0.78706,0.031388,0.92706,0.53221,0.9742,0.19231,0.9666,0.64184,0.98321,0.013605,0.86345
0,0,0,0,0.00042483,0.1818,0.00071145,0.39061,0,0,0.1525,0.78883,0.032264,0.92928,0.53408,0.97432,0.19353,0.96669,0.64275,0.98339,0.014014,0.86529
0,0,0,0,0.00042738,0.18299,0.00073193,0.39245,0,0,0.15458,0.79048,0.033121,0.93142,0.53579,0.97441,0.19481,0.96675,0.64366,0.98354,0.014326,0.86779
0,0,0,0,0.0004325,0.18436,0.00074472,0.39416,0,0,0.15677,0.79216,0.034058,0.93347,0.53736,0.9745,0.19599,0.96681,0.64456,0.98357,0.014687,0.87039
0,0,0,0,0.00043506,0.18567,0.00076008,0.39587,0,0,0.15904,0.79442,0.035048,0.93515,0.53903,0.97463,0.19723,0.96696,0.64549,0.98373,0.015051,0.87173
0,0,0,0,0.00043506,0.18674,0.00077799,0.39782,0,0,0.16133,0.79601,0.036023,0.93722,0.54075,0.97469,0.19846,0.96702,0.64637,0.98379,0.015383,0.87362
0,0,0,0,0.00043762,0.18796,0.00079079,0.39971,0,0,0.16365,0.79787,0.037223,0.93927,0.54231,0.97475,0.19976,0.96712,0.64729,0.98391,0.015757,0.87542
0,0,0,0,0.00044018,0.1894,0.00081126,0.40106,0,0,0.16608,0.79991,0.038357,0.94135,0.54375,0.97478,0.20116,0.96715,0.64805,0.98406,0.016146,0.87713
0,0,0,0,0.00044274,0.19114,0.00083174,0.40338,0,0,0.16845,0.80184,0.039573,0.94333,0.54536,0.97481,0.2025,0.96718,0.64887,0.98415,0.016566,0.87927
0,0,0,0,0.00045042,0.19288,0.00084453,0.40527,0,0,0.17083,0.8037,0.040832,0.94535,0.54709,0.97484,0.2038,0.96727,0.64966,0.98428,0.016962,0.88113
0,0,0,0,0.00045042,0.19404,0.00085477,0.40735,0,0,0.17342,0.80547,0.042211,0.94718,0.54863,0.9749,0.20509,0.9673,0.65047,0.98437,0.017326,0.88312
0,0,0,0,0.00045042,0.19541,0.00086245,0.40958,0,0,0.17617,0.80727,0.043573,0.94941,0.55015,0.97499,0.2064,0.96736,0.65123,0.98446,0.017756,0.88513
0,0,0,0,0.00046065,0.19648,0.00088036,0.41125,0,0,0.17884,0.80889,0.044985,0.95148,0.55152,0.97508,0.20773,0.96736,0.65204,0.98458,0.018129,0.88715
0,0,0,0,0.00046321,0.19786,0.00090083,0.4129,0,0,0.18146,0.81106,0.046659,0.95344,0.55306,0.97518,0.20904,0.96739,0.65278,0.98461,0.018495,0.88871
0,0,0,0,0.00046577,0.19938,0.00093154,0.41455,0,0,0.18419,0.81277,0.048392,0.95505,0.55451,0.97521,0.21037,0.96745,0.65352,0.9847,0.018981,0.8902
0,0,0,0,0.00046577,0.20085,0.00095202,0.41666,0,0,0.18685,0.81454,0.050298,0.95698,0.5559,0.97524,0.21171,0.96751,0.65425,0.98486,0.019501,0.89203
0,0,0,0,0.00046833,0.20204,0.00096993,0.41849,0,0,0.18962,0.8161,0.052213,0.95878,0.55723,0.97527,0.213,0.96757,0.65495,0.98498,0.020023,0.89374
0,0,0,0,0.00047857,0.20369,0.00099296,0.42063,0,0,0.19257,0.81762,0.054355,0.96058,0.55862,0.97527,0.21433,0.96757,0.65565,0.98507,0.020532,0.89579
0,0,0,0,0.00048113,0.20473,0.0010109,0.42277,0,0,0.19535,0.81909,0.056753,0.9622,0.56003,0.9753,0.21568,0.9677,0.65635,0.98516,0.021044,0.89814
0,0,0,0,0.00048625,0.20601,0.001039,0.4249,0,0,0.19848,0.82074,0.059539,0.96376,0.56144,0.97536,0.21699,0.9677,0.65696,0.98525,0.021536,0.89991
0,0,0,0,0.0005016,0.2076,0.0010646,0.42719,0,0,0.20146,0.8223,0.062301,0.96577,0.56286,0.97542,0.21824,0.9677,0.65764,0.98534,0.022047,0.90177
0,0,0,0,0.00050672,0.20909,0.0010723,0.42933,0,0,0.2045,0.82404,0.065277,0.96727,0.56413,0.97551,0.21966,0.96788,0.65829,0.98537,0.022544,0.90361
0,0,0,0,0.0005144,0.21019,0.0010877,0.43186,0,0,0.20767,0.82562,0.068637,0.9691,0.56539,0.97551,0.22114,0.96791,0.6589,0.98541,0.023143,0.90532
0,0,0,0,0.00051696,0.21175,0.0011184,0.4347,0,0,0.21104,0.82749,0.072241,0.97054,0.5666,0.97554,0.22253,0.96797,0.65949,0.98544,0.023795,0.90715
0,0,0,0,0.00052463,0.213,0.0011542,0.43696,0,0,0.21423,0.82947,0.076264,0.97157,0.56785,0.9756,0.22394,0.968,0.66014,0.98562,0.024422,0.90889
0,0,0,0,0.00053231,0.21413,0.0011823,0.43919,0,0,0.21751,0.83124,0.080822,0.97295,0.56908,0.97566,0.22543,0.968,0.66073,0.98565,0.025077,0.91045
0,0,0,0,0.00053231,0.21535,0.0012079,0.44127,0,0,0.22077,0.83341,0.085935,0.97426,0.57033,0.97573,0.22683,0.968,0.66131,0.98571,0.025748,0.91191
0,0,0,0,0.00053999,0.21673,0.0012335,0.44338,0,0,0.22416,0.8353,0.091788,0.97524,0.57158,0.97573,0.22821,0.96806,0.66192,0.9858,0.026459,0.91356
0,0,0,0,0.00054511,0.21798,0.0012463,0.44576,0,0,0.22763,0.83704,0.098283,0.97673,0.57273,0.97582,0.22961,0.96812,0.66246,0.98586,0.027186,0.91524
0,0,0,0,0.00055278,0.21954,0.0012694,0.44799,0,0,0.23122,0.8386,0.10564,0.97795,0.57394,0.97594,0.23102,0.96815,0.66304,0.98586,0.027875,0.91667
0,0,0,0,0.0005579,0.22112,0.0013001,0.45037,0,0,0.23495,0.84016,0.11383,0.97936,0.57507,0.976,0.23239,0.96818,0.66361,0.98586,0.02864,0.91851
0,0,0,0,0.00056302,0.22277,0.0013205,0.45296,0,0,0.23847,0.84208,0.12304,0.98028,0.57613,0.97603,0.23384,0.96828,0.66421,0.98589,0.029382,0.92022
0,0,0,0,0.00057326,0.22399,0.0013436,0.45525,0,0,0.24211,0.8437,0.13338,0.9811,0.57713,0.97606,0.2352,0.96837,0.66472,0.98595,0.030173,0.92186
0,0,0,0,0.00058349,0.22525,0.0013692,0.45782,0,0,0.24602,0.84541,0.14459,0.98199,0.57822,0.97618,0.23663,0.96846,0.66523,0.98605,0.031012,0.92315
0,0,0,0,0.00059629,0.22644,0.0014127,0.46044,0,0,0.2499,0.84715,0.15742,0.9826,0.57935,0.97618,0.23798,0.96852,0.66571,0.98608,0.031831,0.92437
0,0,0,0,0.00060909,0.2283,0.0014357,0.46313,0,0,0.2539,0.84874,0.17186,0.98345,0.58044,0.97625,0.2395,0.96867,0.66623,0.98611,0.032717,0.92571
0,0,0,0,0.00061932,0.22958,0.0014792,0.46567,0,0,0.25793,0.85036,0.18761,0.98461,0.58149,0.97634,0.24097,0.9687,0.66675,0.98611,0.033666,0.92696
0,0,0,0,0.00062444,0.23108,0.0015022,0.46805,0,0,0.26199,0.85231,0.2049,0.98525,0.58252,0.97637,0.2425,0.9687,0.66725,0.98611,0.03457,0.92861
0,0,0,0,0.00063212,0.23266,0.001556,0.47009,0,0,0.26612,0.85405,0.22353,0.98602,0.58352,0.9764,0.24396,0.96876,0.66771,0.98611,0.035545,0.93008
0,0,0,0,0.00063468,0.23407,0.0015893,0.47238,0,0,0.27038,0.85573,0.24426,0.98675,0.58453,0.97649,0.24541,0.96876,0.66819,0.98611,0.03664,0.93151
0,0,0,0,0.00065003,0.23566,0.0016123,0.47498,0,0,0.27443,0.85729,0.26619,0.98733,0.58545,0.97661,0.24685,0.96879,0.66864,0.98614,0.037664,0.93277
0,0,0,0,0.00065515,0.23685,0.0016456,0.47739,0,0,0.27857,0.85851,0.29008,0.98794,0.58644,0.97667,0.2483,0.96889,0.66905,0.98617,0.038848,0.9339
0,0,0,0,0.00067051,0.23853,0.0016814,0.48026,0,0,0.28275,0.85997,0.31491,0.98858,0.58738,0.97667,0.24982,0.96898,0.66958,0.9862,0.039982,0.93539
0,0,0,0,0.00068074,0.24011,0.0017121,0.48292,0,0,0.28707,0.86144,0.34142,0.98934,0.58819,0.9767,0.25135,0.96904,0.67003,0.9862,0.0412,0.9368
0,0,0,0,0.00068586,0.24152,0.0017454,0.48597,0,0,0.29129,0.86306,0.36925,0.98977,0.58911,0.97673,0.25269,0.9691,0.67048,0.9862,0.042593,0.93848
0,0,0,0,0.00069098,0.24298,0.0017914,0.48869,0,0,0.29576,0.86471,0.39749,0.99029,0.5899,0.97679,0.25417,0.9691,0.67088,0.98623,0.043998,0.93985
0,0,0,0,0.0006961,0.24424,0.0018503,0.49119,0,0,0.30024,0.86617,0.4268,0.99081,0.59081,0.97686,0.25567,0.96913,0.67134,0.98626,0.045454,0.94104
0,0,0,0,0.00070378,0.24555,0.0018964,0.49351,0,0,0.30457,0.86748,0.45568,0.99139,0.59167,0.97692,0.25726,0.96919,0.67176,0.98629,0.046961,0.9422
0,0,0,0,0.00071913,0.24708,0.0019194,0.49626,0,0,0.30921,0.86877,0.48454,0.99185,0.59259,0.97692,0.25878,0.96922,0.67216,0.98629,0.048617,0.94315
0,0,0,0,0.00072425,0.24851,0.0019655,0.49849,0,0,0.31387,0.87017,0.51331,0.99243,0.59349,0.97704,0.26038,0.96922,0.67255,0.98632,0.050378,0.94425
0,0,0,0,0.00073193,0.24976,0.0020013,0.50047,0,0,0.31861,0.87158,0.54203,0.99313,0.59436,0.9771,0.26208,0.96928,0.67293,0.98635,0.052236,0.94565
0,0,0,0,0.00074984,0.25123,0.0020422,0.50301,0,0,0.32314,0.87365,0.57047,0.99347,0.59519,0.9771,0.26369,0.96931,0.6733,0.98638,0.054091,0.94675
0,0,0,0,0.00076008,0.25285,0.0021037,0.50603,0,0,0.32776,0.87558,0.59796,0.99374,0.59595,0.97722,0.26532,0.96937,0.67364,0.98638,0.05621,0.94757
0,0,0,0,0.00078055,0.25434,0.0021369,0.50896,0,0,0.33248,0.87713,0.62475,0.99435,0.59678,0.97728,0.26691,0.96944,0.67396,0.98644,0.05847,0.94889
0,0,0,0,0.00079335,0.25608,0.0021779,0.51125,0,0,0.33719,0.87848,0.65124,0.99487,0.59757,0.97728,0.26846,0.9695,0.6743,0.98644,0.060893,0.94999
0,0,0,0,0.00079591,0.25749,0.0022188,0.51397,0,0,0.34194,0.87988,0.67728,0.99521,0.59846,0.97734,0.27012,0.96956,0.67466,0.9865,0.063499,0.95124
0,0,0,0,0.00081126,0.25914,0.0022674,0.51598,0,0,0.34674,0.88116,0.70293,0.99545,0.59932,0.97737,0.27166,0.96956,0.67497,0.98653,0.066257,0.9524
0,0,0,0,0.00082662,0.26069,0.0023161,0.51834,0,0,0.35165,0.88257,0.72859,0.99588,0.60013,0.97741,0.27342,0.96971,0.6753,0.98653,0.06896,0.95319
0,0,0,0,0.00083685,0.26222,0.0023596,0.52032,0,0,0.35655,0.88403,0.75532,0.99627,0.60097,0.97747,0.27494,0.96971,0.67563,0.98653,0.071964,0.95414
0,0,0,0,0.00084709,0.26387,0.0024056,0.52316,0,0,0.36122,0.88587,0.78397,0.99676,0.60184,0.9775,0.27659,0.96971,0.67592,0.98663,0.075143,0.9553
0,0,0,0,0.00085733,0.26518,0.0024491,0.52569,0,0,0.36608,0.88739,0.81365,0.99731,0.60261,0.97756,0.2782,0.9698,0.67621,0.98663,0.078616,0.9564
0,0,0,0,0.00087524,0.26674,0.0025157,0.52893,0,0,0.37089,0.88889,0.84863,0.99771,0.60342,0.97762,0.27981,0.96986,0.67653,0.98666,0.082078,0.95731
0,0,0,0,0.00088548,0.26824,0.002549,0.53156,0,0,0.37594,0.89039,0.88955,0.99841,0.60416,0.97762,0.28151,0.96996,0.67683,0.98666,0.085802,0.95835
0,0,0,0,0.00090083,0.26998,0.0026308,0.53458,0,0,0.38074,0.8917,1,1,0.605,0.97768,0.28305,0.97002,0.67705,0.98666,0.089904,0.95924
0,0,0,0,0.00091107,0.27141,0.0026974,0.53775,0,0,0.38556,0.89283,0,0,0.60581,0.97768,0.28457,0.97005,0.67734,0.98666,0.094211,0.9597
0,0,0,0,0.00091875,0.27312,0.0027486,0.54066,0,0,0.39045,0.89457,0,0,0.60652,0.97771,0.28612,0.9702,0.67757,0.98666,0.098728,0.96025
0,0,0,0,0.0009341,0.27501,0.0028125,0.54359,0,0,0.39541,0.89579,0,0,0.60728,0.97774,0.28777,0.97032,0.67787,0.98669,0.10332,0.96101
0,0,0,0,0.00095202,0.27675,0.0028637,0.5463,0,0,0.40028,0.89726,0,0,0.60797,0.97777,0.28943,0.97038,0.67813,0.98672,0.1082,0.96174
0,0,0,0,0.00096737,0.2784,0.0029456,0.54939,0,0,0.40516,0.89887,0,0,0.60869,0.9778,0.29109,0.97038,0.67838,0.98672,0.11369,0.9626
0,0,0,0,0.00097761,0.27987,0.0030045,0.55183,0,0,0.41014,0.90034,0,0,0.6094,0.97783,0.29266,0.97041,0.67863,0.98672,0.11915,0.96324
0,0,0,0,0.00099552,0.28167,0.0030582,0.5547,0,0,0.41515,0.90162,0,0,0.61008,0.97786,0.29425,0.9705,0.67885,0.98672,0.12498,0.96363
0,0,0,0,0.0010058,0.28314,0.0031222,0.55736,0,0,0.41987,0.90309,0,0,0.6108,0.97789,0.29588,0.97054,0.67905,0.98675,0.13119,0.96434
0,0,0,0,0.0010288,0.28466,0.0031811,0.56029,0,0,0.42473,0.90443,0,0,0.61158,0.97789,0.29741,0.97057,0.67929,0.98675,0.42819,0.96519
0,0,0,0,0.0010416,0.2864,0.0032348,0.56319,0,0,0.42941,0.90587,0,0,0.61228,0.97792,0.29907,0.97057,0.67951,0.98678,0.43474,0.96589
0,0,0,0,0.0010621,0.28817,0.0033039,0.56597,0,0,0.43438,0.9069,0,0,0.61293,0.97799,0.30076,0.97072,0.67974,0.98681,0.44185,0.9669
0,0,0,0,0.00108,0.29004,0.0033884,0.56905,0,0,0.43908,0.90846,0,0,0.61354,0.97802,0.30239,0.97078,0.67997,0.98684,0.44927,0.96763
0,0,0,0,0.0010902,0.29129,0.0034651,0.5722,0,0,0.4437,0.91005,0,0,0.61432,0.97814,0.30401,0.9709,0.68016,0.98687,0.45699,0.96828
0,0,0,0,0.0011081,0.29297,0.0035598,0.57504,0,0,0.44845,0.91142,0,0,0.6151,0.97814,0.30561,0.9709,0.68035,0.98687,0.46496,0.96892
0,0,0,0,0.0011209,0.29459,0.0036238,0.57803,0,0,0.45315,0.91319,0,0,0.61572,0.97826,0.30728,0.9709,0.68053,0.98687,0.47302,0.96974
0,0,0,0,0.0011363,0.29639,0.0037313,0.58081,0,0,0.45775,0.91478,0,0,0.61643,0.97832,0.30892,0.97096,0.6807,0.98687,0.48173,0.97047
0,0,0,0,0.0011593,0.2981,0.0038055,0.58392,0,0,0.46274,0.91612,0,0,0.61703,0.97832,0.31058,0.97096,0.68096,0.98687,0.49064,0.97099
0,0,0,0,0.0011695,0.29975,0.0038874,0.58725,0,0,0.46756,0.91759,0,0,0.61769,0.97841,0.31238,0.97099,0.68114,0.98687,0.4995,0.9717
0,0,0,0,0.0011772,0.30167,0.0039616,0.59082,0,0,0.4723,0.91881,0,0,0.61837,0.97844,0.31406,0.97099,0.68136,0.98687,0.50904,0.97225
0,0,0,0,0.0012003,0.30341,0.0040563,0.59357,0,0,0.47699,0.92034,0,0,0.61903,0.97847,0.31577,0.97112,0.68158,0.98687,0.51876,0.97298
0,0,0,0,0.0012207,0.305,0.0041433,0.59684,0,0,0.48155,0.92193,0,0,0.6197,0.9785,0.31738,0.97118,0.68175,0.98687,0.52846,0.9735
0,0,0,0,0.0012412,0.30662,0.0042278,0.60016,0,0,0.48617,0.92318,0,0,0.6203,0.97854,0.31912,0.97118,0.68189,0.98687,0.53832,0.97408
0,0,0,0,0.0012514,0.3082,0.0042943,0.60362,0,0,0.49086,0.92449,0,0,0.62094,0.97863,0.32074,0.9713,0.68205,0.98687,0.54852,0.97478
0,0,0,0,0.0012745,0.31013,0.0043839,0.60676,0,0,0.49545,0.92586,0,0,0.62157,0.97866,0.32227,0.97145,0.68222,0.98687,0.55879,0.97536
0,0,0,0,0.0012822,0.3126,0.0044863,0.60966,0,0,0.49993,0.92715,0,0,0.62222,0.97869,0.32397,0.97154,0.68236,0.9869,0.56949,0.97606
0,0,0,0,0.0013077,0.31428,0.0045605,0.61314,0,0,0.50459,0.92803,0,0,0.6228,0.97872,0.32551,0.97157,0.68251,0.9869,0.57991,0.97676
0,0,0,0,0.0013308,0.31587,0.0046782,0.6161,0,0,0.50935,0.92962,0,0,0.62346,0.97878,0.32728,0.9717,0.68267,0.98693,0.59034,0.97741
0,0,0,0,0.0013538,0.31755,0.0047959,0.61888,0,0,0.51402,0.93063,0,0,0.62411,0.97878,0.32884,0.97173,0.68278,0.98696,0.60082,0.97799
0,0,0,0,0.0013717,0.3192,0.004929,0.62236,0,0,0.51852,0.93237,0,0,0.62473,0.97878,0.33064,0.97179,0.68291,0.98696,0.6114,0.9786
0,0,0,0,0.0013871,0.3206,0.005039,0.62539,0,0,0.52334,0.93359,0,0,0.62532,0.97878,0.33232,0.97182,0.68303,0.98696,0.62201,0.97933
0,0,0,0,0.0014076,0.32283,0.0051465,0.62887,0,0,0.52765,0.9349,0,0,0.62591,0.97887,0.3341,0.97185,0.68318,0.98696,0.63256,0.97979
0,0,0,0,0.0014357,0.32497,0.0052489,0.63213,0,0,0.53194,0.93603,0,0,0.62656,0.9789,0.33584,0.97197,0.68333,0.98696,0.64329,0.98034
0,0,0,0,0.0014485,0.32686,0.0053717,0.635,0,0,0.53635,0.93698,0,0,0.62708,0.97896,0.33758,0.97197,0.68346,0.98696,0.65363,0.98079
0,0,0,0,0.0014767,0.32888,0.0055023,0.6387,0,0,0.54074,0.93875,0,0,0.62762,0.97899,0.33925,0.972,0.68357,0.98699,0.66387,0.98131
0,0,0,0,0.001492,0.33095,0.0056328,0.64166,0,0,0.54509,0.93988,0,0,0.62824,0.97908,0.34097,0.97203,0.68367,0.98702,0.67401,0.98174
0,0,0,0,0.0015125,0.33242,0.0057607,0.64471,0,0,0.54938,0.94092,0,0,0.62879,0.97912,0.34265,0.97209,0.68377,0.98705,0.68422,0.9822
0,0,0,0,0.0015432,0.3344,0.005858,0.64725,0,0,0.55372,0.94193,0,0,0.62933,0.97915,0.34436,0.97215,0.68388,0.98708,0.694,0.98287
0,0,0,0,0.0015713,0.33633,0.0059859,0.65067,0,0,0.55817,0.94318,0,0,0.62991,0.97924,0.34614,0.97215,0.68397,0.98711,0.70367,0.98351
0,0,0,0,0.0015841,0.3381,0.0061472,0.65409,0,0,0.56244,0.94418,0,0,0.63049,0.9793,0.34792,0.97215,0.68409,0.98711,0.71328,0.98397
0,0,0,0,0.0016097,0.33996,0.0062777,0.65702,0,0,0.5665,0.94544,0,0,0.63095,0.9793,0.34962,0.97221,0.68418,0.98711,0.72227,0.98434
0,0,0,0,0.0016251,0.34173,0.0064031,0.66029,0,0,0.57063,0.94684,0,0,0.63146,0.97939,0.35126,0.97237,0.68429,0.98711,0.73138,0.9847
0,0,0,0,0.0016507,0.34384,0.0065387,0.66322,0,0,0.5748,0.9484,0,0,0.63199,0.97939,0.35297,0.97243,0.68441,0.98711,0.74052,0.98504
0,0,0,0,0.0016609,0.34588,0.0066513,0.66612,0,0,0.57893,0.9498,0,0,0.63255,0.97942,0.35465,0.97246,0.68452,0.98711,0.74907,0.9855
0,0,0,0,0.0016916,0.34796,0.006787,0.66917,0,0,0.58297,0.95121,0,0,0.63311,0.97942,0.35642,0.97252,0.68461,0.98711,0.75731,0.98602
0,0,0,0,0.0017172,0.35016,0.006938,0.67253,0,0,0.58695,0.95261,0,0,0.63368,0.97942,0.35798,0.97252,0.6847,0.98715,0.7655,0.98635
0,0,0,0,0.0017351,0.35229,0.0070915,0.67537,0,0,0.59073,0.95362,0,0,0.63414,0.97942,0.35961,0.97252,0.6848,0.98715,0.77356,0.98669
0,0,0,0,0.001771,0.35403,0.0072323,0.67873,0,0,0.59434,0.9549,0,0,0.63465,0.97948,0.36132,0.97255,0.68491,0.98715,0.78123,0.98718
0,0,0,0,0.0018042,0.35611,0.0074012,0.68141,0,0,0.59791,0.95606,0,0,0.63516,0.97948,0.36302,0.97261,0.68501,0.98715,0.78874,0.9876
0,0,0,0,0.0018247,0.3584,0.0075317,0.68438,0,0,0.60164,0.95741,0,0,0.63565,0.97954,0.36473,0.97264,0.68507,0.98715,0.79577,0.98779
0,0,0,0,0.0018682,0.36051,0.0077211,0.68755,0,0,0.60502,0.95878,0,0,0.63619,0.97963,0.36647,0.9727,0.68514,0.98715,0.8027,0.98803
0,0,0,0,0.0019015,0.36246,0.0079079,0.69073,0,0,0.60847,0.95979,0,0,0.63671,0.97966,0.36813,0.97279,0.68523,0.98715,0.80956,0.9884
0,0,0,0,0.0019347,0.36439,0.0080819,0.69381,0,0,0.61179,0.96076,0,0,0.63722,0.9797,0.36984,0.97289,0.68528,0.98715,0.81606,0.98876
0,0,0,0,0.0019603,0.3664,0.0082611,0.69647,0,0,0.61505,0.9622,0,0,0.63769,0.97979,0.37137,0.97289,0.68534,0.98715,0.82219,0.98907
0,0,0,0,0.0019962,0.36854,0.0084556,0.69922,0,0,0.6181,0.96351,0,0,0.63817,0.97982,0.37305,0.97298,0.68541,0.98715,0.82814,0.9894
0,0,0,0,0.0020192,0.37049,0.0086475,0.70273,0,0,0.62113,0.96458,0,0,0.63863,0.97985,0.37468,0.97307,0.68552,0.98715,0.83379,0.98959
0,0,0,0,0.0020576,0.37275,0.0088753,0.70541,0,0,0.6242,0.9655,0,0,0.63913,0.97994,0.37639,0.97307,0.68557,0.98718,0.83936,0.98983
0,0,0,0,0.0020909,0.37495,0.0090621,0.70773,0,0,0.62717,0.96623,0,0,0.63959,0.98,0.37807,0.97313,0.68564,0.98718,0.84462,0.99017
0,0,0,0,0.0021164,0.37632,0.0092719,0.71033,0,0,0.63006,0.96715,0,0,0.64003,0.98,0.37973,0.97328,0.68571,0.98718,0.84953,0.99038
0,0,0,0,0.0021651,0.37846,0.0094383,0.71262,0,0,0.6328,0.96821,0,0,0.64044,0.98006,0.38133,0.97341,0.68579,0.98718,0.85448,0.99084
0,0,0,0,0.0021983,0.3806,0.0096584,0.71549,0,0,0.63543,0.96913,0,0,0.64085,0.98015,0.38302,0.97341,0.68586,0.98718,0.85911,0.99105
0,0,0,0,0.0022188,0.3824,0.0098529,0.71848,0,0,0.63803,0.96992,0,0,0.6413,0.98024,0.38475,0.97344,0.68593,0.98718,0.86368,0.99151
0,0,0,0,0.0022444,0.38451,0.010022,0.72114,0,0,0.6406,0.97072,0,0,0.64176,0.98031,0.3863,0.97347,0.686,0.98718,0.86809,0.99166
0,0,0,0,0.0022828,0.38652,0.01026,0.72352,0,0,0.64308,0.9713,0,0,0.64225,0.9804,0.38794,0.9735,0.68605,0.98718,0.87234,0.99182
0,0,0,0,0.0023237,0.38839,0.010459,0.72624,0,0,0.64541,0.97197,0,0,0.64268,0.98043,0.38968,0.97353,0.68611,0.98718,0.8767,0.99209
0,0,0,0,0.0023647,0.39034,0.010674,0.72886,0,0,0.64769,0.97255,0,0,0.64311,0.98043,0.3914,0.97359,0.68616,0.98718,0.8807,0.99246
0,0,0,0,0.0024031,0.3922,0.010877,0.73106,0,0,0.64988,0.97313,0,0,0.64355,0.98046,0.39297,0.97362,0.6862,0.98718,0.88452,0.99258
0,0,0,0,0.0024389,0.39406,0.01112,0.73335,0,0,0.65177,0.97383,0,0,0.64398,0.98049,0.39451,0.97362,0.68626,0.98718,0.88844,0.99273
0,0,0,0,0.0024747,0.39611,0.01134,0.73601,0,0,0.65381,0.97444,0,0,0.64439,0.98052,0.39616,0.97371,0.68632,0.98718,0.89207,0.99307
0,0,0,0,0.0025106,0.39803,0.011578,0.7387,0,0,0.65567,0.97512,0,0,0.64476,0.98052,0.39789,0.97374,0.68639,0.98718,0.89561,0.99331
0,0,0,0,0.0025566,0.40023,0.011816,0.74089,0,0,0.6575,0.97579,0,0,0.64515,0.98061,0.39956,0.97377,0.68644,0.98718,0.89895,0.99359
0,0,0,0,0.0026027,0.40261,0.012059,0.74367,0,0,0.65916,0.97646,0,0,0.64558,0.9807,0.40121,0.97377,0.68651,0.98718,0.90209,0.99383
0,0,0,0,0.0026616,0.4049,0.012322,0.74569,0,0,0.66082,0.97701,0,0,0.64601,0.98073,0.40281,0.97383,0.68656,0.98718,0.90521,0.99392
0,0,0,0,0.0027127,0.40735,0.01255,0.74819,0,0,0.66237,0.97744,0,0,0.64636,0.98076,0.40452,0.97389,0.6866,0.98718,0.90813,0.99417
0,0,0,0,0.002769,0.40967,0.012822,0.75042,0,0,0.6638,0.97814,0,0,0.64673,0.98079,0.40623,0.97399,0.68664,0.98718,0.91118,0.99441
0,0,0,0,0.0028023,0.41193,0.0131,0.75265,0,0,0.66509,0.97869,0,0,0.64718,0.98086,0.40781,0.97402,0.68671,0.98718,0.91405,0.9945
0,0,0,0,0.0028561,0.41434,0.013382,0.75506,0,0,1,1,0,0,0.64759,0.98086,0.40944,0.97402,0.68676,0.98718,0.91679,0.99463
0,0,0,0,0.0029072,0.41657,0.013643,0.75769,0,0,0,0,0,0,0.64796,0.98086,0.41107,0.97402,0.68682,0.98721,0.91936,0.99469
0,0,0,0,0.0029635,0.41938,0.013937,0.75995,0,0,0,0,0,0,0.6483,0.98089,0.41264,0.97405,0.68686,0.98721,0.92181,0.99481
0,0,0,0,0.0029968,0.42157,0.014206,0.76199,0,0,0,0,0,0,0.64865,0.98089,0.41423,0.97411,0.68691,0.98721,0.92433,0.99508
0,0,0,0,0.0030685,0.4239,0.014503,0.76425,0,0,0,0,0,0,0.64904,0.98089,0.41586,0.9742,0.68696,0.98721,0.92692,0.99521
0,0,0,0,0.003112,0.42661,0.014833,0.76682,0,0,0,0,0,0,0.6494,0.98095,0.41754,0.9742,0.68699,0.98724,0.92926,0.99542
0,0,0,0,0.0031708,0.42939,0.015153,0.76929,0,0,0,0,0,0,0.64976,0.98095,0.41929,0.97423,0.68702,0.98724,0.93144,0.99554
0,0,0,0,0.0032374,0.43202,0.015468,0.77143,0,0,0,0,0,0,0.65013,0.98101,0.42087,0.97426,0.68705,0.98724,0.93369,0.9956
0,0,0,0,0.0033039,0.43394,0.015783,0.77366,0,0,0,0,0,0,0.65051,0.98101,0.42256,0.97435,0.68708,0.98724,0.93587,0.99582
0,0,0,0,0.0033449,0.43608,0.016131,0.77625,0,0,0,0,0,0,0.65086,0.98101,0.42412,0.97435,0.68711,0.98724,0.93788,0.99609
0,0,0,0,0.003396,0.43873,0.016473,0.77875,0,0,0,0,0,0,0.65121,0.98107,0.42569,0.97435,0.68714,0.98724,0.93985,0.99612
0,0,0,0,0.0034421,0.4413,0.016778,0.78071,0,0,0,0,0,0,0.65156,0.98107,0.42732,0.97438,0.68716,0.98724,0.94177,0.99621
0,0,0,0,0.0035061,0.44435,0.017065,0.78272,0,0,0,0,0,0,0.65193,0.9811,0.42881,0.97438,0.68718,0.98724,0.9435,0.99631
0,0,0,0,0.0035701,0.44716,0.01741,0.78486,0,0,0,0,0,0,0.6523,0.98113,0.43029,0.97447,0.68722,0.98724,0.94525,0.99637
0,0,0,0,0.0036161,0.44933,0.017722,0.78737,0,0,0,0,0,0,0.65267,0.98113,0.43195,0.97454,0.68724,0.98724,0.94699,0.99655
0,0,0,0,0.003675,0.45202,0.01806,0.78947,0,0,0,0,0,0,0.65304,0.98113,0.43351,0.9746,0.68727,0.98724,0.94871,0.99664
0,0,0,0,0.0037441,0.45464,0.018362,0.7914,0,0,0,0,0,0,0.65342,0.98119,0.43507,0.9746,0.68729,0.98724,0.95023,0.99673
0,0,0,0,0.003785,0.45721,0.018738,0.79405,0,0,0,0,0,0,0.65378,0.98125,0.43659,0.97463,0.68732,0.98724,0.95189,0.99679
0,0,0,0,0.0038669,0.45962,0.01913,0.79625,0,0,0,0,0,0,0.65413,0.98128,0.43803,0.97469,0.68733,0.98724,0.95346,0.99692
0,0,0,0,0.0039258,0.46258,0.019458,0.79839,0,0,0,0,0,0,0.65445,0.98131,0.43968,0.97472,0.68736,0.98724,0.95496,0.99707
0,0,0,0,0.0039872,0.46542,0.019803,0.80062,0,0,0,0,0,0,0.65479,0.98137,0.4413,0.97478,0.68738,0.98724,0.95639,0.99716
0,0,0,0,0.0040896,0.4685,0.020143,0.80275,0,0,0,0,0,0,0.65512,0.98141,0.44284,0.97478,0.6874,0.98724,0.95773,0.99725
0,0,0,0,0.0041766,0.47128,0.020586,0.80459,0,0,0,0,0,0,0.65548,0.98144,0.44441,0.97478,0.68744,0.98724,0.95908,0.99737
0,0,0,0,0.004238,0.47385,0.020965,0.80669,0,0,0,0,0,0,0.65585,0.9815,0.44589,0.97487,0.68747,0.98724,0.96027,0.99753
0,0,0,0,0.0043122,0.47647,0.021328,0.80871,0,0,0,0,0,0,0.6562,0.98153,0.44731,0.97493,0.68749,0.98724,0.96165,0.99756
0,0,0,0,0.0043813,0.47895,0.021779,0.81054,0,0,0,0,0,0,0.65652,0.98156,0.4487,0.97499,0.68751,0.98724,0.96292,0.99771
0,0,0,0,0.0044709,0.48212,0.022221,0.81216,0,0,0,0,0,0,0.65686,0.98159,0.45027,0.97499,0.68753,0.98724,0.96415,0.99783
0,0,0,0,0.0045681,0.48533,0.022639,0.81411,0,0,0,0,0,0,0.65724,0.98171,0.45179,0.97512,0.68755,0.98724,0.96538,0.99789
0,0,0,0,0.0046884,0.48817,0.023081,0.81631,0,0,0,0,0,0,0.65759,0.9818,0.45335,0.97518,0.68757,0.98724,0.96652,0.99805
0,0,0,0,0.0047831,0.49125,0.023493,0.81805,0,0,0,0,0,0,0.65793,0.9818,0.4549,0.97524,0.68759,0.98724,0.96758,0.9982
0,0,0,0,0.0048727,0.49397,0.023957,0.81994,0,0,0,0,0,0,0.65828,0.9818,0.45645,0.97524,0.68761,0.98724,0.96863,0.99826
0,0,0,0,0.0049392,0.49696,0.024353,0.82175,0,0,0,0,0,0,0.65866,0.98183,0.45791,0.97527,0.68763,0.98724,0.9696,0.99829
0,0,0,0,0.0050109,0.49977,0.02477,0.82367,0,0,0,0,0,0,0.65896,0.98192,0.45951,0.97527,0.68767,0.98724,0.97052,0.99832
0,0,0,0,0.0051209,0.50234,0.025198,0.82572,0,0,0,0,0,0,0.65922,0.98199,0.46102,0.97527,0.68769,0.98724,0.97142,0.99835
0,0,0,0,0.0052233,0.5053,0.025651,0.82749,0,0,0,0,0,0,0.65954,0.98199,0.46247,0.97533,0.68772,0.98724,0.97242,0.99835
0,0,0,0,0.0053282,0.50856,0.026053,0.82965,0,0,0,0,0,0,0.65986,0.98202,0.4639,0.97539,0.68773,0.98724,0.97327,0.99838
0,0,0,0,0.0054306,0.51116,0.026495,0.83155,0,0,0,0,0,0,0.66018,0.98205,0.46538,0.97539,0.68775,0.98724,0.97411,0.99838
0,0,0,0,0.0055202,0.51412,0.026987,0.83384,0,0,0,0,0,0,0.66048,0.98208,0.46696,0.97542,0.68777,0.98724,0.97492,0.99838
0,0,0,0,0.0056404,0.51678,0.027468,0.83582,0,0,0,0,0,0,0.66079,0.98214,0.46851,0.97545,0.68779,0.98727,0.97573,0.99841
0,0,0,0,0.0057377,0.51983,0.027998,0.83756,0,0,0,0,0,0,0.66111,0.98214,0.47,0.97548,0.6878,0.98727,0.97655,0.99847
0,0,0,0,0.0058503,0.52301,0.028522,0.83982,0,0,0,0,0,0,0.66139,0.98214,0.47142,0.97548,0.68783,0.98727,0.97734,0.99853
0,0,0,0,0.0059629,0.52597,0.029047,0.84141,0,0,0,0,0,0,0.66171,0.98217,0.47293,0.97551,0.68784,0.98727,0.97808,0.99866
0,0,0,0,0.0060934,0.52921,0.029635,0.84312,0,0,0,0,0,0,0.66194,0.98217,0.4744,0.97557,0.68786,0.98727,0.9788,0.99872
0,0,0,0,0.0062495,0.53198,0.030124,0.8448,0,0,0,0,0,0,0.66224,0.98217,0.47576,0.9756,0.68788,0.98727,0.97947,0.99872
0,0,0,0,0.0063596,0.53504,0.030626,0.84687,0,0,0,0,0,0,0.66255,0.98217,0.47716,0.97566,0.68789,0.98727,0.98014,0.99878
0,0,0,0,0.0064671,0.5383,0.031153,0.84865,0,0,0,0,0,0,0.6628,0.9822,0.47858,0.97566,0.68792,0.98727,0.98073,0.99887
0,0,0,0,0.0066053,0.54056,0.031736,0.85087,0,0,0,0,0,0,0.66304,0.98229,0.47999,0.97566,0.68792,0.98727,0.98129,0.9989
0,0,0,0,0.0067383,0.54365,0.032415,0.85286,0,0,0,0,0,0,0.66335,0.98235,0.48135,0.97576,0.68793,0.98727,0.9819,0.9989
0,0,0,0,0.0068612,0.54658,0.033026,0.85466,0,0,0,0,0,0,0.66363,0.98235,0.48279,0.97582,0.68795,0.98727,0.98248,0.99896
0,0,0,0,0.0069815,0.54908,0.033625,0.85594,0,0,0,0,0,0,0.66386,0.98241,0.48417,0.97591,0.68798,0.98727,0.98302,0.99902
0,0,0,0,0.007112,0.55198,0.03414,0.85738,0,0,0,0,0,0,0.66417,0.98247,0.48563,0.97597,0.688,0.98727,0.98357,0.99911
0,0,0,0,0.0072707,0.5551,0.034754,0.85872,0,0,0,0,0,0,0.66438,0.98247,0.48697,0.97606,0.68801,0.98727,0.98404,0.99911
0,0,0,0,0.0074216,0.55864,0.035406,0.86052,0,0,0,0,0,0,0.66466,0.98253,0.48826,0.97609,0.68803,0.98727,0.98453,0.99918
0,0,0,0,0.0075701,0.5616,0.03612,0.86239,0,0,0,0,0,0,0.66495,0.98253,0.48952,0.97612,0.68804,0.98727,0.98501,0.99927
0,0,0,0,0.007739,0.56478,0.036873,0.8641,0,0,0,0,0,0,0.66522,0.9826,0.49094,0.97615,0.68807,0.98727,0.98546,0.99927
0,0,0,0,0.0079335,0.56844,0.037577,0.86574,0,0,0,0,0,0,0.66549,0.98263,0.49242,0.97618,0.68809,0.98727,0.98593,0.9993
0,0,0,0,0.0081203,0.57165,0.038278,0.86703,0,0,0,0,0,0,0.66576,0.98269,0.49374,0.97621,0.6881,0.98727,0.98632,0.9993
0,0,0,0,0.0083225,0.57494,0.038969,0.86895,0,0,0,0,0,0,0.66601,0.98281,0.49505,0.97628,0.68811,0.98727,0.98679,0.99933
0,0,0,0,0.0085067,0.57809,0.03977,0.87048,0,0,0,0,0,0,0.66628,0.98284,0.49644,0.97643,0.68811,0.98727,0.98727,0.99933
0,0,0,0,0.0086936,0.58169,0.040648,0.8724,0,0,0,0,0,0,0.66651,0.98287,0.49776,0.97646,0.68813,0.98727,0.98771,0.99936
0,0,0,0,0.0088497,0.58542,0.041477,0.87439,0,0,0,0,0,0,0.66672,0.9829,0.49908,0.97649,0.68814,0.98727,0.98807,0.99936
0,0,0,0,0.0090851,0.58914,0.042383,0.87652,0,0,0,0,0,0,0.66696,0.98302,0.50044,0.97655,0.68815,0.98727,0.98846,0.99939
0,0,0,0,0.0092822,0.59262,0.043286,0.87842,0,0,0,0,0,0,0.66717,0.98308,0.50174,0.97655,0.68815,0.98727,0.98889,0.99939
0,0,0,0,0.0095176,0.59644,0.044164,0.88019,0,0,0,0,0,0,0.66738,0.98315,0.50302,0.97655,0.68817,0.98727,0.98928,0.99939
0,0,0,0,0.0097019,0.59977,0.045072,0.88156,0,0,0,0,0,0,0.66757,0.98318,0.50434,0.97658,0.68817,0.98727,0.98959,0.99942
0,0,0,0,0.0098503,0.60313,0.046017,0.88321,0,0,0,0,0,0,0.66777,0.98318,0.50545,0.97664,0.68818,0.98727,0.98993,0.99945
0,0,0,0,0.010081,0.6067,0.046971,0.88538,0,0,0,0,0,0,0.66797,0.98321,0.50666,0.97667,0.68819,0.98727,0.99025,0.99948
0,0,0,0,0.010321,0.61003,0.048026,0.88715,0,0,0,0,0,0,0.66817,0.98327,0.50788,0.97679,0.6882,0.98727,0.99055,0.99954
0,0,0,0,0.010572,0.61406,0.04897,0.88886,0,0,0,0,0,0,0.66842,0.98336,0.50902,0.97679,0.68821,0.98727,0.99086,0.9996
0,0,0,0,0.010815,0.61739,0.050165,0.8906,0,0,0,0,0,0,0.66862,0.98339,0.51028,0.97683,0.68822,0.98727,0.99115,0.9996
0,0,0,0,0.011056,0.62044,0.051266,0.8924,0,0,0,0,0,0,0.66883,0.98348,0.51145,0.97686,0.68824,0.98727,0.99141,0.9996
0,0,0,0,0.011301,0.62441,0.052399,0.89384,0,0,0,0,0,0,0.66903,0.98357,0.51284,0.97689,0.68825,0.98727,0.9917,0.9996
0,0,0,0,0.011568,0.62813,0.053515,0.89518,0,0,0,0,0,0,0.66924,0.98366,0.51401,0.97689,0.68826,0.98727,0.99197,0.9996
0,0,0,0,0.011898,0.63247,0.054741,0.89637,0,0,0,0,0,0,0.66942,0.98366,0.51531,0.97695,0.68827,0.98727,0.99226,0.9996
0,0,0,0,0.012174,0.63638,0.056031,0.89808,0,0,0,0,0,0,0.66964,0.98366,0.51666,0.97701,0.68828,0.98727,0.99257,0.99963
0,0,0,0,0.012412,0.64035,0.057405,0.89961,0,0,0,0,0,0,0.66985,0.9837,0.51787,0.97707,0.68829,0.98727,0.99284,0.99966
0,0,0,0,0.012671,0.64462,0.05871,0.90135,0,0,0,0,0,0,0.67004,0.98376,0.51911,0.97707,0.68829,0.98727,0.99306,0.99966
0,0,0,0,0.012983,0.64923,0.060039,0.9022,0,0,0,0,0,0,0.67024,0.98379,0.52029,0.9771,0.6883,0.98727,0.99331,0.99969
0,0,0,0,0.013269,0.65287,0.061387,0.90361,0,0,0,0,0,0,0.67042,0.98385,0.52143,0.97722,0.6883,0.98727,0.99355,0.99969
0,0,0,0,0.013584,0.65668,0.06281,0.90492,0,0,0,0,0,0,0.6706,0.98388,0.52258,0.97722,0.6883,0.98727,0.99383,0.99969
0,0,0,0,0.013919,0.6605,0.064318,0.90632,0,0,0,0,0,0,0.67078,0.98388,0.52379,0.97722,0.68831,0.98727,0.99406,0.99973
0,0,0,0,0.01427,0.66483,0.065866,0.90846,0,0,0,0,0,0,0.67097,0.98391,0.52503,0.97722,0.68831,0.98727,0.99429,0.99976
0,0,0,0,0.014628,0.66877,0.06745,0.9099,0,0,0,0,0,0,0.67112,0.984,0.52624,0.97731,0.68831,0.98727,0.99447,0.99976
0,0,0,0,0.014994,0.67244,0.069016,0.91191,0,0,0,0,0,0,0.67131,0.98403,0.52732,0.97731,0.68832,0.98727,0.99466,0.99976
0,0,0,0,0.015353,0.6776,0.070792,0.91393,0,0,0,0,0,0,0.67151,0.98403,0.52844,0.97731,0.68832,0.98727,0.99482,0.99979
0,0,0,0,0.015695,0.68144,0.072512,0.91591,0,0,0,0,0,0,0.67169,0.98409,0.52943,0.97734,0.68833,0.98727,0.99501,0.99979
0,0,0,0,0.01609,0.68529,0.074352,0.91762,0,0,0,0,0,0,0.67182,0.98412,0.53057,0.97734,0.68834,0.98727,0.99516,0.99982
0,0,0,0,0.016445,0.68951,0.076277,0.91927,0,0,0,0,0,0,0.67197,0.98412,0.53166,0.97741,0.68834,0.98727,0.99536,0.99982
0,0,0,0,0.016852,0.69439,0.078245,0.92055,0,0,0,0,0,0,0.67213,0.98415,0.5328,0.97741,0.68834,0.98727,0.99549,0.99982
0,0,0,0,0.01729,0.69918,0.080364,0.9222,0,0,0,0,0,0,0.67224,0.98415,0.53388,0.97741,0.68836,0.98727,0.99562,0.99982
0,0,0,0,0.017694,0.70312,0.082628,0.92431,0,0,0,0,0,0,0.6724,0.98415,0.535,0.97747,0.68836,0.98727,0.99578,0.99982
0,0,0,0,0.01817,0.70731,0.084924,0.92614,0,0,0,0,0,0,0.67257,0.98418,0.53603,0.97753,0.68837,0.98727,0.99593,0.99982
0,0,0,0,0.018641,0.71146,0.087353,0.92785,0,0,0,0,0,0,0.67276,0.98421,0.53704,0.97753,0.68837,0.98727,0.99607,0.99982
0,0,0,0,0.019181,0.71595,0.089825,0.92947,0,0,0,0,0,0,0.67294,0.98421,0.53826,0.97759,0.68837,0.98727,0.99622,0.99982
0,0,0,0,0.019665,0.72041,0.092382,0.93118,0,0,0,0,0,0,0.6731,0.98424,0.53941,0.97762,0.68838,0.98727,0.99637,0.99982
0,0,0,0,0.020123,0.72492,0.095028,0.9327,0,0,0,0,0,0,0.67328,0.98424,0.54044,0.97762,0.68838,0.98727,0.99653,0.99985
0,0,0,0,0.020607,0.72899,0.097794,0.93414,0,0,0,0,0,0,0.67348,0.98428,0.54145,0.97762,0.68839,0.98727,0.99665,0.99985
0,0,0,0,0.021139,0.73353,0.10064,0.93521,0,0,0,0,0,0,0.67362,0.98434,0.54251,0.97768,0.68839,0.98727,0.99677,0.99985
0,0,0,0,0.021689,0.73818,0.10378,0.93661,0,0,0,0,0,0,0.67382,0.98437,0.54361,0.97771,0.68839,0.98727,0.99687,0.99985
0,0,0,0,0.022191,0.74215,0.10699,0.93802,0,0,0,0,0,0,0.67396,0.98443,0.54455,0.97771,0.6884,0.98727,0.99699,0.99988
0,0,0,0,0.022769,0.7466,0.11032,0.93902,0,0,0,0,0,0,0.67408,0.98443,0.54552,0.97771,0.68841,0.98727,0.99709,0.99991
0,0,0,0,0.023371,0.75121,0.1139,0.94012,0,0,0,0,0,0,0.67421,0.98443,0.54652,0.97774,0.68841,0.98727,0.99717,0.99991
0,0,0,0,0.024041,0.75488,0.11748,0.9411,0,0,0,0,0,0,0.67434,0.98443,0.54745,0.97774,0.68841,0.98727,0.99725,0.99994
0,0,0,0,0.024701,0.75869,0.12137,0.94202,0,0,0,0,0,0,0.6745,0.98449,0.54849,0.97774,0.68841,0.98727,0.99735,0.99994
0,0,0,0,0.025405,0.76257,0.12567,0.94312,0,0,0,0,0,0,0.67465,0.98455,0.54948,0.9778,0.68842,0.98727,0.99743,0.99994
0,0,0,0,0.026117,0.76624,0.13,0.94452,0,0,0,0,0,0,0.67478,0.98455,0.55042,0.97783,0.68842,0.98727,0.99751,0.99994
0,0,0,0,0.026838,0.76993,0.1345,0.94583,0,0,0,0,0,0,0.67492,0.98455,0.55141,0.97783,0.68842,0.98727,0.99758,0.99994
0,0,0,0,0.027637,0.77393,0.13937,0.94666,0,0,0,0,0,0,0.67506,0.98458,0.55235,0.97783,0.68843,0.98727,0.99768,0.99994
0,0,0,0,0.028453,0.77787,0.14457,0.94797,0,0,0,0,0,0,0.67519,0.98458,0.55327,0.97789,0.68843,0.98727,0.99775,0.99994
0,0,0,0,0.029228,0.78135,0.15005,0.9488,0,0,0,0,0,0,0.67535,0.98467,0.55428,0.97789,0.68843,0.98727,0.99786,0.99997
0,0,0,0,0.03005,0.78514,0.15575,0.94965,0,0,0,0,0,0,0.6755,0.98467,0.55516,0.97792,0.68844,0.98727,0.99792,0.99997
0,0,0,0,0.030953,0.78871,0.16177,0.95035,0,0,0,0,0,0,0.67562,0.9847,0.55614,0.97792,0.68844,0.98727,0.99797,0.99997
0,0,0,0,0.031882,0.79204,0.16825,0.95087,0,0,0,0,0,0,0.67575,0.98479,0.55715,0.97795,0.68845,0.98727,0.99802,0.99997
0,0,0,0,0.032811,0.79543,0.17502,0.95154,0,0,0,0,0,0,0.67592,0.98486,0.55808,0.97802,0.68845,0.98727,0.99809,0.99997
0,0,0,0,0.033684,0.79894,0.18234,0.95225,0,0,0,0,0,0,0.67608,0.98489,0.55908,0.97805,0.68845,0.98727,0.99814,0.99997
0,0,0,0,0.034723,0.8023,0.18961,0.95292,0,0,0,0,0,0,0.6762,0.98489,0.56004,0.97808,0.68846,0.98727,0.99819,0.99997
0,0,0,0,0.035795,0.80538,0.19766,0.95368,0,0,0,0,0,0,0.67633,0.98492,0.56085,0.97817,0.68846,0.98727,0.99824,0.99997
0,0,0,0,0.036944,0.80834,0.20584,0.95438,0,0,0,0,0,0,0.67646,0.98495,0.5617,0.97817,0.68846,0.98727,0.9983,1
0,0,0,0,0.038076,0.81115,0.21473,0.95469,0,0,0,0,0,0,0.67661,0.98504,0.56255,0.97829,0.68846,0.98727,0.99836,1
0,0,0,0,0.039319,0.81454,0.22365,0.95548,0,0,0,0,0,0,0.67671,0.98507,0.56341,0.97832,0.68847,0.98727,0.99841,1
0,0,0,0,0.040701,0.81863,0.23316,0.95643,0,0,0,0,0,0,0.67681,0.98507,0.56429,0.97832,0.68847,0.98727,0.99845,1
0,0,0,0,0.042007,0.82236,0.24327,0.95704,0,0,0,0,0,0,0.6769,0.98507,0.5651,0.97835,1,1,0.99849,1
0,0,0,0,0.043376,0.82553,0.25383,0.95744,0,0,0,0,0,0,0.67702,0.98513,0.56587,0.97835,0,0,0.99852,1
0,0,0,0,0.044814,0.82852,0.2647,0.95808,0,0,0,0,0,0,0.67715,0.98519,0.56658,0.97835,0,0,0.99859,1
0,0,0,0,0.04639,0.83185,0.27582,0.9586,0,0,0,0,0,0,0.67728,0.98522,0.56733,0.97838,0,0,0.99863,1
0,0,0,0,0.048082,0.83491,0.28747,0.95905,0,0,0,0,0,0,0.67742,0.98531,0.56817,0.97838,0,0,0.99865,1
0,0,0,0,0.049707,0.83823,0.29945,0.9597,0,0,0,0,0,0,0.67756,0.98531,0.5689,0.97838,0,0,0.99868,1
0,0,0,0,0.051406,0.84178,0.3113,0.96018,0,0,0,0,0,0,0.67767,0.98537,0.56971,0.97841,0,0,0.99871,1
0,0,0,0,0.053098,0.84483,0.32343,0.96061,0,0,0,0,0,0,0.67777,0.9855,0.57044,0.97844,0,0,0.99875,1
0,0,0,0,0.054953,0.84828,0.33573,0.96104,0,0,0,0,0,0,0.67789,0.98565,0.57127,0.97847,0,0,0.9988,1
0,0,0,0,0.056996,0.85176,0.34811,0.96147,0,0,0,0,0,0,0.67799,0.98568,0.5721,0.9785,0,0,0.99884,1
0,0,0,0,0.059035,0.85524,0.36048,0.96196,0,0,0,0,0,0,0.67807,0.98571,0.57286,0.97857,0,0,0.99888,1
0,0,0,0,0.061113,0.85949,0.37231,0.96238,0,0,0,0,0,0,0.67821,0.9858,0.5736,0.9786,0,0,0.99893,1
0,0,0,0,0.06357,0.8629,0.38456,0.96263,0,0,0,0,0,0,0.67831,0.9858,0.57439,0.9786,0,0,0.99897,1
0,0,0,0,0.066045,0.86648,0.39676,0.96296,0,0,0,0,0,0,0.6784,0.98589,0.57514,0.9786,0,0,0.99899,1
0,0,0,0,0.068663,0.87048,0.40895,0.96345,0,0,0,0,0,0,0.67848,0.98589,0.57593,0.9786,0,0,0.99902,1
0,0,0,0,0.071527,0.8746,0.42058,0.96379,0,0,0,0,0,0,0.67859,0.98589,0.57674,0.97866,0,0,0.99905,1
0,0,0,0,0.074626,0.87854,0.43184,0.96397,0,0,0,0,0,0,0.6787,0.98592,0.57748,0.97866,0,0,0.99909,1
0,0,0,0,0.078296,0.88226,0.44258,0.96425,0,0,0,0,0,0,0.6788,0.98599,0.57816,0.97866,0,0,0.99911,1
0,0,0,0,0.081955,0.88559,0.45302,0.96452,0,0,0,0,0,0,0.67889,0.98599,0.57893,0.97866,0,0,0.99915,1
0,0,0,0,0.085955,0.88929,0.46318,0.96458,0,0,0,0,0,0,0.67898,0.98605,0.57964,0.97866,0,0,0.99918,1
0,0,0,0,0.090058,0.89264,0.47284,0.96464,0,0,0,0,0,0,0.6791,0.98611,0.58035,0.97869,0,0,0.99921,1
0,0,0,0,0.094657,0.89634,0.48137,0.96486,0,0,0,0,0,0,0.67919,0.98611,0.58103,0.97872,0,0,0.99924,1
0,0,0,0,0.10002,0.90052,0.48988,0.96504,0,0,0,0,0,0,0.67926,0.98617,0.58168,0.97872,0,0,0.99928,1
0,0,0,0,0.10555,0.90361,0.49779,0.96534,0,0,0,0,0,0,0.67934,0.98617,0.5824,0.97872,0,0,0.9993,1
0,0,0,0,0.11163,0.908,0.50514,0.96553,0,0,0,0,0,0,0.67944,0.98617,0.58313,0.97872,0,0,0.99932,1
0,0,0,0,0.11833,0.91115,0.51192,0.96583,0,0,0,0,0,0,0.67953,0.98617,0.5838,0.97875,0,0,0.99933,1
0,0,0,0,0.12551,0.91506,0.51829,0.96617,0,0,0,0,0,0,0.67964,0.98617,0.58454,0.97875,0,0,0.99935,1
0,0,0,0,0.13404,0.91845,0.52425,0.9665,0,0,0,0,0,0,0.67973,0.9862,0.5852,0.97875,0,0,0.99937,1
0,0,0,0,0.14398,0.92193,0.52964,0.96684,0,0,0,0,0,0,0.67981,0.9862,0.58586,0.97878,0,0,0.9994,1
0,0,0,0,0.15498,0.92596,0.53427,0.96708,0,0,0,0,0,0,0.67992,0.9862,0.58653,0.97878,0,0,0.99943,1
0,0,0,0,0.16729,0.92986,0.53874,0.96736,0,0,0,0,0,0,0.67999,0.98626,0.58718,0.97878,0,0,0.99945,1
0,0,0,0,0.18109,0.93298,0.54277,0.9676,0,0,0,0,0,0,0.68008,0.98632,0.58777,0.97881,0,0,0.99947,1
0,0,0,0,0.19626,0.93545,0.54636,0.96782,0,0,0,0,0,0,0.68017,0.98632,0.58836,0.97884,0,0,0.99948,1
0,0,0,0,0.21322,0.93774,0.54971,0.96806,0,0,0,0,0,0,0.68027,0.98632,0.58894,0.97887,0,0,0.99949,1
0,0,0,0,0.23213,0.94107,0.55273,0.96825,0,0,0,0,0,0,0.68034,0.98635,0.58958,0.97887,0,0,0.99951,1
0,0,0,0,0.25316,0.94327,0.55539,0.96849,0,0,0,0,0,0,0.68043,0.98638,0.59022,0.97887,0,0,0.99953,1
0,0,0,0,0.27559,0.9451,0.55779,0.96858,0,0,0,0,0,0,0.6805,0.98641,0.5908,0.97887,0,0,0.99956,1
0,0,0,0,0.2988,0.94681,0.55998,0.96867,0,0,0,0,0,0,0.68057,0.98644,0.59144,0.9789,0,0,0.99957,1
0,0,0,0,0.32357,0.94831,0.5618,0.96873,0,0,0,0,0,0,0.68066,0.9865,0.592,0.97899,0,0,0.99959,1
0,0,0,0,0.34976,0.94993,0.56344,0.96886,0,0,0,0,0,0,0.68076,0.9865,0.59267,0.97899,0,0,0.99961,1
0,0,0,0,0.37774,0.95109,0.56491,0.96892,0,0,0,0,0,0,0.68087,0.98657,0.5933,0.97902,0,0,0.99962,1
0,0,0,0,0.40671,0.95209,0.5662,0.96898,0,0,0,0,0,0,0.68096,0.9866,0.59389,0.97902,0,0,0.99964,1
0,0,0,0,0.43691,0.95322,0.56738,0.96904,0,0,0,0,0,0,0.68104,0.98663,0.59451,0.97905,0,0,0.99966,1
0,0,0,0,0.46566,0.95444,0.56834,0.96907,0,0,0,0,0,0,0.68113,0.98672,0.59506,0.97908,0,0,0.99968,1
0,0,0,0,0.49307,0.95524,0.56926,0.96919,0,0,0,0,0,0,0.68123,0.98672,0.5957,0.97908,0,0,0.9997,1
0,0,0,0,0.51871,0.95576,0.57007,0.96919,0,0,0,0,0,0,0.68129,0.98678,0.59625,0.97908,0,0,0.99971,1
0,0,0,0,0.54285,0.956,0.57073,0.96925,0,0,0,0,0,0,0.68135,0.98678,0.59677,0.97912,0,0,0.99972,1
0,0,0,0,0.56439,0.95676,0.57128,0.96931,0,0,0,0,0,0,0.68144,0.98681,0.5973,0.97915,0,0,0.99974,1
0,0,0,0,0.58335,0.95765,0.57181,0.96931,0,0,0,0,0,0,0.68151,0.98684,0.5979,0.97918,0,0,0.99975,1
0,0,0,0,0.60017,0.95841,0.57226,0.96934,0,0,0,0,0,0,0.68158,0.98684,0.5984,0.97918,0,0,0.99976,1
0,0,0,0,0.61485,0.95902,0.57265,0.96937,0,0,0,0,0,0,0.68169,0.9869,0.59893,0.97918,0,0,0.99979,1
0,0,0,0,0.62764,0.95954,0.573,0.96937,0,0,0,0,0,0,0.68182,0.98693,0.59954,0.97921,0,0,0.99979,1
0,0,0,0,1,1,0.57332,0.96941,0,0,0,0,0,0,0.68193,0.98693,0.6,0.97924,0,0,0.9998,1
0,0,0,0,0,0,0.57358,0.96941,0,0,0,0,0,0,0.68202,0.98696,0.60053,0.97924,0,0,0.9998,1
0,0,0,0,0,0,0.5738,0.96941,0,0,0,0,0,0,0.6821,0.98699,0.60105,0.97927,0,0,0.99981,1
0,0,0,0,0,0,0.574,0.96941,0,0,0,0,0,0,0.68215,0.98699,0.60154,0.9793,0,0,0.99982,1
0,0,0,0,0,0,0.57418,0.96941,0,0,0,0,0,0,0.68225,0.98702,0.60202,0.9793,0,0,0.99983,1
0,0,0,0,0,0,0.57431,0.96941,0,0,0,0,0,0,0.68234,0.98705,0.60252,0.9793,0,0,0.99983,1
0,0,0,0,0,0,0.57441,0.96941,0,0,0,0,0,0,0.68241,0.98705,0.60304,0.9793,0,0,0.99983,1
0,0,0,0,0,0,0.57451,0.96941,0,0,0,0,0,0,0.6825,0.98705,0.60348,0.9793,0,0,0.99984,1
0,0,0,0,0,0,0.57458,0.96941,0,0,0,0,0,0,0.6826,0.98708,0.60396,0.9793,0,0,0.99984,1
0,0,0,0,0,0,0.57465,0.96941,0,0,0,0,0,0,0.68271,0.98715,0.60443,0.97936,0,0,0.99985,1
0,0,0,0,0,0,0.57468,0.96941,0,0,0,0,0,0,0.68283,0.98715,0.60493,0.97939,0,0,0.99986,1
0,0,0,0,0,0,0.5747,0.96941,0,0,0,0,0,0,0.68293,0.98715,0.6054,0.97939,0,0,0.99986,1
0,0,0,0,0,0,0.57472,0.96941,0,0,0,0,0,0,0.68302,0.98718,0.6058,0.97945,0,0,0.99987,1
0,0,0,0,0,0,0.57473,0.96941,0,0,0,0,0,0,0.68311,0.98718,0.60622,0.97948,0,0,0.99987,1
0,0,0,0,0,0,0.57473,0.96941,0,0,0,0,0,0,0.6832,0.98718,0.60668,0.97948,0,0,0.99988,1
0,0,0,0,0,0,1,1,0,0,0,0,0,0,0.68329,0.98718,0.60713,0.97954,0,0,0.99989,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68337,0.98718,0.60756,0.97954,0,0,0.99989,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68346,0.98721,0.60797,0.97954,0,0,0.9999,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68353,0.98721,0.60843,0.97957,0,0,0.9999,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68361,0.98721,0.60889,0.9796,0,0,0.99991,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68368,0.98724,0.60932,0.9796,0,0,0.99991,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68377,0.98724,0.6098,0.9796,0,0,0.99992,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68384,0.98724,0.61028,0.9796,0,0,0.99992,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68391,0.98724,0.61066,0.9796,0,0,0.99992,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.684,0.98724,0.61106,0.97963,0,0,0.99992,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68407,0.98724,0.61146,0.97963,0,0,0.99993,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68412,0.98727,0.61186,0.97963,0,0,0.99993,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68421,0.98727,0.61224,0.97963,0,0,0.99994,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68426,0.98727,0.61266,0.97966,0,0,0.99994,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68434,0.98727,0.61305,0.9797,0,0,0.99994,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68441,0.98727,0.61344,0.97973,0,0,0.99995,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68448,0.98727,0.61393,0.97976,0,0,0.99995,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68454,0.98727,0.61424,0.97985,0,0,0.99996,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6846,0.98727,0.61461,0.97988,0,0,0.99996,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68466,0.98727,0.61498,0.97991,0,0,0.99996,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68473,0.98727,0.61535,0.97991,0,0,0.99997,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68478,0.98727,0.61573,0.97994,0,0,0.99997,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68489,0.98727,0.61611,0.97994,0,0,0.99997,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68496,0.98727,0.61646,0.97994,0,0,0.99997,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68504,0.98727,0.61681,0.97994,0,0,0.99998,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68512,0.98727,0.61715,0.97997,0,0,0.99998,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68517,0.98727,0.61746,0.97997,0,0,0.99999,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68521,0.98727,0.6178,0.98,0,0,0.99999,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68526,0.98727,0.61813,0.98,0,0,0.99999,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6853,0.98727,0.61844,0.98,0,0,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68536,0.98727,0.6188,0.98003,0,0,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68542,0.98727,0.61908,0.98003,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68547,0.98727,0.61946,0.98006,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68557,0.98727,0.61978,0.98009,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68566,0.98727,0.6201,0.98009,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68573,0.98727,0.62039,0.98009,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68581,0.98727,0.62064,0.98009,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68587,0.98727,0.62096,0.98012,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68593,0.98727,0.62122,0.98018,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68598,0.98727,0.62156,0.98018,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68602,0.98727,0.62181,0.98018,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68608,0.98727,0.62213,0.98018,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68614,0.98727,0.62242,0.98021,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6862,0.98727,0.62272,0.98021,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68625,0.98727,0.62304,0.98024,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68632,0.98727,0.62331,0.98028,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68636,0.98727,0.62361,0.98031,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68643,0.98727,0.62389,0.98034,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68648,0.98727,0.62415,0.98034,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68654,0.98727,0.62437,0.98034,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6866,0.98727,0.62461,0.98034,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68666,0.98727,0.62486,0.98037,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68672,0.98727,0.62513,0.98037,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68678,0.98727,0.62539,0.9804,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68682,0.98727,0.62564,0.9804,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68684,0.98727,0.62589,0.98046,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68688,0.98727,0.62614,0.98046,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68694,0.98727,0.62638,0.98046,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68701,0.98727,0.62664,0.98046,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68708,0.98727,0.62689,0.98046,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68715,0.98727,0.62707,0.98046,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68722,0.98727,0.62726,0.98046,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68731,0.98727,0.62747,0.98046,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68734,0.98727,0.62768,0.98049,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68737,0.98727,0.62787,0.98049,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68741,0.98727,0.62808,0.98049,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68745,0.98727,0.62828,0.98055,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68751,0.98727,0.62851,0.98055,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68759,0.98727,0.62871,0.98055,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68767,0.98727,0.62889,0.98055,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68772,0.98727,0.62913,0.98055,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68777,0.98727,0.62932,0.98058,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6878,0.98727,0.62954,0.98061,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68783,0.98727,0.62972,0.98061,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68789,0.98727,0.62986,0.98064,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68797,0.98727,0.63004,0.98064,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68803,0.98727,0.63024,0.98067,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68809,0.98727,0.6304,0.98067,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68811,0.98727,0.63052,0.98067,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68815,0.98727,0.63065,0.98067,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68818,0.98727,0.63082,0.98067,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68826,0.98727,0.631,0.98067,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68829,0.98727,0.63117,0.98067,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68833,0.98727,0.63135,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68836,0.98727,0.63151,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68838,0.98727,0.63169,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68842,0.98727,0.63184,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68844,0.98727,0.63199,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68845,0.98727,0.63211,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0.63224,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63239,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63254,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63269,0.9807,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63283,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63297,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6331,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63324,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63337,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63348,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63359,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.6337,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63385,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63395,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63406,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63412,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63421,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63427,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63435,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63442,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63446,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63451,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63457,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63463,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63468,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63472,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63476,0.98073,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0


==> image/datFiles/stareB.dat <==
0,0
0,3.0533e-05
0,6.1067e-05
0,9.16e-05
0,0.00012213
0,0.00015267
0,0.00021373
0,0.00024427
0,0.0002748
0,0.00030533
0,0.00033587
0,0.0003664
0,0.00039693
0,0.00042747
0,0.000458
0,0.00048853
0,0.00051907
0,0.0005496
0,0.00061067
0,0.0006412
0,0.00067174
0,0.00070227
0,0.0007328
0,0.00076334
0,0.00079387
0,0.00085494
0,0.000916
0,0.00097707
0,0.0010076
0,0.0010687
0,0.0010992
0,0.0011908
0,0.0012213
0,0.0013129
0,0.0014045
0,0.0014656
0,0.0014961
0,0.0015572
0,0.0015877
0,0.0016183
0,0.0016488
0,0.0016793
0,0.0017099
0,0.0017709
0,0.0018015
0,0.001832
0,0.0018931
0,0.0020152
0,0.0020763
0,0.0021373
0,0.0021679
0,0.0022595
0,0.00229
0,0.0023816
0,0.0024427
0,0.0024732
0,0.0025037
0,0.0025648
0,0.0025953
0,0.0027175
0,0.0028091
0,0.0028701
0,0.0029007
0,0.0030839
0,0.0031144
0,0.0031755
0,0.0032365
0,0.0032976
0,0.0033587
0,0.0033892
0,0.0035113
0,0.0037251
0,0.0038472
0,0.0040609
0,0.0041525
0,0.0043357
0,0.0044579
0,0.0046105
0,0.0047937
0,0.0049159
0,0.0051296
0,0.0052517
0,0.0054349
0,0.005496
0,0.0057097
0,0.0059846
0,0.0061678
0,0.0063815
0,0.0065036
0,0.0067174
0,0.0069006
0,0.0070838
0,0.007328
0,0.0074502
0,0.007725
0,0.0079998
0,0.0081219
0,0.008244
0,0.0083967
0,0.0088547
0,0.009099
0,0.0094654
0,0.009557
0,0.0098623
0,0.0099844
0,0.010137
0,0.010473
0,0.010778
0,0.011053
0,0.011389
0,0.011786
0,0.012183
0,0.012488
0,0.012916
0,0.013129
0,0.013496
0,0.01374
0,0.014168
0,0.014564
0,0.014992
0,0.015389
0,0.015786
0,0.016122
0,0.016488
0,0.016916
0,0.017343
0,0.01774
0,0.018259
0,0.01887
0,0.019053
0,0.019572
0,0.020152
0,0.02058
0,0.02116
0,0.021709
0,0.022045
0,0.022534
0,0.0229
0,0.023358
0,0.023786
0,0.02406
0,0.024335
0,0.024793
0,0.025251
0,0.025953
0,0.02635
0,0.027083
0,0.027633
0,0.028243
0,0.028671
0,0.029495
0,0.030045
0,0.030686
2.5592e-06,0.031297
2.5592e-06,0.031846
2.5592e-06,0.032365
2.5592e-06,0.032671
2.5592e-06,0.033068
2.5592e-06,0.033709
2.5592e-06,0.034594
2.5592e-06,0.034961
2.5592e-06,0.035541
2.5592e-06,0.036121
2.5592e-06,0.036579
5.1184e-06,0.03719
5.1184e-06,0.0378
5.1184e-06,0.038533
7.6776e-06,0.039266
7.6776e-06,0.039816
7.6776e-06,0.040243
7.6776e-06,0.040762
7.6776e-06,0.041556
1.0237e-05,0.042197
1.0237e-05,0.042686
1.2796e-05,0.043357
1.2796e-05,0.044029
1.2796e-05,0.04467
1.2796e-05,0.04522
1.2796e-05,0.0458
1.2796e-05,0.046228
1.2796e-05,0.04693
1.2796e-05,0.047663
1.2796e-05,0.048029
1.2796e-05,0.04867
1.2796e-05,0.049373
1.2796e-05,0.049953
1.2796e-05,0.050869
1.2796e-05,0.051388
1.2796e-05,0.051968
1.2796e-05,0.052609
1.2796e-05,0.053311
1.2796e-05,0.053891
1.2796e-05,0.054319
1.2796e-05,0.054807
1.2796e-05,0.055449
1.2796e-05,0.056212
1.2796e-05,0.056792
1.2796e-05,0.057494
1.2796e-05,0.058013
1.2796e-05,0.058716
1.2796e-05,0.059143
1.2796e-05,0.06009
1.2796e-05,0.060792
1.2796e-05,0.061647
1.2796e-05,0.062258
1.2796e-05,0.063052
1.2796e-05,0.063845
1.2796e-05,0.064548
1.2796e-05,0.064822
1.2796e-05,0.065403
1.2796e-05,0.066563
1.2796e-05,0.067204
1.2796e-05,0.067845
1.2796e-05,0.068609
1.5355e-05,0.069494
1.5355e-05,0.070288
1.5355e-05,0.071082
1.5355e-05,0.071815
1.5355e-05,0.072517
1.5355e-05,0.073097
1.5355e-05,0.073677
1.5355e-05,0.074593
1.5355e-05,0.075479
1.5355e-05,0.076517
1.5355e-05,0.077555
1.5355e-05,0.07841
1.5355e-05,0.079173
1.5355e-05,0.080028
1.5355e-05,0.080975
1.5355e-05,0.081738
1.5355e-05,0.082654
1.5355e-05,0.083845
1.7914e-05,0.085036
1.7914e-05,0.086074
1.7914e-05,0.087051
1.7914e-05,0.088119
1.7914e-05,0.088913
1.7914e-05,0.089951
1.7914e-05,0.090501
1.7914e-05,0.091631
1.7914e-05,0.09273
1.7914e-05,0.093951
1.7914e-05,0.094928
1.7914e-05,0.095814
1.7914e-05,0.096852
1.7914e-05,0.097676
1.7914e-05,0.098959
1.7914e-05,0.10006
1.7914e-05,0.10134
1.7914e-05,0.10247
1.7914e-05,0.1036
1.7914e-05,0.10488
1.7914e-05,0.10623
2.0474e-05,0.108
2.0474e-05,0.10958
2.0474e-05,0.11123
2.0474e-05,0.11242
2.0474e-05,0.11389
2.0474e-05,0.11526
2.0474e-05,0.1167
2.5592e-05,0.11771
2.5592e-05,0.11899
2.5592e-05,0.12052
2.5592e-05,0.12134
2.8151e-05,0.12305
3.071e-05,0.12473
3.071e-05,0.12623
3.071e-05,0.12781
3.071e-05,0.12937
3.071e-05,0.13065
3.071e-05,0.132
3.071e-05,0.13349
3.071e-05,0.13535
3.071e-05,0.13722
3.071e-05,0.13945
3.071e-05,0.14097
3.071e-05,0.1425
3.071e-05,0.14421
3.071e-05,0.14616
3.071e-05,0.14751
3.071e-05,0.14925
3.3269e-05,0.15096
3.3269e-05,0.15285
3.3269e-05,0.15477
3.3269e-05,0.15712
3.3269e-05,0.15887
3.3269e-05,0.16091
3.3269e-05,0.16259
3.3269e-05,0.16479
3.3269e-05,0.16702
3.3269e-05,0.16876
3.3269e-05,0.17074
3.5829e-05,0.17248
4.0947e-05,0.17462
4.0947e-05,0.17673
4.0947e-05,0.17886
4.3506e-05,0.18061
4.3506e-05,0.18311
4.3506e-05,0.18512
4.6065e-05,0.18748
4.6065e-05,0.18958
4.6065e-05,0.1916
4.8625e-05,0.19392
4.8625e-05,0.19599
5.3743e-05,0.19792
5.8861e-05,0.20039
5.8861e-05,0.20231
6.1421e-05,0.2047
6.1421e-05,0.20726
6.398e-05,0.20976
6.398e-05,0.21236
6.6539e-05,0.21453
6.9098e-05,0.21645
6.9098e-05,0.21871
6.9098e-05,0.22118
7.4216e-05,0.22326
7.4216e-05,0.22589
7.9335e-05,0.2283
7.9335e-05,0.23068
7.9335e-05,0.23294
7.9335e-05,0.23538
7.9335e-05,0.23786
8.7012e-05,0.24024
8.7012e-05,0.24222
8.7012e-05,0.24454
8.9572e-05,0.24695
9.2131e-05,0.24921
9.469e-05,0.2515
0.00010237,0.25389
0.00010237,0.25621
0.00010237,0.25862
0.00010493,0.26112
0.00010749,0.2636
0.00011005,0.26607
0.0001126,0.26851
0.00011772,0.27068
0.00011772,0.27266
0.00012028,0.27526
0.00012028,0.27788
0.00012284,0.28002
0.0001254,0.28274
0.0001254,0.28533
0.00013052,0.28839
0.00013052,0.29043
0.0001382,0.29233
0.0001382,0.29465
0.0001382,0.29727
0.00014076,0.29978
0.00014076,0.30207
0.00014076,0.30436
0.00014587,0.30686
0.00014843,0.30949
0.00015099,0.31162
0.00015611,0.31425
0.00016379,0.31639
0.00016891,0.31822
0.00017658,0.32036
0.0001817,0.32289
0.0001817,0.32549
0.00018426,0.3282
0.00018938,0.3308
0.00019194,0.33312
0.00019706,0.33538
0.00019706,0.33779
0.00019962,0.34033
0.00020218,0.34274
0.00020474,0.34567
0.00020729,0.34829
0.00020985,0.3511
0.00022009,0.35407
0.00022265,0.35709
0.00023033,0.36029
0.00023545,0.36274
0.00023545,0.36597
0.00024824,0.36897
0.00025848,0.37135
0.00025848,0.37461
0.00026104,0.37764
0.0002636,0.38042
0.0002636,0.38301
0.00027383,0.38558
0.00028407,0.38854
0.00028919,0.39113
0.00029687,0.39397
0.00030454,0.3969
0.0003071,0.39956
0.00030966,0.40292
0.00030966,0.40567
0.00030966,0.40826
0.0003199,0.41138
0.00032246,0.41376
0.00032502,0.4162
0.00033781,0.41898
0.00034037,0.42252
0.00034805,0.42548
0.00035317,0.42844
0.0003634,0.43196
0.00037364,0.4351
0.00038644,0.43773
0.00040179,0.44032
0.00040435,0.44298
0.00040691,0.44609
0.00041459,0.44872
0.00042227,0.45171
0.00042483,0.4547
0.0004453,0.45757
0.00045554,0.46102
0.00047601,0.46389
0.00049136,0.46722
0.0005144,0.47092
0.00052463,0.47421
0.00054255,0.4765
0.00055023,0.47919
0.00056558,0.48194
0.00057582,0.48484
0.00058861,0.48734
0.00059629,0.49043
0.00060653,0.49333
0.00061676,0.4962
0.00063212,0.49895
0.00065259,0.50224
0.00067307,0.5046
0.00068842,0.50719
0.00070122,0.50994
0.00071913,0.51232
0.00074216,0.51531
0.00077543,0.51769
0.00078823,0.52111
0.00079847,0.52359
0.00081894,0.52646
0.00083174,0.52954
0.00084709,0.53266
0.00086245,0.53586
0.00088292,0.53879
0.00090595,0.54166
0.00092643,0.54423
0.0009597,0.54682
0.00098273,0.54954
0.00098529,0.55223
0.0010134,0.55498
0.0010493,0.5583
0.0010723,0.56142
0.0010928,0.56432
0.0011107,0.56771
0.0011337,0.57064
0.0011644,0.57317
0.0011926,0.57552
0.0012131,0.57846
0.0012694,0.5813
0.0013052,0.58395
0.0013282,0.5871
0.0013538,0.58972
0.0013768,0.59262
0.0013999,0.59574
0.0014485,0.59846
0.0014792,0.60084
0.0015099,0.60416
0.0015637,0.60722
0.0016072,0.60972
0.0016353,0.6118
0.0016711,0.61406
0.0016942,0.61687
0.0017351,0.61922
0.0017658,0.6216
0.0017991,0.62413
0.0018401,0.62688
0.0018989,0.62917
0.001945,0.63189
0.0019859,0.63439
0.0020397,0.63717
0.0020934,0.63943
0.0021702,0.64157
0.0022111,0.64407
0.0022674,0.64648
0.0023033,0.64896
0.0023621,0.65158
0.0024261,0.65439
0.0024773,0.6572
0.0025234,0.65977
0.002572,0.66251
0.0026206,0.66465
0.0026846,0.66777
0.002746,0.66987
0.0027921,0.67228
0.0028458,0.67433
0.0028996,0.67644
0.0029942,0.67848
0.003048,0.68117
0.003112,0.68431
0.0031504,0.68691
0.003222,0.68914
0.0032834,0.69161
0.00335,0.69427
0.0034319,0.69696
0.0035086,0.70022
0.0035829,0.70285
0.0036852,0.70547
0.0037543,0.70798
0.0038362,0.71057
0.0038874,0.71302
0.0039744,0.71509
0.0040563,0.71772
0.0041305,0.7205
0.0042124,0.72288
0.0043071,0.7256
0.0044095,0.72877
0.0045195,0.73167
0.0046014,0.73396
0.0046654,0.73662
0.0047626,0.73949
0.0048829,0.74193
0.0050467,0.74459
0.0051593,0.74758
0.0052668,0.75018
0.0053666,0.75265
0.0054997,0.75494
0.0056328,0.75781
0.0057607,0.76059
0.0058682,0.76346
0.0060243,0.76627
0.0061574,0.76935
0.0062982,0.77149
0.006421,0.77396
0.0065515,0.77607
0.0066974,0.77811
0.0068484,0.78068
0.0069866,0.78315
0.0071529,0.78544
0.0073295,0.78837
0.0074575,0.79057
0.0076392,0.79308
0.0078311,0.79567
0.0080205,0.79793
0.0081843,0.8001
0.0083404,0.80242
0.0085451,0.80544
0.0087473,0.80798
0.0089623,0.81048
0.0091824,0.81259
0.0094383,0.81518
0.0096686,0.81732
0.0098657,0.82007
0.010119,0.82263
0.010352,0.82495
0.010633,0.82724
0.010874,0.82978
0.01113,0.83207
0.011363,0.83408
0.011624,0.83616
0.011898,0.83866
0.012187,0.84123
0.012512,0.84339
0.012788,0.8459
0.013106,0.84794
0.013392,0.85011
0.013745,0.85231
0.01407,0.85472
0.014354,0.8572
0.014718,0.85979
0.015061,0.86181
0.015419,0.86425
0.015775,0.86611
0.016172,0.86788
0.016543,0.86929
0.016906,0.87124
0.017295,0.87301
0.017717,0.87564
0.018132,0.87753
0.018516,0.87982
0.018897,0.88156
0.019301,0.88367
0.019752,0.88532
0.020276,0.88712
0.020814,0.88938
0.021326,0.89185
0.021817,0.89365
0.022326,0.89551
0.022864,0.89719
0.023429,0.89893
0.024056,0.90095
0.024648,0.90238
0.025234,0.90419
0.025886,0.90614
0.026544,0.90797
0.027194,0.90974
0.027954,0.91103
0.028676,0.9128
0.029441,0.91469
0.030117,0.91625
0.031007,0.91759
0.031816,0.91893
0.032568,0.92028
0.03349,0.92165
0.034475,0.9233
0.035406,0.9247
0.036415,0.92608
0.037426,0.92773
0.038429,0.92889
0.039601,0.93035
0.040753,0.93185
0.042096,0.93316
0.043442,0.93463
0.04484,0.93634
0.046339,0.93762
0.047936,0.93896
0.049589,0.93982
0.051386,0.94107
0.053234,0.94217
0.055186,0.94327
0.057415,0.94473
0.059767,0.94574
0.06217,0.94706
0.064801,0.94812
0.067545,0.94913
0.070503,0.95041
0.073605,0.95154
0.076922,0.95255
0.080361,0.95344
0.083911,0.95447
0.087811,0.95542
0.091923,0.95612
0.096497,0.95686
0.10105,0.95756
0.1059,0.95835
0.11104,0.95918
0.11646,0.95979
0.1221,0.96037
0.12808,0.96128
0.13438,0.96214
0.14065,0.96296
0.14757,0.96376
0.15476,0.96461
0.45272,0.96534
0.46031,0.96608
0.4684,0.96705
0.4767,0.96776
0.4853,0.96864
0.49431,0.96934
0.50321,0.96992
0.51255,0.9706
0.52204,0.97108
0.53169,0.97179
0.54135,0.97249
0.55145,0.97298
0.56163,0.97371
0.57172,0.97429
0.5819,0.97499
0.59217,0.97554
0.60229,0.97631
0.61254,0.97698
0.62278,0.97737
0.6328,0.97802
0.64277,0.97841
0.65256,0.9789
0.66238,0.97948
0.67218,0.97979
0.68164,0.98031
0.69091,0.98086
0.69983,0.98147
0.7088,0.98192
0.71767,0.98235
0.72607,0.98266
0.73454,0.98324
0.74258,0.98391
0.75043,0.98421
0.75793,0.98461
0.76541,0.98498
0.77247,0.98525
0.77939,0.98562
0.78624,0.98611
0.79264,0.98657
0.79888,0.98681
0.8049,0.98721
0.81069,0.98751
0.81611,0.988
0.82139,0.98824
0.82654,0.98852
0.83138,0.98895
0.8362,0.98925
0.84098,0.98968
0.8454,0.99011
0.84981,0.99041
0.85398,0.99053
0.85815,0.9909
0.86228,0.99111
0.86614,0.9913
0.86991,0.99179
0.87332,0.992
0.87678,0.99228
0.88007,0.99264
0.88327,0.99289
0.88651,0.99298
0.88964,0.99328
0.8926,0.99347
0.89541,0.9935
0.89829,0.99371
0.90097,0.99392
0.90356,0.99417
0.9062,0.99441
0.90878,0.99453
0.91129,0.99487
0.91362,0.99496
0.91573,0.99511
0.91786,0.99527
0.92002,0.99551
0.92202,0.99554
0.924,0.99566
0.92596,0.99569
0.92789,0.99591
0.92978,0.99606
0.93156,0.99609
0.93322,0.99634
0.93492,0.99664
0.93656,0.99686
0.93818,0.99689
0.93974,0.99692
0.94125,0.99698
0.94276,0.99707
0.94435,0.99722
0.94573,0.99753
0.94701,0.99759
0.94834,0.99771
0.94955,0.99777
0.95079,0.9978
0.95199,0.99783
0.95308,0.99786
0.95417,0.99795
0.95528,0.99795
0.95634,0.99805
0.95736,0.99814
0.95836,0.99823
0.95938,0.99835
0.96032,0.99835
0.96116,0.99838
0.96206,0.99844
0.96295,0.99853
0.96375,0.99853
0.96459,0.9986
0.96534,0.99869
0.96605,0.99869
0.96675,0.99881
0.96746,0.99887
0.96817,0.9989
0.96881,0.99896
0.96951,0.99902
0.97014,0.99908
0.97077,0.99908
0.97143,0.99908
0.97199,0.99908
0.97253,0.99908
0.97317,0.99911
0.97372,0.99915
0.97426,0.99918
0.97479,0.99924
0.97531,0.99927
0.9759,0.9993
0.97642,0.99933
0.9769,0.99939
0.97739,0.99939
0.9778,0.99945
0.97823,0.99945
0.97871,0.99945
0.97917,0.99945
0.97963,0.99945
0.98007,0.99948
0.98049,0.99951
0.98093,0.99954
0.98142,0.99957
0.98189,0.9996
0.98222,0.99963
0.98261,0.99963
0.983,0.99963
0.98335,0.99963
0.98366,0.99963
0.98395,0.99966
0.98426,0.99966
0.98464,0.99969
0.98498,0.99969
0.98532,0.99969
0.98566,0.99969
0.98599,0.99969
0.98633,0.99969
0.98665,0.99973
0.98698,0.99976
0.98729,0.99976
0.98758,0.99976
0.98792,0.99976
0.98817,0.99982
0.98842,0.99985
0.98872,0.99985
0.98896,0.99985
0.98922,0.99985
0.98947,0.99985
0.98966,0.99985
0.98993,0.99985
0.99023,0.99985
0.99046,0.99985
0.9907,0.99985
0.99091,0.99985
0.99117,0.99988
0.99143,0.99988
0.99166,0.99988
0.99188,0.99988
0.99207,0.99991
0.99229,0.99991
0.9925,0.99994
0.99275,0.99994
0.99298,1
0.99319,1
0.99338,1
0.99361,1
0.99382,1
0.99398,1
0.99413,1
0.9943,1
0.99449,1
0.99462,1
0.99484,1
0.99502,1
0.99516,1
0.9953,1
0.99548,1
0.99562,1
0.99575,1
0.99587,1
0.99602,1
0.9962,1
0.99632,1
0.99646,1
0.99659,1
0.99673,1
0.99687,1
0.997,1
0.99712,1
0.99721,1
0.99732,1
0.99742,1
0.99754,1
0.99764,1
0.99772,1
0.99781,1
0.99791,1
0.99799,1
0.99806,1
0.99813,1
0.9982,1
0.99826,1
0.99832,1
0.99841,1
0.99846,1
0.99851,1
0.99858,1
0.99865,1
0.99872,1
0.99877,1
0.99884,1
0.99889,1
0.99893,1
0.99895,1
0.99899,1
0.99902,1
0.99905,1
0.99909,1
0.99912,1
0.99916,1
0.99919,1
0.99921,1
0.99924,1
0.99927,1
0.9993,1
0.99933,1
0.99936,1
0.99937,1
0.9994,1
0.99942,1
0.99944,1
0.99947,1
0.99948,1
0.9995,1
0.99951,1
0.99954,1
0.99956,1
0.99958,1
0.99959,1
0.9996,1
0.99961,1
0.99962,1
0.99963,1
0.99964,1
0.99965,1
0.99966,1
0.99968,1
0.99969,1
0.9997,1
0.99972,1
0.99973,1
0.99973,1
0.99975,1
0.99976,1
0.99977,1
0.99979,1
0.9998,1
0.9998,1
0.99982,1
0.99983,1
0.99984,1
0.99985,1
0.99985,1
0.99986,1
0.99987,1
0.99987,1
0.99988,1
0.99989,1
0.9999,1
0.99991,1
0.99991,1
0.99992,1
0.99992,1
0.99992,1
0.99993,1
0.99993,1
0.99994,1
0.99994,1
0.99995,1
0.99995,1
0.99996,1
0.99996,1
0.99996,1
0.99997,1
0.99997,1
0.99997,1
0.99997,1
0.99998,1
0.99998,1
0.99998,1
0.99999,1
0.99999,1
0.99999,1
1,1
1,1


==> image/datFiles/stareClahe.dat <==
0,0
0,3.0533e-05
0,6.1067e-05
0,0.00012213
0,0.0001832
0,0.0002748
0,0.00030533
0,0.0003664
0,0.000458
0,0.00048853
0,0.0005496
0,0.00058013
0,0.0006412
0,0.00070227
0,0.0007328
0,0.00076334
0,0.00085494
0,0.000916
0,0.00094654
0,0.0010381
0,0.0010687
0,0.0010992
0,0.0011908
0,0.0012519
0,0.0013129
0,0.0014045
0,0.0014656
0,0.0015877
0,0.0017709
0,0.0019541
0,0.0022595
0,0.0025343
0,0.0027175
0,0.0029312
0,0.0030839
0,0.0035113
0,0.0037556
0,0.004122
0,0.0046411
0,0.0050991
0,0.0053128
0,0.0056181
0,0.0058929
0,0.0062899
0,0.0066258
0,0.0069616
0,0.0073586
0,0.0076334
0,0.0078471
0,0.0083051
0,0.0087631
0,0.0090074
0,0.0093738
0,0.0097402
0,0.010168
0,0.010381
0,0.010809
0,0.011389
0,0.011847
0,0.012488
0,0.012977
0,0.013465
0,0.014076
0,0.014534
0,0.015084
0,0.015816
0,0.01658
0,0.017435
0,0.018015
0,0.018778
0,0.019328
0,0.019999
0,0.020763
0,0.021434
0,0.022564
0,0.023419
0,0.024335
0,0.025556
0,0.026595
0,0.027572
0,0.028762
0,0.02977
0,0.030778
0,0.032243
0,0.033373
0,0.034778
0,0.036426
0,0.0378
0,0.039327
0,0.041281
0,0.043022
0,0.044579
0,0.04635
0,0.048212
0,0.050166
0,0.052334
0,0.054441
0,0.056823
0,0.059479
0,0.061769
2.5592e-06,0.06412
2.5592e-06,0.066563
2.5592e-06,0.068517
2.5592e-06,0.070685
2.5592e-06,0.073005
2.5592e-06,0.075479
2.5592e-06,0.07786
2.5592e-06,0.080425
2.5592e-06,0.082623
2.5592e-06,0.084822
2.5592e-06,0.088058
2.5592e-06,0.090593
2.5592e-06,0.092486
2.5592e-06,0.094531
2.5592e-06,0.096516
2.5592e-06,0.098715
2.5592e-06,0.10146
2.5592e-06,0.10397
2.5592e-06,0.1065
5.1184e-06,0.10913
5.1184e-06,0.11157
5.1184e-06,0.11389
5.1184e-06,0.11618
5.1184e-06,0.11832
5.1184e-06,0.12079
5.1184e-06,0.12293
5.1184e-06,0.12519
5.1184e-06,0.12794
5.1184e-06,0.12995
5.1184e-06,0.13248
5.1184e-06,0.1352
5.1184e-06,0.13752
5.1184e-06,0.13987
5.1184e-06,0.14198
5.1184e-06,0.14421
7.6776e-06,0.14702
7.6776e-06,0.14952
7.6776e-06,0.15242
7.6776e-06,0.1549
1.0237e-05,0.15706
1.5355e-05,0.15954
1.5355e-05,0.16167
1.5355e-05,0.16399
1.7914e-05,0.16662
1.7914e-05,0.16925
2.3033e-05,0.1719
2.5592e-05,0.17428
3.071e-05,0.17725
3.071e-05,0.18006
3.5829e-05,0.1832
3.8388e-05,0.18628
4.0947e-05,0.18912
4.3506e-05,0.19184
4.8625e-05,0.19459
5.1184e-05,0.19718
5.3743e-05,0.19984
5.8861e-05,0.20225
6.1421e-05,0.2057
6.6539e-05,0.20894
7.1657e-05,0.21163
7.9335e-05,0.21489
8.1894e-05,0.21792
9.469e-05,0.22079
0.00010493,0.22399
0.0001126,0.22695
0.0001254,0.22998
0.0001382,0.2334
0.00015867,0.2367
0.00017914,0.24024
0.00018682,0.24381
0.00021241,0.24772
0.00022521,0.25111
0.00024568,0.25456
0.00027383,0.25853
0.00028663,0.26262
0.00031734,0.26598
0.00035061,0.27016
0.00038132,0.2737
0.00040435,0.27788
0.00042738,0.28075
0.00045809,0.28469
0.00048369,0.28836
0.0005144,0.29217
0.00053743,0.29617
0.00056558,0.30027
0.00058861,0.30439
0.00060909,0.30863
0.00062956,0.31291
0.00068586,0.31623
0.00072169,0.31968
0.00078055,0.32338
0.00079079,0.3272
0.00081894,0.33086
0.00084965,0.33498
0.00089316,0.3388
0.00092899,0.34289
0.00097505,0.34658
0.0010032,0.35022
0.0010569,0.35413
0.0011056,0.35831
0.001144,0.36219
0.0011951,0.36603
0.0012233,0.37031
0.001277,0.37455
0.0013308,0.37871
0.0013922,0.38231
0.0014357,0.38606
0.0015022,0.38973
0.0015688,0.39339
0.0015969,0.39718
0.0016584,0.40057
0.0017172,0.40448
0.0017786,0.40857
0.0018349,0.41257
0.0019092,0.41641
0.0019731,0.42035
0.0020422,0.42423
0.0021318,0.42823
0.0021753,0.43196
0.0022291,0.43571
0.0023007,0.43922
0.00238,0.44273
0.0024517,0.44573
0.0025106,0.44872
0.0026232,0.4526
0.0026846,0.45614
0.0027895,0.45968
0.0028714,0.46255
0.002961,0.46646
0.0030429,0.47031
0.0031196,0.47333
0.0032015,0.47669
0.003286,0.48047
0.0033935,0.48341
0.0034882,0.48728
0.0035982,0.49119
0.0037031,0.49455
0.0037876,0.49754
0.0038695,0.50056
0.0039591,0.50344
0.004041,0.50689
0.0041331,0.51009
0.0041996,0.5136
0.0042943,0.51724
0.0044018,0.52069
0.0044914,0.52365
0.0046347,0.5264
0.0047191,0.53
0.0048266,0.53284
0.0049239,0.53604
0.0050314,0.53922
0.0051388,0.54221
0.0052182,0.54511
0.0053692,0.54844
0.0055048,0.55189
0.0056046,0.5558
0.0056993,0.55916
0.0058324,0.56279
0.0059552,0.56585
0.0060653,0.56969
0.0061523,0.57226
0.0062905,0.5754
0.0063852,0.57879
0.0065157,0.582
0.0066181,0.5849
0.0067383,0.5882
0.0068509,0.59207
0.0069456,0.59458
0.0070685,0.59772
0.0071964,0.60053
0.0072962,0.603
0.0074012,0.60642
0.0075061,0.60966
0.0076059,0.61326
0.007716,0.61656
0.0078695,0.61995
0.0079975,0.62322
0.0081305,0.62569
0.0082636,0.62868
0.0083762,0.63192
0.0085298,0.63513
0.0086654,0.63818
0.0088241,0.6412
0.0089674,0.64416
0.0091158,0.64709
0.0092847,0.64996
0.0094562,0.65317
0.00962,0.65625
0.0097812,0.65928
0.0099501,0.66221
0.01014,0.6659
0.010296,0.66923
0.010421,0.6721
0.010572,0.67531
0.010756,0.67796
0.01092,0.68111
0.011076,0.68493
0.011273,0.68734
0.011481,0.69054
0.011698,0.6936
0.011872,0.69671
0.012064,0.69915
0.012259,0.70196
0.012476,0.70468
0.012694,0.70752
0.012886,0.71005
0.013139,0.71286
0.013356,0.71549
0.013579,0.71839
0.013812,0.72114
0.014037,0.72431
0.01428,0.72685
0.014577,0.72975
0.01483,0.73286
0.015097,0.73561
0.015365,0.73808
0.015662,0.74028
0.015916,0.74303
0.016177,0.74572
0.016484,0.74816
0.01675,0.75066
0.017019,0.75405
0.017277,0.75677
0.017615,0.75985
0.017958,0.76269
0.018303,0.76575
0.018682,0.76843
0.019007,0.77152
0.019309,0.77396
0.019644,0.7764
0.020046,0.77915
0.020381,0.78184
0.020706,0.78388
0.021113,0.78581
0.021546,0.78813
0.02195,0.79103
0.022372,0.79427
0.0228,0.79656
0.023266,0.79936
0.023724,0.80181
0.024197,0.8041
0.024742,0.80666
0.025252,0.8092
0.02572,0.81161
0.026201,0.8142
0.026708,0.81659
0.027184,0.81888
0.02767,0.82114
0.02821,0.82382
0.028724,0.82593
0.029282,0.82843
0.029863,0.83106
0.030459,0.83304
0.03103,0.83481
0.031644,0.83695
0.032187,0.83881
0.032819,0.84059
0.033441,0.84278
0.034086,0.84486
0.03471,0.84678
0.035409,0.84886
0.036115,0.85081
0.03675,0.85274
0.037474,0.85478
0.038147,0.85704
0.038923,0.85875
0.039767,0.86031
0.040578,0.8622
0.04142,0.8641
0.042303,0.86578
0.043217,0.86797
0.044128,0.86919
0.044967,0.87072
0.045776,0.87243
0.046677,0.87374
0.047614,0.87558
0.048635,0.87735
0.049671,0.87869
0.050715,0.87997
0.05168,0.88147
0.052722,0.88297
0.053797,0.88443
0.054802,0.88642
0.056026,0.88794
0.057303,0.88941
0.058472,0.89075
0.059683,0.89222
0.060873,0.89319
0.062227,0.89463
0.063568,0.89582
0.064993,0.89765
0.066316,0.89896
0.067688,0.90049
0.069072,0.90242
0.070442,0.90361
0.071831,0.9044
0.073349,0.90565
0.074936,0.90693
0.076476,0.90819
0.078099,0.90968
0.079662,0.91075
0.08129,0.91209
0.083048,0.91313
0.084801,0.91402
0.086501,0.91539
0.088341,0.91628
0.090183,0.91738
0.092182,0.91841
0.094096,0.91976
0.095982,0.92098
0.097884,0.92196
0.099921,0.92303
0.10195,0.92409
0.10404,0.92489
0.10612,0.92568
0.10835,0.92657
0.11055,0.92785
0.11282,0.92895
0.115,0.92959
0.11722,0.93051
0.11965,0.93118
0.12196,0.93194
0.12436,0.9324
0.12674,0.93322
0.12906,0.93402
0.13137,0.93499
0.13394,0.93612
0.13645,0.93692
0.13891,0.93774
0.14152,0.93848
0.1443,0.93915
0.14703,0.9397
0.14976,0.94022
0.15253,0.94077
0.15536,0.94144
0.15819,0.94214
0.16105,0.9426
0.16391,0.94327
0.16688,0.94385
0.16978,0.94422
0.17296,0.94489
0.17595,0.94538
0.17895,0.94602
0.182,0.94666
0.18509,0.94736
0.1882,0.94779
0.19127,0.94825
0.19446,0.94864
0.19754,0.94904
0.20083,0.94956
0.20404,0.94996
0.20728,0.95044
0.21064,0.95102
0.21405,0.9517
0.21728,0.95215
0.22062,0.95246
0.22397,0.95292
0.22741,0.95344
0.23081,0.95386
0.23425,0.95441
0.23774,0.95493
0.24117,0.95542
0.24474,0.95585
0.2483,0.95631
0.25175,0.95683
0.25519,0.95734
0.25882,0.95783
0.26216,0.95826
0.26568,0.9586
0.26941,0.95887
0.27276,0.9593
0.2764,0.95954
0.27998,0.96
0.28343,0.9604
0.28702,0.96092
0.29069,0.96131
0.2943,0.96171
0.29789,0.96196
0.30147,0.96208
0.30513,0.96238
0.30864,0.96275
0.31223,0.96305
0.31583,0.96324
0.31959,0.96339
0.32322,0.96363
0.32675,0.96379
0.33026,0.964
0.33396,0.96425
0.33736,0.96455
0.34102,0.96483
0.34449,0.96513
0.34798,0.96528
0.35144,0.96547
0.35491,0.96565
0.35819,0.96583
0.36157,0.96608
0.36514,0.96632
0.3687,0.96647
0.37215,0.96675
0.37565,0.96696
0.37913,0.96708
0.3824,0.96721
0.38572,0.96736
0.38905,0.96754
0.39251,0.96763
0.39588,0.96779
0.39917,0.96809
0.4026,0.96825
0.4059,0.9684
0.409,0.96849
0.41226,0.9687
0.41554,0.96895
0.41889,0.96904
0.42203,0.96916
0.42514,0.96928
0.42825,0.96947
0.43111,0.96962
0.43404,0.96965
0.43695,0.9698
0.43994,0.97002
0.44286,0.97002
0.44591,0.97011
0.44877,0.97017
0.45165,0.97032
0.45457,0.97047
0.45734,0.97063
0.46011,0.97075
0.46293,0.9709
0.46563,0.97096
0.46818,0.97112
0.47083,0.97118
0.47325,0.97127
0.47584,0.97133
0.47845,0.97148
0.48085,0.97163
0.48328,0.97173
0.48569,0.97176
0.488,0.97182
0.49052,0.97191
0.4929,0.97203
0.49519,0.97206
0.4975,0.97218
0.49981,0.97234
0.50198,0.97252
0.50427,0.97261
0.50644,0.9727
0.50854,0.97279
0.5106,0.97292
0.51257,0.97307
0.51479,0.97313
0.51684,0.97319
0.51877,0.97337
0.52077,0.9735
0.52276,0.97356
0.52475,0.97368
0.52666,0.97383
0.52847,0.97399
0.53034,0.97414
0.53221,0.9742
0.53408,0.97432
0.53579,0.97441
0.53736,0.9745
0.53903,0.97463
0.54075,0.97469
0.54231,0.97475
0.54375,0.97478
0.54536,0.97481
0.54709,0.97484
0.54863,0.9749
0.55015,0.97499
0.55152,0.97508
0.55306,0.97518
0.55451,0.97521
0.5559,0.97524
0.55723,0.97527
0.55862,0.97527
0.56003,0.9753
0.56144,0.97536
0.56286,0.97542
0.56413,0.97551
0.56539,0.97551
0.5666,0.97554
0.56785,0.9756
0.56908,0.97566
0.57033,0.97573
0.57158,0.97573
0.57273,0.97582
0.57394,0.97594
0.57507,0.976
0.57613,0.97603
0.57713,0.97606
0.57822,0.97618
0.57935,0.97618
0.58044,0.97625
0.58149,0.97634
0.58252,0.97637
0.58352,0.9764
0.58453,0.97649
0.58545,0.97661
0.58644,0.97667
0.58738,0.97667
0.58819,0.9767
0.58911,0.97673
0.5899,0.97679
0.59081,0.97686
0.59167,0.97692
0.59259,0.97692
0.59349,0.97704
0.59436,0.9771
0.59519,0.9771
0.59595,0.97722
0.59678,0.97728
0.59757,0.97728
0.59846,0.97734
0.59932,0.97737
0.60013,0.97741
0.60097,0.97747
0.60184,0.9775
0.60261,0.97756
0.60342,0.97762
0.60416,0.97762
0.605,0.97768
0.60581,0.97768
0.60652,0.97771
0.60728,0.97774
0.60797,0.97777
0.60869,0.9778
0.6094,0.97783
0.61008,0.97786
0.6108,0.97789
0.61158,0.97789
0.61228,0.97792
0.61293,0.97799
0.61354,0.97802
0.61432,0.97814
0.6151,0.97814
0.61572,0.97826
0.61643,0.97832
0.61703,0.97832
0.61769,0.97841
0.61837,0.97844
0.61903,0.97847
0.6197,0.9785
0.6203,0.97854
0.62094,0.97863
0.62157,0.97866
0.62222,0.97869
0.6228,0.97872
0.62346,0.97878
0.62411,0.97878
0.62473,0.97878
0.62532,0.97878
0.62591,0.97887
0.62656,0.9789
0.62708,0.97896
0.62762,0.97899
0.62824,0.97908
0.62879,0.97912
0.62933,0.97915
0.62991,0.97924
0.63049,0.9793
0.63095,0.9793
0.63146,0.97939
0.63199,0.97939
0.63255,0.97942
0.63311,0.97942
0.63368,0.97942
0.63414,0.97942
0.63465,0.97948
0.63516,0.97948
0.63565,0.97954
0.63619,0.97963
0.63671,0.97966
0.63722,0.9797
0.63769,0.97979
0.63817,0.97982
0.63863,0.97985
0.63913,0.97994
0.63959,0.98
0.64003,0.98
0.64044,0.98006
0.64085,0.98015
0.6413,0.98024
0.64176,0.98031
0.64225,0.9804
0.64268,0.98043
0.64311,0.98043
0.64355,0.98046
0.64398,0.98049
0.64439,0.98052
0.64476,0.98052
0.64515,0.98061
0.64558,0.9807
0.64601,0.98073
0.64636,0.98076
0.64673,0.98079
0.64718,0.98086
0.64759,0.98086
0.64796,0.98086
0.6483,0.98089
0.64865,0.98089
0.64904,0.98089
0.6494,0.98095
0.64976,0.98095
0.65013,0.98101
0.65051,0.98101
0.65086,0.98101
0.65121,0.98107
0.65156,0.98107
0.65193,0.9811
0.6523,0.98113
0.65267,0.98113
0.65304,0.98113
0.65342,0.98119
0.65378,0.98125
0.65413,0.98128
0.65445,0.98131
0.65479,0.98137
0.65512,0.98141
0.65548,0.98144
0.65585,0.9815
0.6562,0.98153
0.65652,0.98156
0.65686,0.98159
0.65724,0.98171
0.65759,0.9818
0.65793,0.9818
0.65828,0.9818
0.65866,0.98183
0.65896,0.98192
0.65922,0.98199
0.65954,0.98199
0.65986,0.98202
0.66018,0.98205
0.66048,0.98208
0.66079,0.98214
0.66111,0.98214
0.66139,0.98214
0.66171,0.98217
0.66194,0.98217
0.66224,0.98217
0.66255,0.98217
0.6628,0.9822
0.66304,0.98229
0.66335,0.98235
0.66363,0.98235
0.66386,0.98241
0.66417,0.98247
0.66438,0.98247
0.66466,0.98253
0.66495,0.98253
0.66522,0.9826
0.66549,0.98263
0.66576,0.98269
0.66601,0.98281
0.66628,0.98284
0.66651,0.98287
0.66672,0.9829
0.66696,0.98302
0.66717,0.98308
0.66738,0.98315
0.66757,0.98318
0.66777,0.98318
0.66797,0.98321
0.66817,0.98327
0.66842,0.98336
0.66862,0.98339
0.66883,0.98348
0.66903,0.98357
0.66924,0.98366
0.66942,0.98366
0.66964,0.98366
0.66985,0.9837
0.67004,0.98376
0.67024,0.98379
0.67042,0.98385
0.6706,0.98388
0.67078,0.98388
0.67097,0.98391
0.67112,0.984
0.67131,0.98403
0.67151,0.98403
0.67169,0.98409
0.67182,0.98412
0.67197,0.98412
0.67213,0.98415
0.67224,0.98415
0.6724,0.98415
0.67257,0.98418
0.67276,0.98421
0.67294,0.98421
0.6731,0.98424
0.67328,0.98424
0.67348,0.98428
0.67362,0.98434
0.67382,0.98437
0.67396,0.98443
0.67408,0.98443
0.67421,0.98443
0.67434,0.98443
0.6745,0.98449
0.67465,0.98455
0.67478,0.98455
0.67492,0.98455
0.67506,0.98458
0.67519,0.98458
0.67535,0.98467
0.6755,0.98467
0.67562,0.9847
0.67575,0.98479
0.67592,0.98486
0.67608,0.98489
0.6762,0.98489
0.67633,0.98492
0.67646,0.98495
0.67661,0.98504
0.67671,0.98507
0.67681,0.98507
0.6769,0.98507
0.67702,0.98513
0.67715,0.98519
0.67728,0.98522
0.67742,0.98531
0.67756,0.98531
0.67767,0.98537
0.67777,0.9855
0.67789,0.98565
0.67799,0.98568
0.67807,0.98571
0.67821,0.9858
0.67831,0.9858
0.6784,0.98589
0.67848,0.98589
0.67859,0.98589
0.6787,0.98592
0.6788,0.98599
0.67889,0.98599
0.67898,0.98605
0.6791,0.98611
0.67919,0.98611
0.67926,0.98617
0.67934,0.98617
0.67944,0.98617
0.67953,0.98617
0.67964,0.98617
0.67973,0.9862
0.67981,0.9862
0.67992,0.9862
0.67999,0.98626
0.68008,0.98632
0.68017,0.98632
0.68027,0.98632
0.68034,0.98635
0.68043,0.98638
0.6805,0.98641
0.68057,0.98644
0.68066,0.9865
0.68076,0.9865
0.68087,0.98657
0.68096,0.9866
0.68104,0.98663
0.68113,0.98672
0.68123,0.98672
0.68129,0.98678
0.68135,0.98678
0.68144,0.98681
0.68151,0.98684
0.68158,0.98684
0.68169,0.9869
0.68182,0.98693
0.68193,0.98693
0.68202,0.98696
0.6821,0.98699
0.68215,0.98699
0.68225,0.98702
0.68234,0.98705
0.68241,0.98705
0.6825,0.98705
0.6826,0.98708
0.68271,0.98715
0.68283,0.98715
0.68293,0.98715
0.68302,0.98718
0.68311,0.98718
0.6832,0.98718
0.68329,0.98718
0.68337,0.98718
0.68346,0.98721
0.68353,0.98721
0.68361,0.98721
0.68368,0.98724
0.68377,0.98724
0.68384,0.98724
0.68391,0.98724
0.684,0.98724
0.68407,0.98724
0.68412,0.98727
0.68421,0.98727
0.68426,0.98727
0.68434,0.98727
0.68441,0.98727
0.68448,0.98727
0.68454,0.98727
0.6846,0.98727
0.68466,0.98727
0.68473,0.98727
0.68478,0.98727
0.68489,0.98727
0.68496,0.98727
0.68504,0.98727
0.68512,0.98727
0.68517,0.98727
0.68521,0.98727
0.68526,0.98727
0.6853,0.98727
0.68536,0.98727
0.68542,0.98727
0.68547,0.98727
0.68557,0.98727
0.68566,0.98727
0.68573,0.98727
0.68581,0.98727
0.68587,0.98727
0.68593,0.98727
0.68598,0.98727
0.68602,0.98727
0.68608,0.98727
0.68614,0.98727
0.6862,0.98727
0.68625,0.98727
0.68632,0.98727
0.68636,0.98727
0.68643,0.98727
0.68648,0.98727
0.68654,0.98727
0.6866,0.98727
0.68666,0.98727
0.68672,0.98727
0.68678,0.98727
0.68682,0.98727
0.68684,0.98727
0.68688,0.98727
0.68694,0.98727
0.68701,0.98727
0.68708,0.98727
0.68715,0.98727
0.68722,0.98727
0.68731,0.98727
0.68734,0.98727
0.68737,0.98727
0.68741,0.98727
0.68745,0.98727
0.68751,0.98727
0.68759,0.98727
0.68767,0.98727
0.68772,0.98727
0.68777,0.98727
0.6878,0.98727
0.68783,0.98727
0.68789,0.98727
0.68797,0.98727
0.68803,0.98727
0.68809,0.98727
0.68811,0.98727
0.68815,0.98727
0.68818,0.98727
0.68826,0.98727
0.68829,0.98727
0.68833,0.98727
0.68836,0.98727
0.68838,0.98727
0.68842,0.98727
0.68844,0.98727
0.68845,0.98727
1,1


==> image/datFiles/stareN.dat <==
0,0
0,6.1067e-05
0,9.16e-05
0,0.00012213
0,0.00015267
0,0.0001832
0,0.00021373
0,0.00024427
0,0.0002748
0,0.00030533
0,0.00033587
0,0.0003664
0,0.00039693
0,0.00042747
0,0.000458
0,0.00051907
0,0.0005496
0,0.00061067
0,0.0006412
0,0.00067174
0,0.00070227
0,0.0007328
0,0.00076334
0,0.00079387
0,0.0008244
0,0.00085494
0,0.00088547
0,0.000916
0,0.00094654
0,0.00097707
0,0.0010076
0,0.0010381
0,0.0010992
0,0.0011297
0,0.0011603
0,0.0011908
0,0.0012213
0,0.0012824
0,0.0014045
0,0.0014656
0,0.0014961
0,0.0015267
0,0.0015877
0,0.0016183
0,0.0016793
0,0.0017099
0,0.0017404
0,0.0018625
0,0.0018931
0,0.0019236
0,0.0019847
0,0.0020152
0,0.0020763
0,0.0021068
0,0.0021373
0,0.0021679
0,0.0021984
0,0.0022595
0,0.0023511
0,0.0023816
0,0.0024121
0,0.0024427
0,0.0024732
0,0.0025037
0,0.0025343
0,0.0025648
0,0.0025953
0,0.0026869
0,0.0027175
0,0.002748
0,0.0027785
0,0.0028091
0,0.0028701
0,0.0029007
0,0.0029617
0,0.0029923
0,0.0030228
0,0.0030839
0,0.0031144
0,0.0032976
0,0.0033281
0,0.0033587
0,0.0034197
0,0.0034808
0,0.0035724
0,0.0036029
0,0.003664
0,0.0036945
0,0.0037556
0,0.0038167
0,0.0038777
0,0.0039083
0,0.0039388
0,0.0039693
0,0.0039999
0,0.0040304
0,0.004122
0,0.0042136
0,0.0042441
0,0.0043357
0,0.0043663
0,0.0044579
0,0.0045189
0,0.0046411
0,0.0046716
0,0.0047327
0,0.0047937
0,0.0048548
0,0.0048853
0,0.0049464
0,0.0049769
0,0.0050075
0,0.0051296
0,0.0052212
0,0.0052517
0,0.0052823
0,0.0053128
0,0.0053739
0,0.005496
0,0.0055571
0,0.0057708
0,0.0058013
0,0.0058624
0,0.0059235
0,0.0059846
0,0.0060456
0,0.0061678
0,0.0062899
0,0.006351
0,0.0063815
0,0.0064731
0,0.0065342
0,0.0065952
0,0.006809
0,0.00687
0,0.0069311
0,0.0069922
0,0.0071754
0,0.007267
0,0.0074196
0,0.0076028
0,0.007725
0,0.0079082
0,0.0080608
0,0.0080914
0,0.0081524
0,0.0082746
0,0.0083662
0,0.0085188
0,0.0086715
0,0.0087936
0,0.0088852
0,0.0089463
0,0.0090684
0,0.0091906
0,0.0093127
0,0.0094043
0,0.0094959
0,0.0097096
0,0.0097402
0,0.0098623
0,0.0099844
0,0.010045
0,0.010076
0,0.010229
0,0.01029
0,0.010442
0,0.010534
0,0.010778
0,0.010839
0,0.010931
0,0.011053
0,0.011145
0,0.011236
0,0.01145
0,0.011664
0,0.011939
0,0.012061
0,0.012152
0,0.012366
0,0.012458
0,0.012641
0,0.012763
0,0.012916
0,0.013007
0,0.013129
0,0.01319
0,0.013465
0,0.01371
0,0.013984
0,0.014106
0,0.014229
0,0.014381
0,0.014534
0,0.014595
0,0.014778
0,0.015022
0,0.015175
0,0.015236
0,0.01545
0,0.015603
0,0.015816
0,0.016
0,0.016244
0,0.016396
0,0.01661
0,0.016885
0,0.017068
0,0.017343
0,0.017587
0,0.017618
0,0.017801
0,0.017984
0,0.018137
0,0.01829
0,0.018595
0,0.018778
0,0.0189
0,0.019175
0,0.019511
0,0.019786
0,0.02003
0,0.020274
0,0.020427
0,0.02061
0,0.020915
0,0.021221
0,0.021587
0,0.021892
0,0.022381
0,0.022625
0,0.022961
0,0.023144
0,0.023297
0,0.02348
0,0.023663
0,0.02406
0,0.024305
0,0.024457
0,0.02464
0,0.024824
0,0.025098
0,0.025465
0,0.025831
0,0.026167
0,0.02635
0,0.026564
0,0.0269
0,0.027114
0,0.027419
0,0.027663
0,0.027877
0,0.028396
0,0.028579
0,0.028915
0,0.029159
0,0.029617
0,0.029801
0,0.030228
0,0.030411
0,0.030686
0,0.030778
0,0.031022
0,0.031358
0,0.031572
0,0.031907
0,0.032365
0,0.032549
0,0.032884
0,0.033373
0,0.033648
0,0.034014
0,0.034289
0,0.034808
0,0.035205
0,0.03548
0,0.035907
0,0.036426
0,0.036732
0,0.037037
0,0.037556
0,0.037953
0,0.038472
0,0.038991
0,0.03951
0,0.039938
0,0.040365
0,0.040732
0,0.041098
0,0.041495
0,0.041831
0,0.042289
0,0.042808
0,0.043266
0,0.043602
0,0.044121
0,0.044518
0,0.044823
0,0.045281
0,0.045586
0,0.046258
0,0.046655
0,0.047357
0,0.047846
0,0.048334
0,0.049006
0,0.049434
0,0.049983
0,0.050624
0,0.051327
0,0.051754
0,0.052395
0,0.053128
0,0.053556
0,0.054044
0,0.054563
0,0.055296
0,0.055815
0,0.056334
0,0.057006
0,0.05783
0,0.058533
0,0.05951
0,0.060242
0,0.060945
0,0.061678
0,0.062441
0,0.063113
0,0.064151
0,0.065006
0,0.06583
0,0.066532
0,0.067143
0,0.067876
0,0.068853
0,0.069616
0,0.070563
0,0.071784
0,0.07267
0,0.073494
0,0.074563
0,0.075204
0,0.075876
0,0.076792
0,0.077708
0,0.07844
0,0.079387
0,0.080456
0,0.081066
0,0.081799
0,0.082471
0,0.08299
0,0.083875
0,0.084578
0,0.085524
0,0.08644
0,0.087234
0,0.088425
0,0.089555
0,0.090562
0,0.091356
0,0.092547
0,0.093554
0,0.094745
0,0.095753
0,0.096608
0,0.097737
0,0.098623
0,0.099844
0,0.10082
0,0.10207
0,0.10323
0,0.10409
0,0.10537
0,0.10635
2.5592e-06,0.10748
2.5592e-06,0.10876
2.5592e-06,0.10989
2.5592e-06,0.11151
2.5592e-06,0.11291
2.5592e-06,0.1141
2.5592e-06,0.11514
2.5592e-06,0.11655
2.5592e-06,0.11765
2.5592e-06,0.11847
2.5592e-06,0.11963
2.5592e-06,0.12073
2.5592e-06,0.12189
2.5592e-06,0.12326
2.5592e-06,0.12448
2.5592e-06,0.12595
2.5592e-06,0.12702
2.5592e-06,0.12876
2.5592e-06,0.13001
2.5592e-06,0.13142
2.5592e-06,0.13239
5.1184e-06,0.13352
5.1184e-06,0.13471
5.1184e-06,0.13597
5.1184e-06,0.13731
5.1184e-06,0.13868
7.6776e-06,0.1399
7.6776e-06,0.14149
7.6776e-06,0.14296
7.6776e-06,0.14375
7.6776e-06,0.14476
7.6776e-06,0.14622
7.6776e-06,0.14726
7.6776e-06,0.14839
7.6776e-06,0.14949
1.0237e-05,0.15099
1.0237e-05,0.15233
1.2796e-05,0.15374
1.2796e-05,0.1549
1.2796e-05,0.15624
1.2796e-05,0.15758
1.2796e-05,0.15914
1.2796e-05,0.16051
1.2796e-05,0.16192
1.2796e-05,0.16317
1.2796e-05,0.16421
1.2796e-05,0.16555
1.2796e-05,0.16683
1.2796e-05,0.16818
1.2796e-05,0.1697
1.2796e-05,0.17083
1.2796e-05,0.17218
1.2796e-05,0.17358
1.2796e-05,0.17541
1.2796e-05,0.17694
1.5355e-05,0.1788
1.5355e-05,0.18015
1.5355e-05,0.18152
1.7914e-05,0.18296
2.0474e-05,0.18427
2.0474e-05,0.18598
2.0474e-05,0.18723
2.0474e-05,0.1887
2.0474e-05,0.18995
2.0474e-05,0.19123
2.0474e-05,0.19285
2.0474e-05,0.19395
2.0474e-05,0.19541
2.3033e-05,0.19718
2.3033e-05,0.19847
2.3033e-05,0.20009
2.3033e-05,0.20189
2.5592e-05,0.20323
2.5592e-05,0.20479
2.5592e-05,0.20625
2.5592e-05,0.20787
2.5592e-05,0.20912
2.8151e-05,0.21077
2.8151e-05,0.21233
3.071e-05,0.21379
3.5829e-05,0.21523
3.8388e-05,0.2167
4.0947e-05,0.21859
4.0947e-05,0.21993
4.0947e-05,0.22179
4.0947e-05,0.2236
4.3506e-05,0.22506
4.3506e-05,0.22644
4.3506e-05,0.22793
4.3506e-05,0.22931
4.3506e-05,0.23089
4.3506e-05,0.23218
4.3506e-05,0.23389
4.8625e-05,0.2352
4.8625e-05,0.23654
5.1184e-05,0.2384
5.3743e-05,0.23993
6.1421e-05,0.24161
6.398e-05,0.24347
6.6539e-05,0.24491
7.6776e-05,0.24644
7.6776e-05,0.24815
7.6776e-05,0.24979
7.6776e-05,0.25132
7.6776e-05,0.25297
8.1894e-05,0.25437
8.4453e-05,0.25608
8.4453e-05,0.25761
8.4453e-05,0.25956
8.9572e-05,0.26115
8.9572e-05,0.26259
9.2131e-05,0.26399
9.469e-05,0.26585
9.9808e-05,0.26772
0.00010237,0.2694
0.00010237,0.27089
0.00011772,0.27221
0.00012284,0.27355
0.0001254,0.27477
0.00013052,0.27636
0.00013308,0.27837
0.00014076,0.27993
0.00014331,0.28167
0.00014843,0.28308
0.00015099,0.28469
0.00015355,0.28628
0.00015355,0.28744
0.00016123,0.28924
0.00017147,0.29101
0.00017658,0.29275
0.00017658,0.29486
0.00017914,0.29678
0.00018938,0.29822
0.00019706,0.29959
0.00020474,0.30124
0.00021241,0.30265
0.00021497,0.30433
0.00022265,0.30607
0.00023033,0.30802
0.00023289,0.30988
0.00024056,0.31153
0.0002508,0.31349
0.0002508,0.31535
0.0002636,0.31721
0.00027383,0.31898
0.00027895,0.32075
0.00028151,0.32231
0.00028919,0.32387
0.00030198,0.32576
0.00031222,0.32741
0.0003199,0.32903
0.00032246,0.33089
0.00033269,0.33266
0.00033781,0.33425
0.00035573,0.33633
0.00036852,0.3381
0.00037108,0.34014
0.0003762,0.34204
0.00038644,0.34384
0.00039667,0.34536
0.00040691,0.34649
0.00041459,0.34842
0.00042483,0.35031
0.0004325,0.35181
0.00043762,0.35388
0.00045554,0.35544
0.00046321,0.35755
0.00048113,0.35913
0.00049136,0.36084
0.00050416,0.36268
0.00051696,0.36451
0.00052207,0.3664
0.00053231,0.36839
0.00054255,0.37052
0.00055278,0.37272
0.0005707,0.37461
0.00058094,0.37626
0.00060141,0.37828
0.00061932,0.37987
0.000627,0.3817
0.00064236,0.38319
0.00065003,0.38512
0.00066539,0.38692
0.0006833,0.38887
0.00071145,0.39061
0.00073193,0.39245
0.00074472,0.39416
0.00076008,0.39587
0.00077799,0.39782
0.00079079,0.39971
0.00081126,0.40106
0.00083174,0.40338
0.00084453,0.40527
0.00085477,0.40735
0.00086245,0.40958
0.00088036,0.41125
0.00090083,0.4129
0.00093154,0.41455
0.00095202,0.41666
0.00096993,0.41849
0.00099296,0.42063
0.0010109,0.42277
0.001039,0.4249
0.0010646,0.42719
0.0010723,0.42933
0.0010877,0.43186
0.0011184,0.4347
0.0011542,0.43696
0.0011823,0.43919
0.0012079,0.44127
0.0012335,0.44338
0.0012463,0.44576
0.0012694,0.44799
0.0013001,0.45037
0.0013205,0.45296
0.0013436,0.45525
0.0013692,0.45782
0.0014127,0.46044
0.0014357,0.46313
0.0014792,0.46567
0.0015022,0.46805
0.001556,0.47009
0.0015893,0.47238
0.0016123,0.47498
0.0016456,0.47739
0.0016814,0.48026
0.0017121,0.48292
0.0017454,0.48597
0.0017914,0.48869
0.0018503,0.49119
0.0018964,0.49351
0.0019194,0.49626
0.0019655,0.49849
0.0020013,0.50047
0.0020422,0.50301
0.0021037,0.50603
0.0021369,0.50896
0.0021779,0.51125
0.0022188,0.51397
0.0022674,0.51598
0.0023161,0.51834
0.0023596,0.52032
0.0024056,0.52316
0.0024491,0.52569
0.0025157,0.52893
0.002549,0.53156
0.0026308,0.53458
0.0026974,0.53775
0.0027486,0.54066
0.0028125,0.54359
0.0028637,0.5463
0.0029456,0.54939
0.0030045,0.55183
0.0030582,0.5547
0.0031222,0.55736
0.0031811,0.56029
0.0032348,0.56319
0.0033039,0.56597
0.0033884,0.56905
0.0034651,0.5722
0.0035598,0.57504
0.0036238,0.57803
0.0037313,0.58081
0.0038055,0.58392
0.0038874,0.58725
0.0039616,0.59082
0.0040563,0.59357
0.0041433,0.59684
0.0042278,0.60016
0.0042943,0.60362
0.0043839,0.60676
0.0044863,0.60966
0.0045605,0.61314
0.0046782,0.6161
0.0047959,0.61888
0.004929,0.62236
0.005039,0.62539
0.0051465,0.62887
0.0052489,0.63213
0.0053717,0.635
0.0055023,0.6387
0.0056328,0.64166
0.0057607,0.64471
0.005858,0.64725
0.0059859,0.65067
0.0061472,0.65409
0.0062777,0.65702
0.0064031,0.66029
0.0065387,0.66322
0.0066513,0.66612
0.006787,0.66917
0.006938,0.67253
0.0070915,0.67537
0.0072323,0.67873
0.0074012,0.68141
0.0075317,0.68438
0.0077211,0.68755
0.0079079,0.69073
0.0080819,0.69381
0.0082611,0.69647
0.0084556,0.69922
0.0086475,0.70273
0.0088753,0.70541
0.0090621,0.70773
0.0092719,0.71033
0.0094383,0.71262
0.0096584,0.71549
0.0098529,0.71848
0.010022,0.72114
0.01026,0.72352
0.010459,0.72624
0.010674,0.72886
0.010877,0.73106
0.01112,0.73335
0.01134,0.73601
0.011578,0.7387
0.011816,0.74089
0.012059,0.74367
0.012322,0.74569
0.01255,0.74819
0.012822,0.75042
0.0131,0.75265
0.013382,0.75506
0.013643,0.75769
0.013937,0.75995
0.014206,0.76199
0.014503,0.76425
0.014833,0.76682
0.015153,0.76929
0.015468,0.77143
0.015783,0.77366
0.016131,0.77625
0.016473,0.77875
0.016778,0.78071
0.017065,0.78272
0.01741,0.78486
0.017722,0.78737
0.01806,0.78947
0.018362,0.7914
0.018738,0.79405
0.01913,0.79625
0.019458,0.79839
0.019803,0.80062
0.020143,0.80275
0.020586,0.80459
0.020965,0.80669
0.021328,0.80871
0.021779,0.81054
0.022221,0.81216
0.022639,0.81411
0.023081,0.81631
0.023493,0.81805
0.023957,0.81994
0.024353,0.82175
0.02477,0.82367
0.025198,0.82572
0.025651,0.82749
0.026053,0.82965
0.026495,0.83155
0.026987,0.83384
0.027468,0.83582
0.027998,0.83756
0.028522,0.83982
0.029047,0.84141
0.029635,0.84312
0.030124,0.8448
0.030626,0.84687
0.031153,0.84865
0.031736,0.85087
0.032415,0.85286
0.033026,0.85466
0.033625,0.85594
0.03414,0.85738
0.034754,0.85872
0.035406,0.86052
0.03612,0.86239
0.036873,0.8641
0.037577,0.86574
0.038278,0.86703
0.038969,0.86895
0.03977,0.87048
0.040648,0.8724
0.041477,0.87439
0.042383,0.87652
0.043286,0.87842
0.044164,0.88019
0.045072,0.88156
0.046017,0.88321
0.046971,0.88538
0.048026,0.88715
0.04897,0.88886
0.050165,0.8906
0.051266,0.8924
0.052399,0.89384
0.053515,0.89518
0.054741,0.89637
0.056031,0.89808
0.057405,0.89961
0.05871,0.90135
0.060039,0.9022
0.061387,0.90361
0.06281,0.90492
0.064318,0.90632
0.065866,0.90846
0.06745,0.9099
0.069016,0.91191
0.070792,0.91393
0.072512,0.91591
0.074352,0.91762
0.076277,0.91927
0.078245,0.92055
0.080364,0.9222
0.082628,0.92431
0.084924,0.92614
0.087353,0.92785
0.089825,0.92947
0.092382,0.93118
0.095028,0.9327
0.097794,0.93414
0.10064,0.93521
0.10378,0.93661
0.10699,0.93802
0.11032,0.93902
0.1139,0.94012
0.11748,0.9411
0.12137,0.94202
0.12567,0.94312
0.13,0.94452
0.1345,0.94583
0.13937,0.94666
0.14457,0.94797
0.15005,0.9488
0.15575,0.94965
0.16177,0.95035
0.16825,0.95087
0.17502,0.95154
0.18234,0.95225
0.18961,0.95292
0.19766,0.95368
0.20584,0.95438
0.21473,0.95469
0.22365,0.95548
0.23316,0.95643
0.24327,0.95704
0.25383,0.95744
0.2647,0.95808
0.27582,0.9586
0.28747,0.95905
0.29945,0.9597
0.3113,0.96018
0.32343,0.96061
0.33573,0.96104
0.34811,0.96147
0.36048,0.96196
0.37231,0.96238
0.38456,0.96263
0.39676,0.96296
0.40895,0.96345
0.42058,0.96379
0.43184,0.96397
0.44258,0.96425
0.45302,0.96452
0.46318,0.96458
0.47284,0.96464
0.48137,0.96486
0.48988,0.96504
0.49779,0.96534
0.50514,0.96553
0.51192,0.96583
0.51829,0.96617
0.52425,0.9665
0.52964,0.96684
0.53427,0.96708
0.53874,0.96736
0.54277,0.9676
0.54636,0.96782
0.54971,0.96806
0.55273,0.96825
0.55539,0.96849
0.55779,0.96858
0.55998,0.96867
0.5618,0.96873
0.56344,0.96886
0.56491,0.96892
0.5662,0.96898
0.56738,0.96904
0.56834,0.96907
0.56926,0.96919
0.57007,0.96919
0.57073,0.96925
0.57128,0.96931
0.57181,0.96931
0.57226,0.96934
0.57265,0.96937
0.573,0.96937
0.57332,0.96941
0.57358,0.96941
0.5738,0.96941
0.574,0.96941
0.57418,0.96941
0.57431,0.96941
0.57441,0.96941
0.57451,0.96941
0.57458,0.96941
0.57465,0.96941
0.57468,0.96941
0.5747,0.96941
0.57472,0.96941
0.57473,0.96941
0.57473,0.96941
1,1


==> image/datFiles/stareO.dat <==
0,0
0.033472,0
0.03979,0
0.045351,0
0.050083,0
0.056494,0
0.063975,0
0.073978,0
0.086605,0
0.10455,0
0.12236,0
0.14073,0
0.15859,0
0.17449,0
0.18833,0
0.20081,0
0.21159,0
0.22081,0
0.22864,0
0.23537,0
0.24128,0
0.2466,0
0.25128,0
0.25545,0
0.25936,0
0.26313,0
0.26671,0
0.27004,0
0.27314,0
0.27652,0
0.27946,0
0.28199,0
0.28381,0
0.28513,0
0.28609,0
0.2869,0
0.28761,0
0.28821,0
0.28866,0
0.28906,0
0.28936,0
0.28968,0
0.28991,0
0.29014,0
0.29036,6.1067e-05
0.29049,0.0002748
0.2906,0.0003664
0.29071,0.00067174
0.29082,0.0010381
0.29091,0.0017404
0.29104,0.0028396
0.29115,0.004122
0.29127,0.0062288
0.29138,0.0084883
0.29147,0.010412
0.29157,0.012427
0.29167,0.015022
0.29179,0.017099
0.29192,0.019999
0.29202,0.023175
0.29212,0.026717
0.29222,0.031236
0.29233,0.036304
0.29243,0.042686
0.29254,0.049983
0.29265,0.057311
0.29275,0.066135
0.29286,0.075387
0.29299,0.087265
0.29311,0.099173
0.29327,0.11169
0.29343,0.12442
0.29361,0.13871
0.29385,0.15328
0.29412,0.16912
0.29447,0.18445
0.29487,0.19899
0.29538,0.21447
0.29613,0.23041
0.29713,0.24787
0.29871,0.26384
0.30095,0.28173
0.30413,0.2992
0.30791,0.31761
0.31242,0.33486
0.31704,0.35217
0.32184,0.36942
0.32719,0.38768
0.33294,0.405
0.33928,0.42289
0.34625,0.43938
0.35389,0.45644
0.36238,0.47257
0.37191,0.48802
0.38279,0.50472
0.39456,0.52078
0.40793,0.53629
0.42195,0.55143
0.43649,0.56612
0.45061,0.57839
0.46554,0.59119
0.48002,0.60224
0.49438,0.61372
0.50851,0.62566
0.52261,0.63531
0.53673,0.6459
0.55056,0.65662
0.565,0.66639
0.57928,0.67586
0.59384,0.6852
0.60786,0.695
0.62144,0.70428
0.635,0.71326
0.64757,0.72349
0.65992,0.73341
0.67275,0.74236
0.68537,0.75225
0.69833,0.76214
0.71033,0.77069
0.72229,0.7794
0.73315,0.7881
0.74364,0.79552
0.75296,0.80364
0.76142,0.81136
0.76924,0.81881
0.77623,0.82593
0.78296,0.83317
0.78927,0.83985
0.79537,0.84599
0.80104,0.85152
0.80661,0.85658
0.81205,0.86141
0.81736,0.86748
0.82258,0.87323
0.82744,0.87848
0.83242,0.88342
0.83717,0.8881
0.84193,0.89304
0.8467,0.89863
0.85161,0.90361
0.85596,0.90843
0.8603,0.91383
0.8644,0.9193
0.86862,0.92437
0.87286,0.92831
0.87706,0.93237
0.88121,0.93655
0.88522,0.93951
0.88928,0.9422
0.89317,0.94544
0.89686,0.9477
0.90042,0.95032
0.9042,0.95292
0.9078,0.95524
0.91146,0.95759
0.91478,0.95942
0.91819,0.9615
0.92136,0.96305
0.92443,0.9644
0.9273,0.9658
0.93009,0.96739
0.93273,0.96852
0.93532,0.96974
0.93784,0.97136
0.94019,0.97225
0.94264,0.97328
0.94509,0.97417
0.9473,0.97508
0.94957,0.97621
0.9518,0.97695
0.95405,0.97771
0.95634,0.97857
0.9584,0.97933
0.96039,0.98021
0.96233,0.98089
0.96403,0.98171
0.96555,0.98247
0.96696,0.98342
0.9685,0.98409
0.96996,0.98461
0.97118,0.98516
0.97227,0.9858
0.97317,0.98635
0.97407,0.98696
0.97485,0.98745
0.97565,0.988
0.9764,0.98843
0.97708,0.98895
0.9778,0.98928
0.97851,0.98965
0.97908,0.99023
0.97961,0.99066
0.98016,0.99111
0.98064,0.99145
0.98105,0.99179
0.98154,0.99221
0.98201,0.99243
0.98255,0.9927
0.98298,0.99304
0.98338,0.99337
0.98383,0.99365
0.98427,0.99386
0.98466,0.99405
0.98503,0.99426
0.98543,0.99444
0.9858,0.99453
0.98614,0.99463
0.98647,0.99475
0.98676,0.99478
0.98705,0.99493
0.98731,0.99511
0.98758,0.99521
0.9878,0.99533
0.98802,0.99542
0.98823,0.99551
0.98843,0.9956
0.98866,0.99569
0.98892,0.99576
0.98914,0.99585
0.9894,0.99615
0.98966,0.99637
0.98991,0.9967
0.99009,0.9971
0.9904,0.9975
0.99072,0.99765
0.99101,0.99811
0.9914,0.99841
0.99182,0.99872
0.99227,0.99896
0.99266,0.99936
0.99316,0.99942
0.99366,0.99973
0.99427,0.99985
0.9949,0.99991
0.99554,0.99997
0.99615,1
0.99674,1
0.99732,1
0.99786,1
0.9984,1
0.99886,1
0.99923,1
0.99952,1
0.99976,1
0.99991,1
0.99996,1
0.99998,1
1,1


==> image/datFiles/stareP.dat <==
0,0
0,6.1067e-05
0,0.0001832
0,0.00039693
0,0.0006412
0,0.000916
0,0.0011908
0,0.0015267
0,0.0017709
0,0.0021984
2.5592e-06,0.0027175
2.5592e-06,0.0031144
5.1184e-06,0.004122
5.1184e-06,0.0047021
5.1184e-06,0.0057097
5.1184e-06,0.0066868
7.6776e-06,0.0072975
7.6776e-06,0.0089463
7.6776e-06,0.010778
7.6776e-06,0.01203
7.6776e-06,0.013862
1.0237e-05,0.015847
1.0237e-05,0.018748
1.0237e-05,0.021587
1.0237e-05,0.023755
1.0237e-05,0.027846
1.0237e-05,0.031022
1.0237e-05,0.035358
1.0237e-05,0.040335
1.0237e-05,0.045525
1.0237e-05,0.051785
1.5355e-05,0.058471
2.0474e-05,0.066654
2.0474e-05,0.074105
2.0474e-05,0.081982
2.3033e-05,0.093249
2.5592e-05,0.10278
2.8151e-05,0.11423
3.3269e-05,0.12644
3.5829e-05,0.13984
4.3506e-05,0.15468
5.1184e-05,0.1741
5.6302e-05,0.19337
5.6302e-05,0.21193
6.9098e-05,0.22897
8.4453e-05,0.24894
0.0001126,0.2708
0.00013564,0.2912
0.00017402,0.31248
0.00021497,0.33706
0.00028407,0.36213
0.00033269,0.38619
0.00041971,0.41071
0.00054255,0.43361
0.00065259,0.45675
0.00081894,0.48218
0.00098785,0.50603
0.0012207,0.53003
0.0014997,0.56133
0.0018349,0.58749
0.0022956,0.6154
0.0028279,0.64566
0.0034779,0.67222
0.0043353,0.70389
0.0053206,0.73262
0.0065413,0.76007
0.0078772,0.78501
0.0095688,0.80825
0.011511,0.82987
0.013968,0.85008
0.016781,0.86974
0.020223,0.88996
0.024299,0.90877
0.029674,0.92583
0.036471,0.9404
0.04583,0.95383
0.059519,0.96892
0.081515,0.97902
0.12057,0.98595
0.19428,0.9898
0.31465,0.99276
0.44271,0.99435
0.5429,0.99542
0.61711,0.99658
1,1


==> image/datFiles/starePN.dat <==
0,0
0,3.0533e-05
0,6.1067e-05
0,9.16e-05
0,0.00012213
0,0.00015267
0,0.0001832
0,0.00021373
0,0.00024427
0,0.0002748
0,0.00030533
0,0.00033587
0,0.0003664
0,0.00039693
0,0.00042747
0,0.00051907
0,0.00061067
0,0.00067174
0,0.0007328
0,0.00079387
0,0.00085494
0,0.00088547
0,0.000916
2.5592e-06,0.00094654
2.5592e-06,0.0010076
2.5592e-06,0.0010381
2.5592e-06,0.0010992
2.5592e-06,0.0011603
2.5592e-06,0.0011908
5.1184e-06,0.0012519
5.1184e-06,0.0013129
5.1184e-06,0.0014351
5.1184e-06,0.0014656
7.6776e-06,0.0014961
7.6776e-06,0.0015572
7.6776e-06,0.0015877
7.6776e-06,0.0016183
7.6776e-06,0.0016793
7.6776e-06,0.0017709
7.6776e-06,0.0018015
7.6776e-06,0.001832
7.6776e-06,0.0019847
7.6776e-06,0.0021068
7.6776e-06,0.0021984
7.6776e-06,0.0022289
7.6776e-06,0.0023205
7.6776e-06,0.0023511
7.6776e-06,0.0023816
7.6776e-06,0.0025648
7.6776e-06,0.0026869
7.6776e-06,0.0028091
7.6776e-06,0.0029007
7.6776e-06,0.0029312
7.6776e-06,0.0030228
7.6776e-06,0.0030839
7.6776e-06,0.003206
7.6776e-06,0.0032671
7.6776e-06,0.0033892
7.6776e-06,0.0035419
7.6776e-06,0.0036335
7.6776e-06,0.0036945
7.6776e-06,0.0037861
1.0237e-05,0.0039693
1.0237e-05,0.0040304
1.0237e-05,0.0041831
1.5355e-05,0.0043357
1.7914e-05,0.0044273
1.7914e-05,0.0046105
1.7914e-05,0.0048243
1.7914e-05,0.0049159
2.0474e-05,0.005038
2.0474e-05,0.0052212
2.0474e-05,0.0053433
2.0474e-05,0.0053739
2.3033e-05,0.0055571
2.3033e-05,0.0056181
2.3033e-05,0.0058319
2.3033e-05,0.005954
2.3033e-05,0.0061678
2.3033e-05,0.006351
2.3033e-05,0.0065342
2.3033e-05,0.0067784
2.5592e-05,0.0069311
2.5592e-05,0.0070838
2.5592e-05,0.0071448
2.5592e-05,0.007328
2.8151e-05,0.0074502
3.071e-05,0.0077555
3.071e-05,0.0079082
3.071e-05,0.0082746
3.3269e-05,0.0083967
3.3269e-05,0.0084883
3.3269e-05,0.0087936
3.3269e-05,0.0090074
3.3269e-05,0.00916
3.3269e-05,0.0094043
3.3269e-05,0.0096486
3.3269e-05,0.0098928
3.3269e-05,0.010168
3.3269e-05,0.010473
3.3269e-05,0.010656
3.3269e-05,0.010931
3.3269e-05,0.011145
3.3269e-05,0.011267
3.3269e-05,0.011481
3.3269e-05,0.011908
3.3269e-05,0.012
3.3269e-05,0.012274
3.3269e-05,0.01258
3.3269e-05,0.012794
3.3269e-05,0.013129
3.5829e-05,0.013252
3.5829e-05,0.013526
3.8388e-05,0.013923
3.8388e-05,0.014137
3.8388e-05,0.014564
3.8388e-05,0.01487
3.8388e-05,0.015114
3.8388e-05,0.015358
4.0947e-05,0.015694
4.0947e-05,0.016183
4.0947e-05,0.016427
4.0947e-05,0.016671
4.0947e-05,0.016885
4.0947e-05,0.017099
4.0947e-05,0.017526
4.3506e-05,0.017862
4.3506e-05,0.018015
4.6065e-05,0.018412
4.8625e-05,0.018839
4.8625e-05,0.019267
4.8625e-05,0.019572
5.3743e-05,0.019999
5.3743e-05,0.020305
5.3743e-05,0.020518
5.6302e-05,0.020793
5.8861e-05,0.02116
6.1421e-05,0.021496
6.1421e-05,0.021862
6.398e-05,0.022167
6.398e-05,0.022442
6.6539e-05,0.022717
6.6539e-05,0.023053
6.9098e-05,0.023358
6.9098e-05,0.023633
7.4216e-05,0.023969
7.4216e-05,0.024427
7.6776e-05,0.024824
7.9335e-05,0.025282
8.1894e-05,0.025801
8.1894e-05,0.02632
8.1894e-05,0.026992
8.4453e-05,0.027419
8.7012e-05,0.027969
8.9572e-05,0.028427
9.469e-05,0.028976
9.469e-05,0.029373
9.9808e-05,0.029862
0.00010749,0.030533
0.00011005,0.030961
0.00011516,0.031297
0.00012028,0.031724
0.00012796,0.032243
0.00013052,0.032823
0.0001382,0.033556
0.00014076,0.034167
0.00014331,0.035052
0.00014843,0.035877
0.00014843,0.036335
0.00015611,0.036976
0.00016635,0.037403
0.00017402,0.037831
0.00017658,0.038472
0.00018426,0.039022
0.00018682,0.039602
0.00018938,0.040365
0.00019962,0.040976
0.00020474,0.041648
0.00021497,0.042228
0.00022009,0.042686
0.00023289,0.043296
0.00023289,0.043968
0.00023545,0.04464
0.000238,0.045434
0.00024312,0.046197
0.0002508,0.046991
0.00025592,0.047754
0.00026616,0.048457
0.00027383,0.049403
0.00028151,0.050258
0.00029431,0.050899
0.00029942,0.051663
0.0003071,0.052273
0.00030966,0.053128
0.00032246,0.054044
0.00032502,0.055204
0.00034037,0.056059
0.00036085,0.056823
0.00036852,0.057464
0.000389,0.05841
0.00039667,0.059235
0.00040435,0.06012
0.00042227,0.061006
0.00044018,0.061861
0.00045042,0.062655
0.00046577,0.06354
0.00048369,0.064456
0.00049136,0.065464
0.00050672,0.066349
0.00052463,0.06696
0.00053999,0.067876
0.00054511,0.068822
0.00056302,0.069738
0.00058605,0.07041
0.00059885,0.071326
0.00060909,0.072364
0.00061932,0.073677
0.00064492,0.074776
0.00066027,0.075845
0.00067307,0.076822
0.00067818,0.077799
0.00068074,0.078837
0.00068586,0.079723
0.00069866,0.080914
0.00072169,0.081952
0.00074472,0.082776
0.00075496,0.083906
0.00077032,0.08531
0.00078055,0.086196
0.00079591,0.087203
0.00081638,0.088455
0.0008343,0.089524
0.00084197,0.09099
0.00085477,0.091997
0.00087268,0.093188
0.00088804,0.094593
0.00090339,0.09557
0.00092899,0.097066
0.00094178,0.098318
0.00096993,0.099569
0.00099041,0.10091
0.001016,0.10216
0.0010365,0.10357
0.0010569,0.10479
0.0010723,0.10616
0.0010953,0.10766
0.0011132,0.10934
0.0011388,0.11074
0.0011644,0.11236
0.00119,0.11386
0.0012054,0.1152
0.0012335,0.11716
0.0012566,0.11862
0.0012642,0.1199
0.0013001,0.12103
0.0013333,0.12268
0.0013564,0.12427
0.0013794,0.12537
0.001405,0.12662
0.0014229,0.12852
0.0014485,0.12977
0.0014715,0.13175
0.0015074,0.13337
0.0015278,0.13474
0.0015483,0.13633
0.001556,0.13816
0.0015867,0.13948
0.0015969,0.14116
0.0016302,0.14299
0.0016456,0.14412
0.0016763,0.14592
0.0017249,0.14723
0.001771,0.14925
0.0018068,0.15145
0.0018554,0.15349
0.0019015,0.15487
0.0019373,0.15679
0.0019655,0.15874
0.002009,0.16054
0.0020499,0.16247
0.0020883,0.16451
0.0021446,0.16601
0.0021753,0.16741
0.002206,0.16903
0.002247,0.17087
0.0023007,0.17291
0.002334,0.17459
0.0023877,0.17639
0.0024287,0.17868
0.0024722,0.18054
0.0025285,0.18268
0.0025669,0.18476
0.0026104,0.18662
0.0026667,0.18867
0.0027383,0.19053
0.0028023,0.19233
0.0028637,0.19425
0.0029175,0.19633
0.0029917,0.19914
0.0030454,0.2017
0.0031017,0.20424
0.0031657,0.20653
0.0032348,0.20842
0.0032834,0.2108
0.0033372,0.21285
0.0033909,0.21514
0.0034523,0.217
0.0035163,0.21929
0.0035752,0.22134
0.0036264,0.22369
0.0037083,0.22607
0.0037748,0.22815
0.003826,0.23001
0.0038823,0.23208
0.0039642,0.23376
0.0040461,0.23633
0.0041152,0.23865
0.004215,0.241
0.004302,0.24289
0.0043557,0.24521
0.0044069,0.24756
0.0044939,0.24985
0.0045861,0.2523
0.0046603,0.25465
0.0047447,0.25672
0.0048343,0.25877
0.0049213,0.26109
0.0050134,0.26311
0.005103,0.26543
0.0052003,0.26756
0.0053026,0.26955
0.0053999,0.27196
0.0054843,0.27416
0.0056046,0.27642
0.0056891,0.2784
0.0058298,0.28109
0.0059373,0.28295
0.0060525,0.28494
0.0061523,0.28775
0.0062393,0.28985
0.0063545,0.29217
0.0064824,0.29471
0.0065669,0.29688
0.006682,0.29917
0.0068049,0.30182
0.0069456,0.30439
0.007071,0.30652
0.0071734,0.30885
0.0073065,0.31114
0.0073935,0.3134
0.0074984,0.31596
0.0076443,0.3184
0.007762,0.32085
0.0079232,0.3232
0.0080589,0.32564
0.0082201,0.32826
0.0083711,0.33034
0.0085426,0.33263
0.008714,0.33468
0.0088701,0.33666
0.0090365,0.3388
0.0091926,0.34091
0.0093487,0.34323
0.0094843,0.34588
0.0096225,0.34802
0.0097479,0.35062
0.0099271,0.35321
0.010086,0.35599
0.010237,0.35865
0.010441,0.36072
0.010618,0.3632
0.010782,0.36591
0.010951,0.36829
0.011132,0.3704
0.011304,0.37287
0.011496,0.37526
0.011662,0.37782
0.011849,0.38039
0.012049,0.38249
0.012218,0.38454
0.012402,0.38692
0.012566,0.38958
0.012747,0.39235
0.012957,0.39455
0.013164,0.39736
0.013408,0.4002
0.013612,0.40301
0.013807,0.4053
0.014032,0.40762
0.014252,0.41022
0.014447,0.41226
0.014649,0.41474
0.014854,0.41767
0.01515,0.42008
0.015386,0.42258
0.015665,0.42509
0.015862,0.42783
0.016108,0.43034
0.016325,0.43208
0.016573,0.43464
0.016806,0.43724
0.017031,0.43983
0.017239,0.44222
0.017456,0.4446
0.017722,0.44707
0.017989,0.44945
0.018247,0.45229
0.018539,0.45489
0.018792,0.45702
0.019056,0.4591
0.019317,0.46154
0.019603,0.4642
0.019905,0.46634
0.020207,0.46847
0.020479,0.47073
0.020699,0.47305
0.021013,0.47525
0.021333,0.47751
0.021633,0.47999
0.021899,0.48246
0.022183,0.48545
0.022534,0.48774
0.022843,0.49024
0.023225,0.49235
0.023598,0.49458
0.02398,0.49708
0.024323,0.49876
0.024712,0.50084
0.025077,0.50356
0.025436,0.50621
0.025804,0.5085
0.026211,0.51113
0.026633,0.51327
0.026976,0.51537
0.027404,0.518
0.027765,0.52041
0.028169,0.52301
0.028578,0.52566
0.028978,0.52789
0.029382,0.53058
0.029784,0.53314
0.030211,0.53516
0.030569,0.53739
0.030974,0.53946
0.031386,0.54182
0.031841,0.54401
0.032353,0.54618
0.03276,0.54823
0.03318,0.55033
0.033651,0.55272
0.03416,0.55513
0.034682,0.55733
0.035122,0.56001
0.035578,0.56252
0.036044,0.56472
0.036514,0.56679
0.036973,0.56893
0.037454,0.57116
0.037943,0.57311
0.038457,0.57497
0.03902,0.57818
0.039575,0.5805
0.040131,0.58297
0.040709,0.58523
0.041259,0.58755
0.041853,0.59
0.042444,0.59235
0.042994,0.59464
0.043552,0.59702
0.044202,0.5994
0.04485,0.60172
0.045449,0.60383
0.046086,0.60633
0.046618,0.60874
0.047207,0.61122
0.047801,0.6139
0.048425,0.61629
0.049083,0.61839
0.049815,0.62071
0.050493,0.623
0.051191,0.62511
0.05189,0.62749
0.052627,0.62993
0.053323,0.6321
0.054017,0.63442
0.054738,0.63644
0.055442,0.63836
0.056177,0.64044
0.057026,0.64288
0.057794,0.64468
0.058541,0.64685
0.059404,0.64899
0.06021,0.651
0.061065,0.65332
0.061886,0.65604
0.0628,0.65851
0.063716,0.66083
0.064576,0.6627
0.065502,0.66456
0.06636,0.66734
0.067225,0.66981
0.068169,0.67204
0.069139,0.67445
0.070124,0.67665
0.071097,0.67888
0.072082,0.6805
0.073067,0.68215
0.074088,0.68373
0.075051,0.68529
0.075985,0.68709
0.077034,0.68923
0.078053,0.6918
0.079015,0.69427
0.080021,0.6972
0.081124,0.69955
0.082204,0.70157
0.083353,0.70407
0.084645,0.70615
0.085825,0.70807
0.08701,0.7103
0.088141,0.71225
0.089387,0.71412
0.090631,0.71613
0.091903,0.71839
0.093177,0.72001
0.094526,0.72236
0.095808,0.7245
0.097067,0.72636
0.098465,0.7281
0.099844,0.73002
0.10119,0.73164
0.10262,0.73378
0.10415,0.73579
0.10566,0.73769
0.10716,0.73973
0.10859,0.74178
0.11021,0.74422
0.11176,0.74627
0.11326,0.74801
0.1149,0.74969
0.11655,0.75201
0.11811,0.75402
0.11988,0.75619
0.12152,0.75845
0.12327,0.7605
0.12501,0.76239
0.12674,0.7641
0.12849,0.76572
0.13034,0.76773
0.13214,0.77014
0.13405,0.77219
0.136,0.77421
0.13785,0.77613
0.13994,0.77814
0.142,0.78004
0.14396,0.78147
0.14601,0.7833
0.14812,0.78544
0.15032,0.78706
0.1525,0.78883
0.15458,0.79048
0.15677,0.79216
0.15904,0.79442
0.16133,0.79601
0.16365,0.79787
0.16608,0.79991
0.16845,0.80184
0.17083,0.8037
0.17342,0.80547
0.17617,0.80727
0.17884,0.80889
0.18146,0.81106
0.18419,0.81277
0.18685,0.81454
0.18962,0.8161
0.19257,0.81762
0.19535,0.81909
0.19848,0.82074
0.20146,0.8223
0.2045,0.82404
0.20767,0.82562
0.21104,0.82749
0.21423,0.82947
0.21751,0.83124
0.22077,0.83341
0.22416,0.8353
0.22763,0.83704
0.23122,0.8386
0.23495,0.84016
0.23847,0.84208
0.24211,0.8437
0.24602,0.84541
0.2499,0.84715
0.2539,0.84874
0.25793,0.85036
0.26199,0.85231
0.26612,0.85405
0.27038,0.85573
0.27443,0.85729
0.27857,0.85851
0.28275,0.85997
0.28707,0.86144
0.29129,0.86306
0.29576,0.86471
0.30024,0.86617
0.30457,0.86748
0.30921,0.86877
0.31387,0.87017
0.31861,0.87158
0.32314,0.87365
0.32776,0.87558
0.33248,0.87713
0.33719,0.87848
0.34194,0.87988
0.34674,0.88116
0.35165,0.88257
0.35655,0.88403
0.36122,0.88587
0.36608,0.88739
0.37089,0.88889
0.37594,0.89039
0.38074,0.8917
0.38556,0.89283
0.39045,0.89457
0.39541,0.89579
0.40028,0.89726
0.40516,0.89887
0.41014,0.90034
0.41515,0.90162
0.41987,0.90309
0.42473,0.90443
0.42941,0.90587
0.43438,0.9069
0.43908,0.90846
0.4437,0.91005
0.44845,0.91142
0.45315,0.91319
0.45775,0.91478
0.46274,0.91612
0.46756,0.91759
0.4723,0.91881
0.47699,0.92034
0.48155,0.92193
0.48617,0.92318
0.49086,0.92449
0.49545,0.92586
0.49993,0.92715
0.50459,0.92803
0.50935,0.92962
0.51402,0.93063
0.51852,0.93237
0.52334,0.93359
0.52765,0.9349
0.53194,0.93603
0.53635,0.93698
0.54074,0.93875
0.54509,0.93988
0.54938,0.94092
0.55372,0.94193
0.55817,0.94318
0.56244,0.94418
0.5665,0.94544
0.57063,0.94684
0.5748,0.9484
0.57893,0.9498
0.58297,0.95121
0.58695,0.95261
0.59073,0.95362
0.59434,0.9549
0.59791,0.95606
0.60164,0.95741
0.60502,0.95878
0.60847,0.95979
0.61179,0.96076
0.61505,0.9622
0.6181,0.96351
0.62113,0.96458
0.6242,0.9655
0.62717,0.96623
0.63006,0.96715
0.6328,0.96821
0.63543,0.96913
0.63803,0.96992
0.6406,0.97072
0.64308,0.9713
0.64541,0.97197
0.64769,0.97255
0.64988,0.97313
0.65177,0.97383
0.65381,0.97444
0.65567,0.97512
0.6575,0.97579
0.65916,0.97646
0.66082,0.97701
0.66237,0.97744
0.6638,0.97814
0.66509,0.97869
1,1


==> image/datFiles/starePV.dat <==
0,0
0,3.0533e-05
2.5592e-06,3.0533e-05
2.5592e-06,6.1067e-05
2.5592e-06,9.16e-05
2.5592e-06,0.00012213
2.5592e-06,0.00015267
5.1184e-06,0.00015267
5.1184e-06,0.0001832
5.1184e-06,0.00024427
5.1184e-06,0.0002748
5.1184e-06,0.00030533
7.6776e-06,0.00033587
1.0237e-05,0.00033587
1.2796e-05,0.00033587
1.5355e-05,0.00033587
1.7914e-05,0.00033587
1.7914e-05,0.0003664
1.7914e-05,0.00039693
2.0474e-05,0.00039693
2.0474e-05,0.00048853
2.3033e-05,0.00051907
2.5592e-05,0.0005496
2.8151e-05,0.00061067
2.8151e-05,0.0006412
3.071e-05,0.0006412
3.071e-05,0.0007328
3.071e-05,0.0008244
3.3269e-05,0.0008244
3.5829e-05,0.0008244
4.0947e-05,0.00085494
4.0947e-05,0.00088547
4.6065e-05,0.00094654
4.6065e-05,0.00097707
4.6065e-05,0.0010076
4.8625e-05,0.0010687
4.8625e-05,0.0011297
4.8625e-05,0.0012213
5.3743e-05,0.0012824
5.6302e-05,0.0013129
5.6302e-05,0.001374
5.8861e-05,0.0014351
5.8861e-05,0.0014656
6.1421e-05,0.0015877
6.398e-05,0.0016488
6.6539e-05,0.0017099
6.9098e-05,0.0017404
6.9098e-05,0.0018625
6.9098e-05,0.0019236
6.9098e-05,0.0019541
6.9098e-05,0.0020152
7.1657e-05,0.0020763
7.4216e-05,0.0021068
7.4216e-05,0.0021373
7.4216e-05,0.0021984
7.6776e-05,0.0023205
7.6776e-05,0.0023511
7.9335e-05,0.0024121
7.9335e-05,0.0024427
8.1894e-05,0.0025648
8.4453e-05,0.0026259
8.4453e-05,0.0026564
8.4453e-05,0.0027785
8.4453e-05,0.0029923
8.4453e-05,0.0030228
8.7012e-05,0.0031449
8.7012e-05,0.0032365
9.2131e-05,0.0032671
9.2131e-05,0.0032976
9.469e-05,0.0033892
9.469e-05,0.0034808
9.7249e-05,0.0035419
9.7249e-05,0.003664
9.9808e-05,0.0037556
9.9808e-05,0.0039388
9.9808e-05,0.0039693
9.9808e-05,0.004122
0.00010237,0.0042136
0.00010237,0.0043052
0.00011005,0.0043052
0.00011005,0.0043968
0.00011005,0.0044273
0.0001126,0.00458
0.0001126,0.0047327
0.0001126,0.0048548
0.0001126,0.005038
0.00011516,0.0050685
0.00011516,0.0050991
0.00011516,0.0052212
0.00011772,0.0054349
0.00011772,0.0054655
0.00011772,0.0056181
0.00011772,0.0058013
0.00012028,0.0059846
0.00012028,0.0061678
0.00012028,0.006351
0.00012284,0.0065342
0.0001254,0.0066258
0.0001254,0.0069311
0.00012796,0.0070532
0.00013308,0.0071448
0.00013308,0.007267
0.00014076,0.0074807
0.00014076,0.007786
0.00014076,0.0080608
0.00014076,0.0083356
0.00014843,0.0084578
0.00015099,0.0088547
0.00015355,0.0090684
0.00015355,0.009099
0.00015867,0.0094654
0.00015867,0.0097707
0.00016123,0.010045
0.00016379,0.010076
0.00016379,0.01029
0.00016891,0.010412
0.00017147,0.010626
0.00017658,0.010931
0.00017658,0.011175
0.00017658,0.011389
0.0001817,0.011969
0.0001817,0.012183
0.0001817,0.012702
0.0001817,0.013129
0.00018426,0.013526
0.00018682,0.013893
0.00018682,0.01432
0.00018938,0.014656
0.00018938,0.014931
0.00018938,0.015328
0.00019194,0.015542
0.0001945,0.016213
0.00019706,0.016549
0.00019962,0.017038
0.00020218,0.017374
0.00020474,0.017679
0.00020474,0.018137
0.00020729,0.018564
0.00020985,0.019297
0.00020985,0.019847
0.00021497,0.020396
0.00021753,0.020702
0.00021753,0.021496
0.00022009,0.022259
0.00022009,0.022961
0.00022521,0.023541
0.00022777,0.024152
0.00023289,0.024946
0.00023545,0.025801
0.00024056,0.026534
0.00024312,0.027175
0.00024568,0.027877
0.00024568,0.028335
0.00024568,0.028946
0.00025336,0.029495
0.00025336,0.030075
0.00026104,0.030686
0.00026616,0.031755
0.00027383,0.032671
0.00027383,0.033678
0.00028151,0.034655
0.00028919,0.035632
0.00029431,0.036671
0.00029687,0.037281
0.00029942,0.038228
0.0003071,0.039327
0.00030966,0.040274
0.00031222,0.041525
0.00031734,0.042777
0.00032502,0.044029
0.00032758,0.045312
0.00033014,0.046502
0.00033269,0.047937
0.00033781,0.04922
0.00034037,0.050227
0.00034805,0.051418
0.00035829,0.05267
0.00036085,0.053586
0.00036596,0.055235
0.00037876,0.056639
0.00038388,0.057952
0.00038388,0.059449
0.000389,0.060945
0.00039156,0.062136
0.00039156,0.063754
0.00039667,0.065372
0.00040691,0.066685
0.00041715,0.06809
0.0004325,0.070074
0.00044018,0.071601
0.00044786,0.073402
0.00045298,0.075082
0.00047089,0.076944
0.00047857,0.078471
0.00048113,0.080089
0.00048625,0.082043
0.0005016,0.084089
0.00050672,0.085677
0.00051952,0.087448
0.00052719,0.089646
0.00053999,0.091814
0.00055023,0.093829
0.0005579,0.096211
0.00056558,0.098012
0.00057326,0.10027
0.00058094,0.10235
0.00058861,0.10442
0.00059373,0.10647
0.00060397,0.10849
0.00062188,0.11096
0.00063468,0.11279
0.00064492,0.1152
0.00064747,0.11746
0.00065259,0.11966
0.00066795,0.12192
0.00067307,0.12378
0.00069098,0.12671
0.0006961,0.12906
0.0006961,0.13139
0.00070634,0.13392
0.00072681,0.13615
0.00074728,0.13859
0.00076776,0.14125
0.00078823,0.1439
0.0008087,0.14647
0.00082406,0.14894
0.00084197,0.15151
0.00085989,0.15392
0.00088292,0.15691
0.00090851,0.15948
0.00092899,0.16219
0.00093666,0.16467
0.00094434,0.16745
0.00096481,0.17028
0.00099552,0.17285
0.0010109,0.1759
0.0010339,0.1789
0.0010646,0.18198
0.0010851,0.18479
0.0011132,0.18833
0.0011235,0.19154
0.0011516,0.19459
0.0011721,0.19783
0.0011951,0.20094
0.0012207,0.20448
0.0012438,0.20821
0.0012796,0.21117
0.0013257,0.21434
0.0013717,0.21764
0.0014024,0.22088
0.0014229,0.22463
0.0014511,0.22857
0.0014792,0.23218
0.0015048,0.23615
0.0015381,0.2392
0.0015713,0.24363
0.0016097,0.24677
0.0016686,0.25065
0.0016942,0.25389
0.0017326,0.25779
0.0017684,0.26164
0.0018119,0.26598
0.0018375,0.26995
0.0018656,0.27382
0.0019168,0.27743
0.0019629,0.28149
0.0020038,0.28598
0.0020474,0.29004
0.0020857,0.29398
0.0021216,0.2981
0.0021651,0.30234
0.0022316,0.30714
0.0022674,0.3108
0.0023033,0.31523
0.0023417,0.31938
0.002398,0.32414
0.0024543,0.32836
0.0025054,0.333
0.0025464,0.33669
0.0025925,0.34078
0.002636,0.34521
0.0026769,0.34909
0.0027153,0.35336
0.0027895,0.35745
0.0028663,0.36207
0.0029149,0.36668
0.0029789,0.37065
0.0030378,0.37455
0.0031043,0.37889
0.0031913,0.38399
0.0032681,0.38839
0.0033167,0.39309
0.0033858,0.39767
0.0034779,0.40219
0.0035649,0.40646
0.0036187,0.41113
0.0036827,0.41562
0.0037774,0.41956
0.0038388,0.42402
0.0039053,0.42912
0.0040077,0.4344
0.0040768,0.43873
0.0041612,0.44304
0.0042508,0.44719
0.0043378,0.45165
0.0044274,0.45623
0.0045118,0.4609
0.0046117,0.4664
0.0046859,0.47086
0.0047857,0.47565
0.0049034,0.48139
0.0049827,0.4864
0.0050953,0.49067
0.0051926,0.49504
0.0052745,0.49989
0.0054255,0.50496
0.0055765,0.50972
0.0057172,0.5144
0.0058349,0.51934
0.0059808,0.52386
0.0061216,0.52859
0.0062649,0.53308
0.0063954,0.53818
0.006531,0.54291
0.0066692,0.54734
0.0068228,0.55214
0.0070019,0.55659
0.0071504,0.56139
0.0073244,0.56667
0.0074728,0.57122
0.0076341,0.57586
0.0077978,0.57989
0.0079872,0.5834
0.0081664,0.58798
0.0083276,0.5921
0.0085605,0.59635
0.0087575,0.60105
0.0089572,0.60554
0.0091747,0.61103
0.0093794,0.61549
0.0096379,0.62001
0.009835,0.62438
0.010104,0.62823
0.010354,0.6329
0.010569,0.63772
0.010807,0.64197
0.011076,0.64575
0.011301,0.64987
0.011593,0.65375
0.011846,0.65839
0.012133,0.66258
0.012407,0.66578
0.012696,0.66984
0.012955,0.6739
0.013282,0.67818
0.013579,0.68248
0.013909,0.68734
0.014211,0.69143
0.014557,0.69534
0.014925,0.6994
0.015291,0.70358
0.015688,0.70783
0.016125,0.71253
0.016486,0.71595
0.016878,0.72047
0.017292,0.72437
0.017671,0.72789
0.018106,0.73192
0.0185,0.73552
0.019028,0.73946
0.019486,0.74269
0.019987,0.74685
0.020479,0.75048
0.021039,0.75347
0.021574,0.75677
0.02207,0.76004
0.022656,0.76337
0.023189,0.76645
0.023823,0.76987
0.024427,0.77344
0.025095,0.77689
0.025763,0.77985
0.026452,0.78312
0.027133,0.78624
0.02787,0.78914
0.028568,0.79167
0.029321,0.79485
0.030119,0.79735
0.03093,0.80016
0.031711,0.80346
0.032566,0.80636
0.033392,0.80932
0.034311,0.81234
0.035304,0.81567
0.03631,0.81827
0.037259,0.82126
0.038285,0.8244
0.039411,0.82743
0.040499,0.83084
0.041653,0.8339
0.042966,0.83646
0.044164,0.83906
0.045487,0.84175
0.046813,0.84458
0.048259,0.84703
0.049758,0.85017
0.051268,0.85304
0.052904,0.85536
0.054631,0.85805
0.056392,0.86058
0.058181,0.86272
0.059952,0.86519
0.061907,0.86785
0.064103,0.87127
0.066388,0.87414
0.068817,0.8771
0.071337,0.87994
0.073856,0.88205
0.076691,0.88443
0.079583,0.88672
0.082618,0.88843
0.085723,0.89045
0.089165,0.89292
0.092727,0.89555
0.096722,0.89799
0.10083,0.90028
0.10534,0.90245
0.11006,0.90425
0.11509,0.90654
0.12096,0.9088
0.12755,0.91127
0.13459,0.91399
0.1426,0.91683
0.15118,0.91942
0.1606,0.92205
0.17127,0.92486
0.18378,0.92764
0.19804,0.93096
0.21514,0.93469
0.23612,0.93817
0.26336,0.94257
0.30318,0.94782
0.37204,0.95573
1,1


==> image/datFiles/stareSsum.dat <==
0,0
2.5301e-06,0
5.0602e-06,0
7.5903e-06,0
1.012e-05,0
1.2651e-05,0
1.5181e-05,0
1.5181e-05,7.0769e-05
1.5181e-05,0.00010615
1.5181e-05,0.00014154
1.5181e-05,0.00028308
1.5181e-05,0.00031846
1.5181e-05,0.00035384
1.5181e-05,0.00038923
1.5181e-05,0.00042461
1.5181e-05,0.00046
1.5181e-05,0.00049538
1.5181e-05,0.00053077
1.5181e-05,0.00060154
1.5181e-05,0.00063692
1.5181e-05,0.0006723
1.5181e-05,0.00070769
1.5181e-05,0.00074307
1.5181e-05,0.00084923
1.5181e-05,0.00088461
1.5181e-05,0.00092
1.5181e-05,0.00095538
1.5181e-05,0.00099076
1.5181e-05,0.0011677
1.5181e-05,0.0012385
1.5181e-05,0.0013446
1.5181e-05,0.00138
1.5181e-05,0.0014154
1.5181e-05,0.0014861
1.5181e-05,0.0016277
1.5181e-05,0.0016631
1.5181e-05,0.0016985
1.5181e-05,0.0017338
1.5181e-05,0.0017692
1.5181e-05,0.0018046
1.5181e-05,0.00184
1.5181e-05,0.0018754
1.5181e-05,0.0019461
1.5181e-05,0.0020169
1.5181e-05,0.0020523
1.5181e-05,0.0021231
1.5181e-05,0.0022292
1.5181e-05,0.0022646
1.5181e-05,0.0023
1.5181e-05,0.0024769
1.5181e-05,0.0025831
1.5181e-05,0.0026184
1.5181e-05,0.0026892
1.5181e-05,0.00276
1.5181e-05,0.0028308
1.5181e-05,0.0028661
1.5181e-05,0.0029723
1.5181e-05,0.0030077
1.5181e-05,0.0030431
1.5181e-05,0.0031492
1.5181e-05,0.0031846
1.5181e-05,0.0032554
1.5181e-05,0.0033615
1.5181e-05,0.0034323
1.5181e-05,0.0034677
1.5181e-05,0.0035384
1.5181e-05,0.0035738
1.5181e-05,0.0036092
1.5181e-05,0.0036446
1.5181e-05,0.0037861
1.5181e-05,0.0038215
1.5181e-05,0.0039277
1.5181e-05,0.0039631
1.5181e-05,0.0039984
1.5181e-05,0.0040338
1.5181e-05,0.0040692
1.5181e-05,0.0042107
1.5181e-05,0.0042461
1.5181e-05,0.0043523
1.5181e-05,0.0044231
1.5181e-05,0.0044584
1.5181e-05,0.0045646
1.5181e-05,0.0046
1.5181e-05,0.0046354
1.5181e-05,0.0047769
1.5181e-05,0.0048123
1.5181e-05,0.0048831
1.5181e-05,0.0049184
1.5181e-05,0.0051661
1.5181e-05,0.0052015
1.5181e-05,0.0052723
1.5181e-05,0.0053077
1.5181e-05,0.0053784
1.5181e-05,0.0054492
1.5181e-05,0.00552
1.5181e-05,0.0056615
1.5181e-05,0.0056969
1.5181e-05,0.0057323
1.5181e-05,0.0058384
1.5181e-05,0.0058738
1.5181e-05,0.0059446
1.5181e-05,0.0060861
1.5181e-05,0.0061569
1.5181e-05,0.0061923
1.5181e-05,0.0062984
1.5181e-05,0.0063338
1.5181e-05,0.00644
1.5181e-05,0.0064754
1.5181e-05,0.0065107
1.5181e-05,0.0065461
1.5181e-05,0.0065815
1.5181e-05,0.0066877
1.5181e-05,0.0067584
1.5181e-05,0.0069707
1.5181e-05,0.0070415
1.5181e-05,0.0070769
1.5181e-05,0.0071123
1.5181e-05,0.007183
1.5181e-05,0.0072892
1.5181e-05,0.00736
1.5181e-05,0.0074307
1.5181e-05,0.0075015
1.5181e-05,0.0075369
1.5181e-05,0.0076077
1.5181e-05,0.007643
1.7711e-05,0.0076784
1.7711e-05,0.0077138
1.7711e-05,0.0077492
1.7711e-05,0.0077846
1.7711e-05,0.00782
1.7711e-05,0.0079615
1.7711e-05,0.0080323
1.7711e-05,0.0080677
1.7711e-05,0.0081384
1.7711e-05,0.0082092
1.7711e-05,0.0082446
1.7711e-05,0.0083153
1.7711e-05,0.0083861
1.7711e-05,0.0084923
1.7711e-05,0.008563
1.7711e-05,0.0086338
1.7711e-05,0.00874
1.7711e-05,0.0087753
1.7711e-05,0.0088107
1.7711e-05,0.0088815
1.7711e-05,0.0089523
1.7711e-05,0.0089877
1.7711e-05,0.0090938
1.7711e-05,0.0091292
1.7711e-05,0.0091646
1.7711e-05,0.0092
1.7711e-05,0.0092353
1.7711e-05,0.0092707
1.7711e-05,0.0093415
1.7711e-05,0.0094123
1.7711e-05,0.0094476
1.7711e-05,0.009483
1.7711e-05,0.0095538
1.7711e-05,0.0096246
1.7711e-05,0.00966
1.7711e-05,0.0096953
1.7711e-05,0.0098015
1.7711e-05,0.0099076
1.7711e-05,0.009943
1.7711e-05,0.0099784
1.7711e-05,0.010049
1.7711e-05,0.010085
1.7711e-05,0.01012
1.7711e-05,0.010155
2.0241e-05,0.010155
2.0241e-05,0.010191
2.0241e-05,0.010261
2.0241e-05,0.010403
2.0241e-05,0.010438
2.0241e-05,0.010474
2.0241e-05,0.010509
2.0241e-05,0.010651
2.0241e-05,0.010721
2.0241e-05,0.010757
2.0241e-05,0.010792
2.0241e-05,0.010828
2.0241e-05,0.010898
2.0241e-05,0.010969
2.0241e-05,0.011146
2.0241e-05,0.011217
2.0241e-05,0.011288
2.0241e-05,0.011358
2.0241e-05,0.011394
2.0241e-05,0.011429
2.0241e-05,0.011465
2.0241e-05,0.0115
2.0241e-05,0.011535
2.0241e-05,0.011641
2.0241e-05,0.011677
2.0241e-05,0.011783
2.0241e-05,0.011818
2.0241e-05,0.011889
2.0241e-05,0.011925
2.0241e-05,0.01196
2.0241e-05,0.011995
2.0241e-05,0.012031
2.0241e-05,0.012066
2.0241e-05,0.012137
2.0241e-05,0.012172
2.0241e-05,0.012208
2.0241e-05,0.012278
2.0241e-05,0.012314
2.0241e-05,0.012349
2.0241e-05,0.012385
2.0241e-05,0.01242
2.0241e-05,0.012526
2.0241e-05,0.012561
2.0241e-05,0.012597
2.0241e-05,0.012632
2.0241e-05,0.012738
2.0241e-05,0.012809
2.0241e-05,0.012951
2.0241e-05,0.013128
2.0241e-05,0.013163
2.0241e-05,0.013198
2.0241e-05,0.01334
2.0241e-05,0.013446
2.0241e-05,0.013481
2.0241e-05,0.013588
2.0241e-05,0.013658
2.0241e-05,0.013729
2.0241e-05,0.013835
2.0241e-05,0.013941
2.0241e-05,0.014012
2.0241e-05,0.014083
2.0241e-05,0.014189
2.0241e-05,0.014331
2.0241e-05,0.014401
2.0241e-05,0.014437
2.0241e-05,0.014472
2.0241e-05,0.014508
2.0241e-05,0.014543
2.0241e-05,0.014614
2.0241e-05,0.01472
2.0241e-05,0.014861
2.0241e-05,0.014968
2.0241e-05,0.015003
2.0241e-05,0.015145
2.0241e-05,0.015215
2.0241e-05,0.015286
2.0241e-05,0.015357
2.0241e-05,0.015463
2.0241e-05,0.015498
2.0241e-05,0.015569
2.0241e-05,0.015605
2.0241e-05,0.015675
2.0241e-05,0.015711
2.0241e-05,0.015852
2.0241e-05,0.015888
2.0241e-05,0.015923
2.0241e-05,0.016065
2.0241e-05,0.0161
2.0241e-05,0.016171
2.0241e-05,0.016206
2.0241e-05,0.016277
2.0241e-05,0.016312
2.0241e-05,0.016383
2.0241e-05,0.016595
2.0241e-05,0.016701
2.0241e-05,0.016737
2.0241e-05,0.016772
2.0241e-05,0.016808
2.0241e-05,0.016914
2.0241e-05,0.016949
2.0241e-05,0.016985
2.0241e-05,0.01702
2.0241e-05,0.017055
2.0241e-05,0.017126
2.0241e-05,0.017161
2.0241e-05,0.017303
2.0241e-05,0.017374
2.0241e-05,0.017409
2.0241e-05,0.01748
2.0241e-05,0.017551
2.0241e-05,0.017621
2.0241e-05,0.017657
2.0241e-05,0.017763
2.0241e-05,0.01794
2.0241e-05,0.018046
2.0241e-05,0.018117
2.0241e-05,0.018223
2.0241e-05,0.018294
2.0241e-05,0.018365
2.0241e-05,0.0184
2.0241e-05,0.018541
2.0241e-05,0.018683
2.0241e-05,0.018825
2.0241e-05,0.019001
2.0241e-05,0.019037
2.0241e-05,0.019108
2.0241e-05,0.019214
2.0241e-05,0.019285
2.0241e-05,0.01932
2.0241e-05,0.019355
2.0241e-05,0.019426
2.0241e-05,0.019603
2.0241e-05,0.019709
2.0241e-05,0.01978
2.0241e-05,0.019851
2.0241e-05,0.019921
2.0241e-05,0.019992
2.0241e-05,0.020028
2.0241e-05,0.020063
2.0241e-05,0.020098
2.0241e-05,0.020311
2.0241e-05,0.020346
2.0241e-05,0.020381
2.0241e-05,0.020452
2.0241e-05,0.020488
2.0241e-05,0.020558
2.0241e-05,0.020629
2.0241e-05,0.020735
2.0241e-05,0.020806
2.0241e-05,0.020912
2.0241e-05,0.020948
2.0241e-05,0.021125
2.0241e-05,0.021231
2.0241e-05,0.021443
2.0241e-05,0.021478
2.0241e-05,0.021514
2.2771e-05,0.021585
2.2771e-05,0.021655
2.2771e-05,0.021832
2.2771e-05,0.021868
2.2771e-05,0.021974
2.2771e-05,0.022009
2.2771e-05,0.022045
2.2771e-05,0.022115
2.5301e-05,0.022221
2.5301e-05,0.022257
2.5301e-05,0.022292
2.5301e-05,0.022328
2.5301e-05,0.022363
2.5301e-05,0.022434
2.5301e-05,0.022575
2.5301e-05,0.022788
2.5301e-05,0.022894
2.5301e-05,0.022965
2.5301e-05,0.023
2.7831e-05,0.023
2.7831e-05,0.023071
2.7831e-05,0.023212
2.7831e-05,0.023318
2.7831e-05,0.023354
2.7831e-05,0.023389
2.7831e-05,0.023425
2.7831e-05,0.023566
2.7831e-05,0.023601
2.7831e-05,0.023743
2.7831e-05,0.023849
2.7831e-05,0.023885
2.7831e-05,0.023955
2.7831e-05,0.024026
2.7831e-05,0.024097
2.7831e-05,0.024132
2.7831e-05,0.024203
2.7831e-05,0.024238
2.7831e-05,0.024309
2.7831e-05,0.02438
2.7831e-05,0.024415
3.0361e-05,0.024486
3.0361e-05,0.024557
3.0361e-05,0.024592
3.0361e-05,0.024663
3.0361e-05,0.024805
3.0361e-05,0.02484
3.0361e-05,0.024875
3.0361e-05,0.024981
3.0361e-05,0.025017
3.0361e-05,0.025052
3.0361e-05,0.025158
3.0361e-05,0.025229
3.0361e-05,0.025264
3.0361e-05,0.025406
3.0361e-05,0.025512
3.0361e-05,0.025618
3.0361e-05,0.025654
3.0361e-05,0.025689
3.0361e-05,0.025724
3.0361e-05,0.025795
3.0361e-05,0.025901
3.0361e-05,0.026008
3.0361e-05,0.026078
3.0361e-05,0.026149
3.0361e-05,0.02622
3.0361e-05,0.026326
3.0361e-05,0.026432
3.0361e-05,0.026538
3.0361e-05,0.026644
3.0361e-05,0.02668
3.0361e-05,0.026715
3.0361e-05,0.026786
3.0361e-05,0.026857
3.0361e-05,0.027069
3.0361e-05,0.02714
3.0361e-05,0.027175
3.0361e-05,0.027352
3.0361e-05,0.027458
3.0361e-05,0.027671
3.0361e-05,0.027812
3.0361e-05,0.027848
3.0361e-05,0.027954
3.0361e-05,0.027989
3.0361e-05,0.028131
3.0361e-05,0.028201
3.2891e-05,0.028308
3.2891e-05,0.028378
3.2891e-05,0.028484
3.2891e-05,0.028591
3.2891e-05,0.028661
3.2891e-05,0.028768
3.2891e-05,0.028909
3.2891e-05,0.029086
3.2891e-05,0.029121
3.2891e-05,0.029228
3.2891e-05,0.029334
3.2891e-05,0.029369
3.2891e-05,0.029546
3.2891e-05,0.029688
3.2891e-05,0.029723
3.2891e-05,0.029758
3.2891e-05,0.029794
3.2891e-05,0.029971
3.2891e-05,0.030006
3.2891e-05,0.030148
3.2891e-05,0.030218
3.2891e-05,0.030254
3.2891e-05,0.03036
3.2891e-05,0.030466
3.2891e-05,0.030572
3.2891e-05,0.030608
3.2891e-05,0.030643
3.2891e-05,0.030749
3.2891e-05,0.03082
3.2891e-05,0.030855
3.2891e-05,0.030997
3.2891e-05,0.031138
3.2891e-05,0.031174
3.2891e-05,0.031209
3.2891e-05,0.031315
3.2891e-05,0.031386
3.2891e-05,0.031492
3.2891e-05,0.031634
3.2891e-05,0.031704
3.2891e-05,0.031846
3.2891e-05,0.032023
3.2891e-05,0.032058
3.2891e-05,0.032129
3.2891e-05,0.0322
3.2891e-05,0.032377
3.2891e-05,0.032448
3.2891e-05,0.032483
3.2891e-05,0.032695
3.2891e-05,0.032801
3.2891e-05,0.032978
3.2891e-05,0.033191
3.2891e-05,0.033261
3.2891e-05,0.033297
3.2891e-05,0.033368
3.2891e-05,0.033403
3.2891e-05,0.033438
3.2891e-05,0.033474
3.2891e-05,0.033615
3.2891e-05,0.033721
3.2891e-05,0.033863
3.2891e-05,0.03404
3.2891e-05,0.034111
3.2891e-05,0.034323
3.2891e-05,0.034394
3.2891e-05,0.0345
3.2891e-05,0.034535
3.2891e-05,0.034571
3.2891e-05,0.034677
3.2891e-05,0.034783
3.2891e-05,0.03496
3.2891e-05,0.035101
3.2891e-05,0.035243
3.2891e-05,0.035349
3.2891e-05,0.035526
3.2891e-05,0.035703
3.2891e-05,0.036021
3.2891e-05,0.036128
3.2891e-05,0.036269
3.2891e-05,0.036304
3.2891e-05,0.03634
3.2891e-05,0.036446
3.2891e-05,0.036552
3.2891e-05,0.036658
3.2891e-05,0.036764
3.2891e-05,0.036835
3.2891e-05,0.037048
3.2891e-05,0.037154
3.2891e-05,0.03726
3.2891e-05,0.037401
3.2891e-05,0.037472
3.2891e-05,0.037508
3.2891e-05,0.037543
3.2891e-05,0.037614
3.2891e-05,0.037684
3.2891e-05,0.037791
3.2891e-05,0.037932
3.5422e-05,0.038109
3.5422e-05,0.038251
3.5422e-05,0.038392
3.5422e-05,0.038534
3.5422e-05,0.03864
3.5422e-05,0.038675
3.5422e-05,0.038711
3.5422e-05,0.038781
3.5422e-05,0.038817
3.5422e-05,0.038958
3.5422e-05,0.0391
3.5422e-05,0.039206
3.5422e-05,0.039383
3.5422e-05,0.039454
3.5422e-05,0.039595
3.5422e-05,0.039631
3.5422e-05,0.039914
3.5422e-05,0.040091
3.5422e-05,0.040161
3.5422e-05,0.040197
3.5422e-05,0.040268
3.5422e-05,0.040303
3.5422e-05,0.040338
3.5422e-05,0.040374
3.5422e-05,0.04048
3.5422e-05,0.040515
3.5422e-05,0.040657
3.5422e-05,0.040869
3.5422e-05,0.04094
3.5422e-05,0.041046
3.5422e-05,0.041117
3.5422e-05,0.041188
3.5422e-05,0.041258
3.5422e-05,0.0414
3.5422e-05,0.041435
3.5422e-05,0.041541
3.5422e-05,0.041683
3.5422e-05,0.041754
3.5422e-05,0.041824
3.5422e-05,0.04186
3.5422e-05,0.041966
3.5422e-05,0.042001
3.5422e-05,0.042037
3.5422e-05,0.042143
3.5422e-05,0.042284
3.5422e-05,0.042391
3.5422e-05,0.042426
3.5422e-05,0.042461
3.5422e-05,0.042567
3.5422e-05,0.042709
3.5422e-05,0.042815
3.5422e-05,0.042992
3.5422e-05,0.043098
3.5422e-05,0.043134
3.5422e-05,0.043169
3.5422e-05,0.043275
3.5422e-05,0.043311
3.5422e-05,0.043381
3.5422e-05,0.043417
3.5422e-05,0.043523
3.5422e-05,0.043594
3.5422e-05,0.043735
3.5422e-05,0.043912
3.5422e-05,0.043983
3.5422e-05,0.044124
3.5422e-05,0.044372
3.5422e-05,0.044443
3.5422e-05,0.044514
3.5422e-05,0.044584
3.5422e-05,0.044726
3.5422e-05,0.044903
3.7952e-05,0.045044
3.7952e-05,0.045151
3.7952e-05,0.045434
3.7952e-05,0.045646
3.7952e-05,0.045858
3.7952e-05,0.046106
3.7952e-05,0.046141
3.7952e-05,0.046212
3.7952e-05,0.046318
3.7952e-05,0.04646
3.7952e-05,0.046495
3.7952e-05,0.046637
3.7952e-05,0.046814
3.7952e-05,0.046955
3.7952e-05,0.047132
3.7952e-05,0.047344
3.7952e-05,0.04738
3.7952e-05,0.047592
4.0482e-05,0.047663
4.0482e-05,0.047734
4.0482e-05,0.047804
4.0482e-05,0.047946
4.0482e-05,0.048017
4.0482e-05,0.0483
4.0482e-05,0.048441
4.0482e-05,0.048583
4.0482e-05,0.04876
4.0482e-05,0.048831
4.0482e-05,0.048901
4.0482e-05,0.048972
4.0482e-05,0.049007
4.0482e-05,0.049149
4.0482e-05,0.049361
4.0482e-05,0.049503
4.0482e-05,0.049644
4.0482e-05,0.049751
4.0482e-05,0.049892
4.0482e-05,0.050034
4.3012e-05,0.050034
4.3012e-05,0.050281
4.3012e-05,0.050352
4.3012e-05,0.050387
4.3012e-05,0.050423
4.3012e-05,0.050529
4.3012e-05,0.050564
4.3012e-05,0.050812
4.3012e-05,0.050883
4.3012e-05,0.051095
4.3012e-05,0.051201
4.3012e-05,0.051378
4.3012e-05,0.05152
4.3012e-05,0.051732
4.3012e-05,0.051838
4.3012e-05,0.05198
4.3012e-05,0.052051
4.3012e-05,0.052263
4.3012e-05,0.052511
4.3012e-05,0.052758
4.3012e-05,0.0529
4.3012e-05,0.053006
4.3012e-05,0.053147
4.3012e-05,0.053218
4.3012e-05,0.053289
4.3012e-05,0.053324
4.3012e-05,0.053395
4.3012e-05,0.053537
4.3012e-05,0.05382
4.3012e-05,0.053961
4.3012e-05,0.054138
4.3012e-05,0.054244
4.3012e-05,0.054351
4.3012e-05,0.054527
4.3012e-05,0.054669
4.3012e-05,0.054704
4.3012e-05,0.05474
4.3012e-05,0.054881
4.3012e-05,0.055023
4.3012e-05,0.055094
4.3012e-05,0.055235
4.3012e-05,0.055377
4.3012e-05,0.055412
4.3012e-05,0.055589
4.3012e-05,0.055624
4.3012e-05,0.055695
4.3012e-05,0.055731
4.3012e-05,0.055766
4.3012e-05,0.055872
4.3012e-05,0.055978
4.3012e-05,0.056155
4.3012e-05,0.056367
4.3012e-05,0.056544
4.3012e-05,0.056721
4.3012e-05,0.056757
4.3012e-05,0.056863
4.3012e-05,0.056934
4.3012e-05,0.056969
4.3012e-05,0.057181
4.3012e-05,0.057287
4.3012e-05,0.057606
4.3012e-05,0.057818
4.3012e-05,0.057924
4.3012e-05,0.058031
4.3012e-05,0.058066
4.3012e-05,0.058172
4.3012e-05,0.058349
4.5542e-05,0.05842
4.5542e-05,0.05849
4.5542e-05,0.058526
4.5542e-05,0.058703
4.5542e-05,0.058774
4.5542e-05,0.058915
4.5542e-05,0.059163
4.5542e-05,0.059375
4.5542e-05,0.059481
4.5542e-05,0.059623
4.5542e-05,0.059729
4.5542e-05,0.059835
4.5542e-05,0.059941
4.5542e-05,0.059977
4.5542e-05,0.060012
4.5542e-05,0.060047
4.5542e-05,0.060154
4.5542e-05,0.060401
4.5542e-05,0.06072
4.5542e-05,0.060861
4.5542e-05,0.061038
4.5542e-05,0.061074
4.5542e-05,0.06118
4.5542e-05,0.061215
4.5542e-05,0.06125
4.5542e-05,0.061286
4.5542e-05,0.061321
4.5542e-05,0.061392
4.5542e-05,0.061463
4.5542e-05,0.061569
4.5542e-05,0.061923
4.5542e-05,0.062029
4.5542e-05,0.06217
4.5542e-05,0.062206
4.5542e-05,0.062277
4.5542e-05,0.062347
4.5542e-05,0.06256
4.5542e-05,0.062772
4.5542e-05,0.062807
4.5542e-05,0.062914
4.5542e-05,0.062984
4.5542e-05,0.063197
4.5542e-05,0.063374
4.5542e-05,0.06348
4.5542e-05,0.063692
4.5542e-05,0.063727
4.5542e-05,0.063834
4.5542e-05,0.063869
4.5542e-05,0.063975
4.5542e-05,0.06401
4.5542e-05,0.064046
4.5542e-05,0.064117
4.8072e-05,0.064223
4.8072e-05,0.064435
4.8072e-05,0.064612
4.8072e-05,0.064683
4.8072e-05,0.064824
4.8072e-05,0.065037
4.8072e-05,0.065214
4.8072e-05,0.065284
4.8072e-05,0.06539
4.8072e-05,0.065532
4.8072e-05,0.065567
4.8072e-05,0.065603
4.8072e-05,0.065638
4.8072e-05,0.065815
4.8072e-05,0.065886
4.8072e-05,0.066027
4.8072e-05,0.06624
4.8072e-05,0.066452
4.8072e-05,0.066664
4.8072e-05,0.066947
4.8072e-05,0.067124
4.8072e-05,0.06723
4.8072e-05,0.067337
4.8072e-05,0.067407
4.8072e-05,0.067478
4.8072e-05,0.067584
4.8072e-05,0.067761
4.8072e-05,0.068044
4.8072e-05,0.06808
4.8072e-05,0.068292
4.8072e-05,0.068398
4.8072e-05,0.068504
4.8072e-05,0.068575
5.0602e-05,0.068717
5.0602e-05,0.068823
5.0602e-05,0.068858
5.0602e-05,0.068929
5.0602e-05,0.068964
5.0602e-05,0.06907
5.0602e-05,0.069106
5.0602e-05,0.069141
5.0602e-05,0.069318
5.0602e-05,0.06946
5.0602e-05,0.069495
5.0602e-05,0.069601
5.0602e-05,0.069707
5.0602e-05,0.069814
5.3132e-05,0.069955
5.3132e-05,0.06999
5.3132e-05,0.070061
5.3132e-05,0.070203
5.3132e-05,0.070344
5.3132e-05,0.070486
5.3132e-05,0.070592
5.3132e-05,0.070769
5.3132e-05,0.070981
5.3132e-05,0.071123
5.8193e-05,0.071158
5.8193e-05,0.071229
5.8193e-05,0.0713
5.8193e-05,0.071335
5.8193e-05,0.07137
5.8193e-05,0.071512
5.8193e-05,0.07176
5.8193e-05,0.071972
5.8193e-05,0.072149
5.8193e-05,0.07222
5.8193e-05,0.072255
5.8193e-05,0.072326
5.8193e-05,0.072361
5.8193e-05,0.072432
5.8193e-05,0.072503
5.8193e-05,0.072574
5.8193e-05,0.072644
5.8193e-05,0.072715
5.8193e-05,0.072927
5.8193e-05,0.073175
5.8193e-05,0.073494
5.8193e-05,0.073812
5.8193e-05,0.073954
5.8193e-05,0.074201
5.8193e-05,0.074307
5.8193e-05,0.074343
5.8193e-05,0.074449
5.8193e-05,0.07459
5.8193e-05,0.074661
5.8193e-05,0.074732
5.8193e-05,0.074838
5.8193e-05,0.07498
5.8193e-05,0.075157
5.8193e-05,0.075263
5.8193e-05,0.07544
5.8193e-05,0.07551
5.8193e-05,0.075581
5.8193e-05,0.075723
5.8193e-05,0.075758
5.8193e-05,0.07597
5.8193e-05,0.076041
5.8193e-05,0.076077
5.8193e-05,0.076218
6.0723e-05,0.07636
6.0723e-05,0.076678
6.3253e-05,0.076855
6.3253e-05,0.077067
6.3253e-05,0.077103
6.3253e-05,0.077209
6.3253e-05,0.077244
6.3253e-05,0.07735
6.3253e-05,0.077563
6.3253e-05,0.077633
6.3253e-05,0.077669
6.3253e-05,0.077775
6.3253e-05,0.077917
6.3253e-05,0.078129
6.3253e-05,0.078447
6.3253e-05,0.078589
6.3253e-05,0.078801
6.3253e-05,0.078978
6.3253e-05,0.079049
6.3253e-05,0.079155
6.5783e-05,0.079155
6.5783e-05,0.079403
6.5783e-05,0.079438
6.5783e-05,0.079473
6.8313e-05,0.07958
6.8313e-05,0.079792
6.8313e-05,0.080075
6.8313e-05,0.080323
6.8313e-05,0.080429
6.8313e-05,0.080606
6.8313e-05,0.080818
6.8313e-05,0.080853
6.8313e-05,0.080889
6.8313e-05,0.080924
7.0843e-05,0.080924
7.0843e-05,0.081066
7.0843e-05,0.081278
7.0843e-05,0.08142
7.0843e-05,0.081667
7.0843e-05,0.081703
7.0843e-05,0.081915
7.0843e-05,0.081986
7.0843e-05,0.082127
7.3373e-05,0.082269
7.3373e-05,0.082481
7.3373e-05,0.082552
7.3373e-05,0.082623
7.3373e-05,0.082764
7.3373e-05,0.082906
7.3373e-05,0.083083
7.3373e-05,0.083153
7.3373e-05,0.083401
7.3373e-05,0.083437
7.3373e-05,0.083472
7.3373e-05,0.083507
7.3373e-05,0.083613
7.3373e-05,0.08372
7.5903e-05,0.083826
7.5903e-05,0.083932
7.5903e-05,0.083967
7.5903e-05,0.084038
7.5903e-05,0.084215
7.5903e-05,0.084286
7.5903e-05,0.084533
7.5903e-05,0.084675
7.5903e-05,0.084781
7.5903e-05,0.084923
7.5903e-05,0.084958
7.5903e-05,0.085029
7.5903e-05,0.085312
7.5903e-05,0.085489
7.5903e-05,0.085595
7.5903e-05,0.085737
7.5903e-05,0.085878
7.5903e-05,0.08602
7.5903e-05,0.086055
7.5903e-05,0.086161
7.5903e-05,0.086303
7.8434e-05,0.086409
7.8434e-05,0.08648
7.8434e-05,0.086586
7.8434e-05,0.086692
7.8434e-05,0.086869
7.8434e-05,0.086975
7.8434e-05,0.087081
7.8434e-05,0.087117
7.8434e-05,0.087223
7.8434e-05,0.087258
7.8434e-05,0.087364
7.8434e-05,0.0874
7.8434e-05,0.087577
7.8434e-05,0.087718
8.0964e-05,0.087753
8.0964e-05,0.087789
8.0964e-05,0.087824
8.0964e-05,0.088001
8.3494e-05,0.088178
8.3494e-05,0.08839
8.3494e-05,0.088497
8.3494e-05,0.088567
8.3494e-05,0.088673
8.3494e-05,0.088886
8.3494e-05,0.088957
8.3494e-05,0.089098
8.8554e-05,0.089169
8.8554e-05,0.089275
8.8554e-05,0.08931
9.1084e-05,0.089417
9.1084e-05,0.089487
9.3614e-05,0.0897
9.3614e-05,0.089841
9.3614e-05,0.089877
9.3614e-05,0.089912
9.3614e-05,0.090053
9.3614e-05,0.090124
9.3614e-05,0.09016
9.3614e-05,0.09023
9.6144e-05,0.090337
9.6144e-05,0.090372
9.6144e-05,0.090584
9.6144e-05,0.09062
9.6144e-05,0.090797
9.6144e-05,0.090938
9.6144e-05,0.091044
9.6144e-05,0.091115
9.6144e-05,0.091257
9.6144e-05,0.091292
9.6144e-05,0.091504
9.6144e-05,0.091646
9.6144e-05,0.091752
9.6144e-05,0.091858
9.6144e-05,0.092035
9.8674e-05,0.09207
9.8674e-05,0.092176
0.00010373,0.092389
0.00010373,0.092495
0.00010373,0.09253
0.00010373,0.092636
0.00010373,0.092707
0.00010373,0.092849
0.00010373,0.092955
0.00010373,0.093273
0.00010373,0.09338
0.00010373,0.09345
0.00010373,0.093627
0.00010373,0.093769
0.00010373,0.09384
0.00010373,0.094123
0.00010373,0.094193
0.00010373,0.094229
0.00010373,0.094264
0.00010373,0.09437
0.00010373,0.094583
0.00010373,0.09476
0.00010373,0.094866
0.00010373,0.094936
0.00010373,0.095184
0.00010626,0.09529
0.00010626,0.095396
0.00010879,0.095503
0.00010879,0.095715
0.00011133,0.095892
0.00011133,0.096069
0.00011133,0.09614
0.00011133,0.096352
0.00011133,0.0966
0.00011133,0.096741
0.00011133,0.096989
0.00011133,0.09706
0.00011386,0.097378
0.00011386,0.097449
0.00011386,0.09752
0.00011639,0.097555
0.00011892,0.097696
0.00011892,0.097944
0.00011892,0.09805
0.00011892,0.098086
0.00011892,0.098121
0.00011892,0.098227
0.00011892,0.098475
0.00012145,0.098758
0.00012145,0.0989
0.00012398,0.099041
0.00012398,0.099112
0.00012398,0.099183
0.00012398,0.099536
0.00012398,0.099643
0.00012398,0.099678
0.00012398,0.09982
0.00012398,0.099855
0.00012398,0.10003
0.00012398,0.10017
0.00012398,0.10039
0.00012398,0.1006
0.00012398,0.10085
0.00012398,0.10092
0.00012398,0.10095
0.00012398,0.10099
0.00012398,0.10113
0.00012398,0.10141
0.00012651,0.10162
0.00012651,0.10173
0.00012651,0.10177
0.00012651,0.10187
0.00012651,0.10198
0.00012651,0.10215
0.00012651,0.10223
0.00012651,0.10237
0.00012651,0.10247
0.00012651,0.10251
0.00013157,0.10272
0.00013157,0.10297
0.00013157,0.10325
0.00013157,0.10353
0.00013157,0.10371
0.00013157,0.10375
0.00013157,0.10378
0.00013157,0.10392
0.0001341,0.1041
0.0001341,0.10435
0.0001341,0.10463
0.00013663,0.10481
0.00013663,0.10491
0.00013916,0.10502
0.00013916,0.1052
0.00013916,0.10555
0.00013916,0.10594
0.00014169,0.10615
0.00014169,0.10622
0.00014169,0.10626
0.00014169,0.10644
0.00014169,0.10658
0.00014169,0.10679
0.00014169,0.10693
0.00014169,0.10729
0.00014169,0.10743
0.00014169,0.10757
0.00014169,0.10778
0.00014169,0.10796
0.00014169,0.10821
0.00014169,0.10835
0.00014422,0.10852
0.00014422,0.10856
0.00014422,0.10859
0.00014422,0.10874
0.00014422,0.10888
0.00014928,0.10902
0.00014928,0.10916
0.00014928,0.1093
0.00014928,0.10937
0.00014928,0.10951
0.00014928,0.10962
0.00014928,0.10987
0.00015181,0.11005
0.00015181,0.11036
0.00015181,0.11047
0.00015181,0.11054
0.00015181,0.11061
0.00015434,0.11082
0.00015434,0.11104
0.0001594,0.11121
0.00016193,0.11135
0.00016193,0.11146
0.00016193,0.11171
0.00016446,0.11192
0.00016699,0.11224
0.00016699,0.11238
0.00016699,0.11256
0.00016699,0.11259
0.00016952,0.11263
0.00016952,0.11281
0.00016952,0.11295
0.00016952,0.11309
0.00017205,0.1133
0.00017205,0.11344
0.00017205,0.11365
0.00017205,0.11383
0.00017458,0.11397
0.00017458,0.11408
0.00017711,0.1145
0.00017711,0.11468
0.00017711,0.11472
0.00017711,0.11475
0.00017711,0.11482
0.00017711,0.11503
0.00017711,0.11525
0.00017711,0.11539
0.00017711,0.11557
0.00017964,0.11585
0.00017964,0.11599
0.00017964,0.11617
0.00017964,0.11659
0.00017964,0.11673
0.00017964,0.11687
0.00017964,0.11691
0.00017964,0.11698
0.00017964,0.11705
0.00018217,0.11723
0.00018217,0.11741
0.0001847,0.11744
0.0001847,0.11765
0.00018976,0.11779
0.00019482,0.11811
0.00019482,0.11843
0.00019482,0.11871
0.00019735,0.11879
0.00019735,0.11882
0.00019735,0.11886
0.00019735,0.11896
0.00019988,0.11907
0.00019988,0.11921
0.00019988,0.11949
0.00019988,0.11967
0.00020241,0.11981
0.00020494,0.12002
0.00020494,0.1202
0.00021,0.12045
0.00021,0.12063
0.00021253,0.12094
0.00021253,0.12101
0.00021506,0.12101
0.00021506,0.12105
0.00021759,0.12119
0.00021759,0.1213
0.00021759,0.12147
0.00021759,0.12158
0.00022012,0.12186
0.00022012,0.12208
0.00023024,0.12229
0.00023024,0.12254
0.0002353,0.12275
0.0002353,0.12282
0.0002353,0.12293
0.0002353,0.12296
0.0002353,0.123
0.0002353,0.12303
0.0002353,0.12321
0.0002353,0.12349
0.0002353,0.12367
0.0002353,0.12377
0.00023783,0.12395
0.00023783,0.12423
0.00023783,0.12462
0.00024289,0.12501
0.00024542,0.12533
0.00024542,0.1254
0.00024542,0.12554
0.00024542,0.12558
0.00024542,0.12576
0.00024542,0.12579
0.00024542,0.12583
0.00024542,0.12611
0.00024795,0.12636
0.00024795,0.12668
0.00025048,0.12692
0.00025554,0.12745
0.00025554,0.1277
0.00025554,0.12795
0.00025807,0.12841
0.00025807,0.12852
0.00025807,0.12859
0.0002606,0.12862
0.0002606,0.1288
0.00026313,0.12901
0.00026566,0.12926
0.00026566,0.1294
0.00026566,0.12961
0.00027072,0.12979
0.00027578,0.13036
0.00027578,0.13046
0.00027578,0.1306
0.00027578,0.13085
0.00027578,0.13103
0.00027578,0.1311
0.00027578,0.13117
0.00027578,0.13121
0.00027831,0.13142
0.00027831,0.13156
0.00027831,0.13188
0.00027831,0.13202
0.00028084,0.13237
0.0002859,0.13262
0.00028843,0.1329
0.00028843,0.13329
0.00028843,0.13351
0.00028843,0.13372
0.00028843,0.13382
0.00029096,0.134
0.00029096,0.13411
0.00029096,0.13464
0.00029349,0.13485
0.00029349,0.13531
0.00029602,0.13556
0.00030108,0.13605
0.00030361,0.13655
0.00030867,0.13701
0.0003112,0.13736
0.00031373,0.13757
0.00031373,0.13761
0.00031373,0.13768
0.00031373,0.13786
0.00031373,0.13796
0.00031373,0.13825
0.00031373,0.13835
0.00031626,0.13857
0.00031626,0.13881
0.00031879,0.13924
0.00031879,0.13966
0.00032638,0.1398
0.00032891,0.14002
0.00033145,0.14026
0.00033145,0.14037
0.00033145,0.14041
0.00033145,0.14044
0.00033145,0.14048
0.00033145,0.14055
0.00033145,0.14058
0.00033145,0.14079
0.00033145,0.14104
0.00033398,0.14157
0.00033904,0.14182
0.00034157,0.14235
0.0003441,0.14281
0.00034663,0.14324
0.00034663,0.14348
0.00034663,0.1437
0.00034663,0.1438
0.00034663,0.14391
0.00034663,0.14409
0.00034663,0.14423
0.00034663,0.14447
0.00034663,0.14476
0.00034916,0.14532
0.00035169,0.14564
0.00035422,0.14607
0.00035422,0.14653
0.00035422,0.14702
0.00035422,0.14738
0.00035422,0.14769
0.00035422,0.14791
0.00035422,0.14801
0.00035422,0.14815
0.00035422,0.14819
0.00035675,0.1484
0.00035928,0.14854
0.00036181,0.14897
0.00036434,0.14936
0.0003694,0.14971
0.00037699,0.15021
0.00037952,0.15049
0.00038205,0.15091
0.00038205,0.15095
0.00038205,0.15116
0.00038205,0.15127
0.00038205,0.1513
0.00038205,0.15134
0.00038205,0.15159
0.00038205,0.1518
0.00038205,0.15205
0.00038711,0.15244
0.0003947,0.15272
0.0003947,0.15318
0.00039723,0.1535
0.00039723,0.15413
0.00039723,0.15438
0.00039976,0.15456
0.00040229,0.15484
0.00040229,0.15495
0.00040229,0.15498
0.00040482,0.15498
0.00040735,0.15513
0.00040735,0.15516
0.00040988,0.15559
0.00040988,0.15562
0.00040988,0.15608
0.00040988,0.15612
0.00040988,0.15622
0.00041241,0.15622
0.00041747,0.15661
0.00041747,0.15665
0.00042253,0.15704
0.00042253,0.15711
0.00042506,0.15739
0.00042759,0.1575
0.00043265,0.15799
0.00043265,0.1581
0.00043265,0.15856
0.00043265,0.15891
0.00043265,0.15895
0.00043265,0.15902
0.00043265,0.15909
0.00043265,0.15912
0.00043265,0.15923
0.00043265,0.15944
0.00043518,0.15948
0.00044024,0.1598
0.00044277,0.16022
0.00044277,0.16029
0.00044277,0.16057
0.00044277,0.16061
0.0004453,0.16086
0.00044783,0.16093
0.00045036,0.16139
0.00045289,0.16142
0.00045795,0.16178
0.00046048,0.16181
0.00046554,0.16241
0.00046807,0.16241
0.0004706,0.16284
0.0004706,0.16309
0.0004706,0.16312
0.0004706,0.1633
0.00047313,0.16351
0.00047313,0.16365
0.00047313,0.16369
0.00047313,0.16372
0.00047313,0.16379
0.00047313,0.16387
0.00047566,0.16404
0.00047566,0.16425
0.00047819,0.16454
0.00048325,0.16461
0.00048325,0.16486
0.00048325,0.165
0.00048578,0.16539
0.00049084,0.16542
0.00049337,0.16592
0.00049337,0.16602
0.00049337,0.16645
0.00049337,0.16659
0.00049843,0.16691
0.00049843,0.16698
0.00049843,0.16719
0.00049843,0.16733
0.00049843,0.16751
0.00049843,0.16762
0.00049843,0.16772
0.00049843,0.16776
0.00049843,0.16779
0.00049843,0.16801
0.00050096,0.16801
0.00050349,0.16825
0.00050349,0.16847
0.00050349,0.1685
0.00050349,0.16878
0.00050855,0.16903
0.00050855,0.16907
0.00051361,0.16949
0.0005212,0.16953
0.00052626,0.17002
0.00053132,0.17006
0.00053385,0.17023
0.00053385,0.17031
0.00053891,0.17059
0.00053891,0.17066
0.00053891,0.17101
0.00053891,0.17112
0.00053891,0.17126
0.00053891,0.1713
0.00053891,0.17151
0.00053891,0.17154
0.00053891,0.17158
0.00053891,0.17161
0.00053891,0.17193
0.00053891,0.17197
0.00053891,0.17225
0.00053891,0.17275
0.00054397,0.17278
0.00054903,0.17314
0.00054903,0.17317
0.0005541,0.17335
0.0005541,0.17338
0.0005541,0.17384
0.00055916,0.17391
0.00056169,0.17423
0.00056169,0.17427
0.00056169,0.17462
0.00056422,0.17466
0.00056675,0.17498
0.00056675,0.17508
0.00056675,0.17558
0.00056675,0.17568
0.00056928,0.17583
0.00056928,0.17586
0.00056928,0.1759
0.00056928,0.17593
0.00056928,0.17614
0.00057181,0.17653
0.00057181,0.17657
0.00057181,0.17717
0.00057181,0.17724
0.00057181,0.17756
0.00057181,0.17767
0.00057687,0.17791
0.0005794,0.17791
0.0005794,0.17841
0.00058699,0.17851
0.00059458,0.1789
0.00059458,0.17894
0.00059964,0.17919
0.00059964,0.17926
0.00059964,0.17947
0.00059964,0.17951
0.00060217,0.17979
0.00060217,0.17982
0.00060217,0.18011
0.00060217,0.18018
0.00060217,0.18025
0.00060217,0.18028
0.00060217,0.18039
0.00060217,0.18046
0.00060217,0.1806
0.00060217,0.18096
0.00060217,0.18099
0.0006047,0.18124
0.0006047,0.18131
0.0006047,0.18156
0.0006047,0.18163
0.00060976,0.18191
0.00061229,0.18202
0.00061229,0.18244
0.00061735,0.18297
0.00061988,0.18308
0.00062241,0.18357
0.00062241,0.18361
0.00063,0.184
0.00063253,0.18407
0.00063506,0.18435
0.00063506,0.18442
0.00063506,0.18446
0.00063506,0.18453
0.00063759,0.18457
0.00063759,0.18474
0.00064012,0.18503
0.00064265,0.18534
0.00064518,0.18534
0.00064771,0.18577
0.00065277,0.18584
0.0006553,0.18616
0.00065783,0.18619
0.00065783,0.18665
0.00065783,0.18672
0.00065783,0.18729
0.00065783,0.18736
0.00066542,0.18796
0.00066795,0.188
0.00067048,0.18835
0.00067048,0.18902
0.00067048,0.18906
0.00067048,0.18945
0.00067301,0.18945
0.00067554,0.18959
0.00067554,0.18963
0.00067554,0.18966
0.00067807,0.18973
0.00067807,0.18984
0.00067807,0.19012
0.0006806,0.19012
0.0006806,0.19026
0.00068313,0.19026
0.00068566,0.19055
0.00068566,0.19058
0.00069072,0.19104
0.00069325,0.19104
0.00070337,0.19139
0.0007059,0.1915
0.00071096,0.19189
0.00071096,0.19196
0.00071602,0.19221
0.00071602,0.19228
0.00071855,0.1927
0.00071855,0.19274
0.00072108,0.19323
0.00072108,0.19338
0.00072361,0.19362
0.00072361,0.19384
0.00072361,0.19387
0.00072614,0.19391
0.00072614,0.19398
0.0007312,0.19405
0.0007312,0.19412
0.0007312,0.19423
0.00073626,0.19437
0.00074132,0.19437
0.00074638,0.19476
0.00074638,0.19483
0.00074638,0.19518
0.00074891,0.19532
0.0007565,0.19568
0.0007565,0.19571
0.00076156,0.19589
0.00076409,0.19592
0.00076662,0.19621
0.00076662,0.19635
0.00076662,0.19674
0.00076915,0.19681
0.00077422,0.19706
0.00077675,0.19706
0.00077928,0.19709
0.00077928,0.19723
0.00077928,0.19727
0.00078181,0.19737
0.00078181,0.19741
0.00078434,0.19741
0.00078434,0.19748
0.00079193,0.19766
0.00079193,0.19769
0.00079699,0.19801
0.00079699,0.19805
0.00081217,0.19826
0.00081217,0.1984
0.00081217,0.19879
0.0008147,0.19883
0.00081976,0.19918
0.00082482,0.19932
0.00083241,0.19953
0.00083241,0.1996
0.00083494,0.19996
0.00083494,0.20003
0.00083747,0.20049
0.00083747,0.20059
0.00084,0.20134
0.00084,0.20176
0.00084,0.2018
0.00084,0.20183
0.00084,0.20194
0.00084253,0.20219
0.00084253,0.2024
0.00084253,0.20247
0.00084506,0.20275
0.00084506,0.20279
0.00085265,0.20307
0.00085265,0.20321
0.00086277,0.2036
0.00086277,0.20364
0.00086277,0.20403
0.00086277,0.20413
0.00086277,0.20484
0.00086277,0.20488
0.0008653,0.20527
0.0008653,0.20537
0.00087036,0.20573
0.00087289,0.20576
0.00087542,0.20619
0.00088048,0.20619
0.00088048,0.2064
0.00088048,0.20647
0.00088048,0.2065
0.00088048,0.20654
0.00088301,0.20661
0.00088301,0.20665
0.00088301,0.20686
0.00088301,0.20718
0.00088554,0.20742
0.0008906,0.20746
0.00089313,0.20767
0.00089819,0.20767
0.00090072,0.20806
0.00090325,0.20838
0.00090325,0.20849
0.00090325,0.20877
0.00090325,0.20902
0.00090578,0.20941
0.00091084,0.20948
0.00091337,0.20976
0.00091337,0.20994
0.00091843,0.21036
0.00091843,0.2104
0.00091843,0.21057
0.00092096,0.21057
0.00092096,0.21061
0.00092349,0.21079
0.00092602,0.211
0.00092602,0.21107
0.00092602,0.21142
0.00092855,0.21142
0.00093108,0.21153
0.00093361,0.21163
0.00093361,0.21199
0.00093361,0.21206
0.00093614,0.21224
0.00093614,0.21238
0.00094626,0.21291
0.00095132,0.21298
0.00095385,0.21326
0.00095638,0.21333
0.00095891,0.21362
0.00095891,0.21369
0.00095891,0.21422
0.00095891,0.21425
0.00095891,0.21468
0.00095891,0.21478
0.00096144,0.21478
0.00096397,0.21507
0.00096903,0.21521
0.00096903,0.21524
0.00097156,0.21553
0.00097156,0.2157
0.00097915,0.21599
0.00097915,0.21606
0.00098421,0.21641
0.0009918,0.21648
0.0009918,0.21715
0.0009918,0.2174
0.0010019,0.21779
0.0010045,0.21779
0.0010095,0.21846
0.0010146,0.21853
0.0010171,0.21907
0.0010196,0.21907
0.0010196,0.21963
0.0010222,0.21967
0.0010272,0.21999
0.0010298,0.21999
0.0010323,0.22009
0.0010323,0.22013
0.0010323,0.22023
0.0010348,0.2203
0.0010348,0.22059
0.0010348,0.22066
0.0010348,0.22083
0.0010348,0.22101
0.0010373,0.22108
0.0010399,0.22137
0.0010424,0.22144
0.00105,0.22175
0.0010551,0.22179
0.0010652,0.22214
0.0010677,0.22214
0.0010728,0.22282
0.0010829,0.22306
0.0010854,0.22345
0.0010905,0.2237
0.0011006,0.22409
0.0011006,0.22423
0.0011006,0.22455
0.0011006,0.22459
0.0011031,0.2248
0.0011031,0.22505
0.0011107,0.22519
0.0011107,0.22522
0.0011133,0.22536
0.0011133,0.2254
0.0011133,0.22565
0.0011183,0.22575
0.0011208,0.22611
0.0011259,0.22611
0.0011335,0.22646
0.0011335,0.2265
0.0011386,0.22685
0.0011411,0.22685
0.0011461,0.22727
0.0011512,0.22738
0.0011563,0.22798
0.0011588,0.22812
0.0011613,0.22855
0.0011639,0.22929
0.0011664,0.22933
0.0011689,0.22965
0.0011689,0.22979
0.0011689,0.22982
0.0011714,0.22993
0.0011714,0.23007
0.0011714,0.23011
0.001174,0.23028
0.0011765,0.23039
0.0011841,0.23095
0.0011841,0.23099
0.0011866,0.23131
0.0011892,0.23134
0.0011993,0.2317
0.0012043,0.23216
0.0012069,0.23219
0.0012145,0.23269
0.0012195,0.23276
0.0012296,0.23325
0.0012322,0.23375
0.0012398,0.23403
0.0012448,0.23407
0.0012448,0.23425
0.0012473,0.23435
0.0012499,0.23435
0.0012524,0.23456
0.0012524,0.23463
0.0012524,0.23492
0.0012524,0.23495
0.0012575,0.2352
0.0012575,0.23531
0.0012651,0.23577
0.0012701,0.23577
0.0012726,0.23605
0.0012752,0.23612
0.0012828,0.23644
0.0012853,0.23651
0.0012904,0.23693
0.0012904,0.23704
0.001303,0.23761
0.0013055,0.23761
0.0013131,0.23824
0.0013157,0.23831
0.0013182,0.23885
0.0013207,0.23892
0.0013207,0.23916
0.0013207,0.2392
0.0013258,0.23948
0.0013258,0.23952
0.0013258,0.23955
0.0013258,0.23959
0.0013258,0.23977
0.0013258,0.2398
0.0013308,0.24015
0.0013435,0.24061
0.0013435,0.24069
0.0013486,0.24104
0.0013486,0.24118
0.0013637,0.24185
0.0013637,0.2421
0.0013764,0.24274
0.0013764,0.24284
0.001384,0.24327
0.001384,0.24334
0.001389,0.24387
0.0013966,0.24394
0.0014017,0.24419
0.0014067,0.24419
0.0014093,0.24451
0.0014093,0.24465
0.0014093,0.24475
0.0014093,0.24479
0.0014118,0.24483
0.0014143,0.24483
0.0014219,0.24486
0.0014219,0.2449
0.0014219,0.24521
0.001427,0.24546
0.001427,0.2455
0.0014371,0.24578
0.0014447,0.24599
0.0014649,0.24638
0.00147,0.24645
0.0014776,0.24674
0.0014776,0.24688
0.0014801,0.2473
0.0014902,0.24748
0.0014978,0.24815
0.0015079,0.24829
0.0015206,0.24907
0.0015231,0.24971
0.0015231,0.2501
0.0015231,0.25013
0.0015257,0.25038
0.0015257,0.25042
0.0015282,0.25042
0.0015307,0.25049
0.0015383,0.25052
0.0015434,0.2508
0.001556,0.25102
0.001556,0.25116
0.0015586,0.25148
0.0015586,0.25155
0.0015687,0.2518
0.0015737,0.2519
0.0015763,0.25243
0.0015763,0.25261
0.0015864,0.25314
0.001594,0.25318
0.001594,0.25399
0.0016016,0.25406
0.0016066,0.25445
0.0016092,0.25448
0.0016117,0.2548
0.0016117,0.25484
0.0016117,0.25519
0.0016142,0.25519
0.0016167,0.25533
0.0016193,0.25537
0.0016193,0.2554
0.0016193,0.25548
0.0016193,0.25555
0.0016193,0.25583
0.0016193,0.25586
0.0016193,0.25608
0.0016218,0.25615
0.0016294,0.25625
0.0016294,0.25636
0.0016395,0.25671
0.001642,0.25693
0.0016522,0.25739
0.0016547,0.25749
0.0016623,0.25809
0.0016673,0.25824
0.0016825,0.25884
0.0016851,0.25891
0.0016851,0.25976
0.0016851,0.25983
0.0016876,0.26022
0.0016876,0.26032
0.0016901,0.26064
0.0016952,0.26082
0.0016952,0.26085
0.0016977,0.26085
0.0017002,0.26092
0.0017028,0.261
0.0017078,0.26114
0.0017104,0.26149
0.0017104,0.26156
0.0017255,0.26181
0.0017255,0.26184
0.0017331,0.26227
0.0017357,0.26245
0.0017458,0.26291
0.0017458,0.26305
0.0017559,0.26337
0.0017584,0.26351
0.001761,0.26407
0.001761,0.26414
0.001766,0.26457
0.0017686,0.26464
0.0017787,0.26506
0.0017812,0.26506
0.0017812,0.26545
0.0017888,0.26545
0.0017939,0.26574
0.0017964,0.26577
0.0017964,0.26581
0.0017964,0.26584
0.0017989,0.26584
0.0017989,0.26595
0.0018014,0.26623
0.001804,0.26623
0.0018116,0.2669
0.0018116,0.26694
0.0018192,0.26726
0.0018192,0.26733
0.0018242,0.26751
0.0018318,0.26768
0.0018369,0.26836
0.0018419,0.26853
0.001847,0.26913
0.0018672,0.26928
0.0018773,0.26998
0.0018824,0.27016
0.0018875,0.27083
0.0018875,0.27087
0.00189,0.27136
0.00189,0.2714
0.0018925,0.27172
0.0018925,0.27175
0.0018951,0.27204
0.0018976,0.27204
0.0018976,0.27207
0.0018976,0.27211
0.0018976,0.27225
0.0018976,0.27228
0.0018976,0.2726
0.0019026,0.2726
0.0019153,0.27288
0.0019204,0.27292
0.0019254,0.27338
0.0019305,0.27342
0.0019406,0.27391
0.0019431,0.27398
0.0019608,0.27462
0.0019659,0.27476
0.0019735,0.27543
0.0019836,0.2755
0.0019963,0.2761
0.0020114,0.27621
0.0020165,0.27674
0.0020165,0.27681
0.002019,0.27745
0.0020292,0.2778
0.0020292,0.27805
0.0020317,0.27809
0.0020342,0.27816
0.0020367,0.27819
0.0020393,0.27837
0.0020393,0.2784
0.0020443,0.27872
0.0020469,0.27872
0.0020545,0.2789
0.0020772,0.27936
0.0020798,0.27943
0.0020798,0.27961
0.0020798,0.27964
0.0020975,0.28021
0.0021051,0.28035
0.0021202,0.28078
0.0021278,0.28102
0.0021379,0.28148
0.0021455,0.28173
0.0021582,0.28223
0.0021658,0.28226
0.0021784,0.28279
0.0021784,0.28283
0.002181,0.28325
0.0021835,0.28329
0.002186,0.2835
0.0021885,0.28371
0.0021911,0.28378
0.0021961,0.28385
0.0021987,0.28385
0.0022037,0.28403
0.0022037,0.2841
0.0022113,0.28446
0.0022113,0.2846
0.0022214,0.28506
0.0022214,0.28516
0.0022265,0.28587
0.0022366,0.28601
0.0022442,0.28654
0.0022518,0.28668
0.0022645,0.28739
0.002267,0.28771
0.0022923,0.28856
0.0022973,0.2886
0.0023049,0.28923
0.0023049,0.28927
0.0023151,0.28973
0.0023151,0.28976
0.0023226,0.28998
0.0023252,0.29008
0.0023277,0.29008
0.0023302,0.29008
0.0023378,0.29022
0.0023429,0.29044
0.0023454,0.29044
0.0023581,0.29075
0.0023606,0.29079
0.0023631,0.29118
0.0023682,0.29132
0.0023859,0.29164
0.0023884,0.29167
0.0023985,0.29228
0.0024061,0.29235
0.0024213,0.29323
0.0024238,0.29341
0.0024416,0.29415
0.0024492,0.29433
0.0024542,0.29496
0.0024567,0.295
0.0024694,0.2956
0.0024694,0.29571
0.0024795,0.29634
0.0024795,0.29638
0.0024795,0.2967
0.002482,0.2967
0.0024846,0.29695
0.0024896,0.29695
0.0024972,0.29709
0.0025073,0.29734
0.0025149,0.29772
0.00252,0.29772
0.0025276,0.29818
0.0025326,0.29826
0.0025402,0.29879
0.0025453,0.29886
0.0025453,0.29967
0.0025529,0.29974
0.0025655,0.30041
0.0025681,0.30056
0.0025757,0.3008
0.0025807,0.30084
0.002606,0.30176
0.002606,0.30186
0.0026136,0.30247
0.0026161,0.30247
0.0026237,0.30321
0.0026237,0.30324
0.0026288,0.30367
0.0026288,0.30378
0.0026288,0.30381
0.0026288,0.30388
0.0026338,0.3042
0.0026364,0.30438
0.0026414,0.30438
0.0026592,0.30455
0.0026642,0.30455
0.0026743,0.30501
0.0026819,0.30505
0.0026996,0.30558
0.0027098,0.30572
0.0027275,0.30636
0.00273,0.3065
0.0027502,0.30728
0.0027679,0.30749
0.0027806,0.30813
0.0027857,0.3083
0.0027932,0.30898
0.0027932,0.30901
0.0028008,0.30947
0.0028034,0.30947
0.0028135,0.31007
0.0028135,0.31011
0.0028261,0.31029
0.0028287,0.31043
0.0028312,0.31053
0.0028337,0.31053
0.0028413,0.31064
0.0028514,0.31082
0.0028514,0.31089
0.002859,0.31142
0.0028641,0.31156
0.0028793,0.31206
0.002897,0.31213
0.0029198,0.31298
0.0029198,0.31315
0.00294,0.31397
0.0029451,0.31411
0.0029754,0.31485
0.0029779,0.31485
0.0029855,0.31566
0.0029881,0.3157
0.0030058,0.31634
0.0030058,0.31641
0.0030159,0.31694
0.0030184,0.31712
0.0030184,0.31715
0.0030184,0.31719
0.003021,0.3174
0.0030235,0.31765
0.003026,0.31768
0.0030361,0.31793
0.0030463,0.318
0.0030614,0.31821
0.0030741,0.31828
0.0030842,0.31892
0.0030943,0.3191
0.0031196,0.32012
0.0031247,0.32037
0.0031323,0.32108
0.0031373,0.32122
0.0031626,0.32203
0.0031753,0.32207
0.0031905,0.32281
0.0031955,0.32285
0.0032107,0.32359
0.0032132,0.32363
0.0032183,0.32423
0.0032208,0.32426
0.0032234,0.32465
0.0032234,0.32476
0.0032234,0.32479
0.003231,0.32504
0.0032335,0.32504
0.0032461,0.32532
0.0032487,0.32532
0.0032563,0.32557
0.0032613,0.32561
0.003274,0.3261
0.0032841,0.32621
0.0033094,0.32692
0.003322,0.32709
0.0033473,0.32773
0.0033651,0.32784
0.003403,0.32879
0.0034157,0.329
0.0034308,0.32943
0.0034384,0.3295
0.0034485,0.33046
0.0034511,0.33046
0.0034688,0.3312
0.0034713,0.3312
0.0034713,0.33159
0.0034738,0.33166
0.0034764,0.33173
0.0034814,0.33173
0.003484,0.33187
0.003489,0.33201
0.0034941,0.33201
0.0035067,0.33226
0.0035093,0.3323
0.0035169,0.33307
0.0035346,0.33314
0.0035548,0.33382
0.00357,0.33396
0.0036079,0.3346
0.0036206,0.33474
0.0036585,0.33552
0.0036763,0.33569
0.0036838,0.33647
0.0036889,0.33665
0.0036914,0.33743
0.003694,0.33746
0.0037016,0.33835
0.0037041,0.33835
0.0037066,0.33881
0.0037091,0.33881
0.0037091,0.33902
0.0037091,0.33905
0.0037193,0.33912
0.0037243,0.33951
0.0037446,0.33976
0.0037471,0.33976
0.0037496,0.33997
0.0037598,0.33997
0.00378,0.34022
0.0037876,0.34033
0.0038002,0.34111
0.0038104,0.34118
0.0038255,0.34199
0.0038407,0.34203
0.003866,0.34266
0.0038711,0.34291
0.0038938,0.34362
0.0038938,0.34369
0.003909,0.34447
0.0039141,0.3445
0.0039242,0.34535
0.0039242,0.34539
0.0039267,0.34578
0.0039318,0.34599
0.0039369,0.34613
0.0039419,0.34624
0.0039444,0.34627
0.0039571,0.34663
0.0039622,0.34666
0.0039748,0.34698
0.0039799,0.34705
0.0039951,0.34733
0.0040026,0.34748
0.0040128,0.34794
0.0040229,0.34818
0.0040457,0.34921
0.0040507,0.34939
0.0040634,0.35009
0.0040684,0.35016
0.0040887,0.35073
0.0040937,0.35087
0.0041165,0.35158
0.0041266,0.35169
0.0041418,0.35225
0.0041443,0.35225
0.004157,0.35271
0.004162,0.35271
0.0041671,0.35296
0.0041696,0.35296
0.0041823,0.35307
0.0041899,0.35346
0.0041949,0.35346
0.0042101,0.35377
0.0042152,0.35381
0.0042253,0.35445
0.0042379,0.35448
0.0042607,0.35494
0.0042708,0.35519
0.0043214,0.35576
0.0043341,0.35586
0.0043543,0.35664
0.0043569,0.35668
0.0043796,0.35767
0.0043796,0.35784
0.0043999,0.35866
0.0044024,0.3588
0.0044353,0.35961
0.0044378,0.35965
0.0044429,0.36018
0.0044429,0.36021
0.0044454,0.36057
0.0044479,0.36057
0.0044479,0.36064
0.004453,0.36064
0.0044581,0.36085
0.0044657,0.36117
0.0044783,0.36159
0.0044808,0.36166
0.0045112,0.36244
0.0045238,0.36258
0.0045593,0.36326
0.0045744,0.3635
0.0046175,0.36432
0.004625,0.3645
0.0046453,0.36573
0.0046478,0.36591
0.0046731,0.36665
0.0046832,0.3669
0.0047085,0.36761
0.0047161,0.36775
0.0047364,0.36867
0.0047414,0.36871
0.0047516,0.36913
0.0047516,0.36917
0.0047617,0.36938
0.0047617,0.36941
0.0047642,0.36941
0.0047667,0.36963
0.0047693,0.36963
0.0047819,0.3698
0.004787,0.3698
0.0048022,0.37009
0.0048047,0.37009
0.0048173,0.37051
0.0048173,0.37058
0.0048325,0.3714
0.0048477,0.37161
0.0048831,0.3727
0.0049059,0.37292
0.0049312,0.3737
0.0049312,0.3738
0.004959,0.37458
0.0049717,0.37476
0.0049793,0.37525
0.0049843,0.37536
0.0050096,0.37607
0.0050122,0.37607
0.0050223,0.37663
0.0050248,0.37667
0.0050299,0.37684
0.0050324,0.37695
0.0050324,0.37702
0.0050349,0.37702
0.0050375,0.3772
0.005045,0.37723
0.0050526,0.37745
0.0050577,0.37745
0.0050678,0.37787
0.0050678,0.37794
0.0050957,0.37844
0.0051032,0.37861
0.0051437,0.37939
0.0051716,0.37971
0.0051867,0.3806
0.0051918,0.3807
0.0052146,0.38137
0.0052348,0.38159
0.0052753,0.38226
0.0052955,0.38233
0.0053208,0.38339
0.0053284,0.38346
0.005336,0.3842
0.005336,0.38424
0.0053461,0.38463
0.0053461,0.38466
0.0053512,0.38488
0.0053512,0.38491
0.0053537,0.38509
0.0053638,0.38537
0.0053714,0.38537
0.0053891,0.38576
0.0053967,0.38576
0.0054043,0.38619
0.0054119,0.38622
0.0054423,0.38665
0.0054499,0.38689
0.0054701,0.38774
0.0054878,0.38799
0.0055258,0.38888
0.0055308,0.38895
0.0055814,0.3899
0.0055941,0.39015
0.0056447,0.39093
0.0056548,0.39103
0.0056877,0.39188
0.0056978,0.39188
0.0057206,0.39259
0.0057206,0.39263
0.0057307,0.39291
0.0057307,0.39294
0.0057307,0.39323
0.0057332,0.39323
0.0057383,0.39323
0.005756,0.39337
0.0057788,0.39355
0.0057813,0.39355
0.0058041,0.39397
0.0058117,0.39401
0.0058395,0.39443
0.0058547,0.39464
0.0058876,0.39521
0.0059078,0.39528
0.0059407,0.39613
0.0059508,0.39624
0.0059685,0.39684
0.0059787,0.39716
0.006004,0.39808
0.0060116,0.39818
0.0060242,0.39903
0.0060419,0.3991
0.006052,0.3997
0.0060596,0.3997
0.0060672,0.40009
0.0060723,0.40009
0.0060799,0.40034
0.0060824,0.40038
0.0060976,0.40045
0.0061052,0.40045
0.0061279,0.40066
0.006133,0.40066
0.0061431,0.40108
0.0061456,0.40115
0.0061811,0.40154
0.0061988,0.40168
0.0062241,0.40236
0.0062367,0.4025
0.0062772,0.40345
0.0062873,0.4037
0.0063076,0.40427
0.0063202,0.40441
0.0063658,0.40529
0.0063911,0.40551
0.0064063,0.40621
0.0064138,0.40621
0.0064644,0.40706
0.006467,0.4071
0.0064771,0.40763
0.0064796,0.40781
0.0064796,0.40788
0.0064822,0.40798
0.0064897,0.40798
0.0065024,0.4083
0.0065049,0.4083
0.0065201,0.4088
0.0065353,0.40883
0.0065555,0.40947
0.0065732,0.40965
0.006634,0.41035
0.0066416,0.41053
0.0066871,0.41138
0.0066947,0.41163
0.0067276,0.41237
0.0067352,0.41244
0.0067908,0.41322
0.0068237,0.41343
0.0068414,0.41428
0.0068516,0.41432
0.0068743,0.41488
0.0068794,0.41492
0.0069047,0.41534
0.0069072,0.41534
0.0069148,0.41563
0.0069173,0.41563
0.0069173,0.41577
0.0069173,0.4158
0.0069199,0.4158
0.0069224,0.4158
0.0069376,0.41587
0.0069401,0.41591
0.0069553,0.41609
0.0069629,0.41609
0.0069831,0.41644
0.0069856,0.41648
0.0070109,0.41711
0.0070464,0.41715
0.0070919,0.41793
0.0071096,0.418
0.0071501,0.41885
0.0071628,0.41909
0.0071982,0.42008
0.0072083,0.42019
0.0072614,0.42086
0.0072969,0.42115
0.0073601,0.42171
0.0073829,0.42178
0.0074132,0.42274
0.0074335,0.42277
0.0074588,0.42323
0.0074613,0.42323
0.0074638,0.42355
0.0074664,0.42355
0.0074689,0.42366
0.0074689,0.42369
0.0074714,0.42369
0.007474,0.42373
0.0074866,0.42387
0.0074917,0.42387
0.0075119,0.42398
0.007517,0.42398
0.0075448,0.42422
0.0075499,0.42433
0.0075726,0.42479
0.007603,0.42493
0.0076308,0.42543
0.0076409,0.42557
0.0076966,0.42613
0.0077194,0.42642
0.0077548,0.42713
0.0077649,0.42723
0.007813,0.42822
0.0078434,0.42865
0.0079167,0.42978
0.0079319,0.42992
0.00798,0.43066
0.0079876,0.43077
0.0080053,0.43158
0.0080129,0.43158
0.0080331,0.4319
0.0080356,0.43204
0.0080356,0.43208
0.0080382,0.43215
0.0080407,0.43215
0.0080508,0.43233
0.0080584,0.43236
0.0080812,0.43279
0.0080888,0.43286
0.008109,0.43339
0.0081293,0.43346
0.0081748,0.43456
0.0081976,0.43463
0.0082229,0.4353
0.0082456,0.43544
0.0082836,0.43601
0.0083089,0.43611
0.008357,0.43679
0.0083772,0.43689
0.0084278,0.43774
0.0084379,0.43792
0.0084708,0.43884
0.0084784,0.43891
0.0085037,0.43955
0.0085088,0.43955
0.0085265,0.43997
0.0085315,0.43997
0.0085366,0.44011
0.0085391,0.44018
0.0085493,0.44018
0.0085493,0.44022
0.0085518,0.44025
0.0085543,0.44025
0.0085771,0.44061
0.0085872,0.44061
0.0086049,0.44068
0.0086176,0.44071
0.0086302,0.44103
0.0086353,0.44107
0.0086707,0.44156
0.0086935,0.44181
0.008739,0.4428
0.0087567,0.44294
0.0088023,0.44369
0.0088225,0.44397
0.0088858,0.44471
0.0089035,0.44482
0.0089667,0.44606
0.0089693,0.44613
0.0090274,0.44715
0.009035,0.44719
0.0090629,0.44807
0.0090654,0.44807
0.0090856,0.44853
0.0090882,0.44853
0.0091008,0.44867
0.0091034,0.44871
0.0091059,0.44875
0.0091109,0.44875
0.0091287,0.44892
0.0091312,0.44896
0.0091514,0.44913
0.0091514,0.44917
0.0091793,0.44967
0.0091843,0.4497
0.00924,0.45023
0.0092678,0.45041
0.0093108,0.45105
0.0093311,0.45119
0.0093893,0.45189
0.0093994,0.45193
0.0094424,0.45296
0.0094854,0.45299
0.0095588,0.45416
0.0095942,0.45444
0.0096296,0.45554
0.0096524,0.45557
0.0096903,0.45611
0.0096954,0.45611
0.0097258,0.45646
0.0097334,0.4566
0.0097359,0.45692
0.0097359,0.45695
0.0097384,0.45699
0.0097561,0.4572
0.0097612,0.4572
0.0097915,0.45745
0.0097991,0.45745
0.009832,0.45773
0.0098371,0.4578
0.0098826,0.45844
0.0099105,0.45851
0.0099737,0.45908
0.0099838,0.45915
0.010055,0.46003
0.010072,0.46032
0.010105,0.46106
0.010126,0.46124
0.010204,0.46216
0.010219,0.46233
0.010275,0.4635
0.010285,0.46357
0.010303,0.46421
0.010308,0.46424
0.010336,0.46488
0.010353,0.46488
0.010376,0.46513
0.010379,0.4652
0.010379,0.46527
0.010386,0.46531
0.010389,0.46531
0.010406,0.46555
0.010414,0.46555
0.010432,0.46594
0.010434,0.46598
0.010454,0.46654
0.010467,0.46658
0.01051,0.46707
0.010543,0.46718
0.010589,0.46796
0.010609,0.4681
0.010675,0.46916
0.010697,0.4693
0.010748,0.47061
0.010771,0.47075
0.010834,0.47206
0.010864,0.47231
0.010917,0.47309
0.010928,0.47309
0.010976,0.47373
0.010983,0.47376
0.011009,0.47415
0.011011,0.47415
0.011016,0.47458
0.011021,0.47472
0.011026,0.47475
0.011029,0.47479
0.011036,0.47486
0.011041,0.47486
0.011057,0.47511
0.011067,0.47514
0.011107,0.47557
0.01111,0.4756
0.011155,0.47617
0.011178,0.47627
0.011251,0.47712
0.011279,0.47719
0.01132,0.47797
0.011353,0.47801
0.011413,0.47907
0.011429,0.47911
0.011484,0.47978
0.011517,0.47999
0.011568,0.48137
0.01158,0.48144
0.011608,0.48208
0.011616,0.48208
0.011646,0.48268
0.011651,0.48268
0.011676,0.483
0.011684,0.48317
0.011684,0.48325
0.011687,0.48328
0.011694,0.48328
0.011699,0.48353
0.011704,0.48353
0.011722,0.48374
0.011755,0.48399
0.011763,0.48399
0.011811,0.48438
0.011828,0.48441
0.011912,0.48509
0.011935,0.48516
0.011993,0.48572
0.012018,0.48579
0.012094,0.48647
0.012114,0.48661
0.01218,0.48781
0.012208,0.48813
0.012269,0.48915
0.012281,0.48926
0.012349,0.48993
0.012355,0.49
0.012387,0.49046
0.012408,0.49046
0.01243,0.49089
0.012433,0.49107
0.012443,0.49114
0.012446,0.49114
0.012448,0.49114
0.012448,0.49128
0.012456,0.49128
0.012466,0.49135
0.012484,0.49138
0.012522,0.4916
0.012532,0.49167
0.012577,0.49202
0.012597,0.49209
0.012681,0.4928
0.012689,0.49291
0.012744,0.49372
0.012769,0.49386
0.01283,0.49464
0.012853,0.49467
0.012916,0.49559
0.012952,0.49577
0.013002,0.49701
0.013028,0.49708
0.013066,0.49779
0.013073,0.49782
0.013121,0.49846
0.013129,0.4985
0.013154,0.49881
0.013169,0.49899
0.013179,0.4991
0.013184,0.4991
0.013187,0.49917
0.013189,0.49917
0.013205,0.49942
0.013215,0.49942
0.013232,0.49988
0.013238,0.49988
0.013293,0.5003
0.013313,0.50037
0.013384,0.50087
0.013412,0.50108
0.013473,0.50189
0.013498,0.50193
0.013572,0.50292
0.013602,0.50306
0.013663,0.50409
0.013701,0.5043
0.013789,0.5055
0.013827,0.50557
0.01387,0.50603
0.013885,0.5061
0.013931,0.50671
0.013943,0.50671
0.014002,0.50724
0.014009,0.50724
0.01404,0.50755
0.014045,0.50766
0.014052,0.5077
0.014057,0.5077
0.014067,0.50784
0.014083,0.50794
0.014123,0.50812
0.014126,0.50812
0.014174,0.50865
0.014184,0.50872
0.014245,0.50932
0.014277,0.50957
0.014336,0.51028
0.014353,0.51056
0.014434,0.51138
0.01447,0.51145
0.014553,0.51276
0.014591,0.51286
0.014725,0.51435
0.014766,0.51442
0.014829,0.5153
0.014844,0.51534
0.014915,0.51605
0.014928,0.51608
0.014978,0.51647
0.014983,0.51647
0.015011,0.5169
0.015049,0.51707
0.015057,0.51707
0.015062,0.51711
0.015069,0.51721
0.015082,0.51725
0.015105,0.51757
0.01512,0.5176
0.015186,0.51852
0.015209,0.51856
0.015264,0.51905
0.015297,0.51909
0.015378,0.52029
0.015403,0.52036
0.015484,0.52146
0.015505,0.52167
0.015568,0.52312
0.015591,0.52319
0.015709,0.5244
0.01575,0.52482
0.015826,0.52613
0.015846,0.52631
0.015904,0.52723
0.015922,0.52726
0.01597,0.52794
0.015978,0.52794
0.016011,0.5285
0.016028,0.52871
0.016028,0.52875
0.016031,0.52875
0.016043,0.52875
0.016054,0.52879
0.016074,0.52893
0.016097,0.529
0.016172,0.52953
0.01618,0.52953
0.016261,0.53045
0.016286,0.53055
0.016395,0.5314
0.016428,0.5314
0.016496,0.53222
0.016552,0.53232
0.016641,0.53349
0.016668,0.53381
0.016767,0.53519
0.01683,0.53554
0.016901,0.53675
0.016919,0.53678
0.016995,0.53777
0.017007,0.53777
0.017066,0.53883
0.017071,0.53883
0.017126,0.53937
0.017162,0.53958
0.017167,0.53968
0.017172,0.53983
0.0172,0.54025
0.01721,0.54025
0.017278,0.54082
0.017291,0.54085
0.017346,0.54131
0.017384,0.54145
0.017498,0.54237
0.017539,0.54248
0.017627,0.54336
0.017653,0.54351
0.017759,0.5445
0.017777,0.54464
0.017868,0.54605
0.017916,0.54641
0.018017,0.54757
0.018052,0.54761
0.018131,0.54839
0.018156,0.54839
0.018237,0.5491
0.018242,0.5491
0.018295,0.54934
0.018323,0.54956
0.018346,0.54956
0.018346,0.54963
0.018348,0.54963
0.018361,0.5498
0.018379,0.5498
0.01845,0.55041
0.018462,0.55041
0.018525,0.5514
0.018546,0.55147
0.018662,0.55207
0.018713,0.55214
0.018847,0.55285
0.018887,0.55313
0.018989,0.55444
0.019014,0.55469
0.01909,0.55564
0.019155,0.55578
0.019267,0.55723
0.019315,0.55731
0.019421,0.5584
0.019459,0.55844
0.019548,0.55907
0.019553,0.55907
0.019606,0.55932
0.019611,0.55932
0.019639,0.55939
0.019656,0.5595
0.019659,0.55953
0.019669,0.55953
0.019697,0.55961
0.019712,0.55961
0.019793,0.56053
0.019798,0.56056
0.019864,0.56137
0.019892,0.56148
0.020006,0.56244
0.020064,0.56254
0.020137,0.56375
0.02018,0.56385
0.020279,0.56513
0.020332,0.56544
0.02041,0.5664
0.020461,0.56668
0.020623,0.56789
0.020674,0.56803
0.020782,0.56888
0.020823,0.56888
0.020916,0.56958
0.020947,0.56962
0.020997,0.56997
0.021002,0.56997
0.02103,0.57011
0.021045,0.57033
0.021048,0.57033
0.021053,0.57036
0.021068,0.57047
0.021094,0.5705
0.021167,0.57103
0.021177,0.57103
0.021258,0.57185
0.021266,0.57195
0.021362,0.57277
0.021417,0.57284
0.021516,0.57401
0.021541,0.57422
0.021655,0.57539
0.021726,0.57571
0.021842,0.57694
0.021903,0.57701
0.022052,0.57793
0.022121,0.57808
0.022204,0.57893
0.022227,0.579
0.022323,0.58013
0.022341,0.58013
0.022402,0.58041
0.022414,0.58041
0.022455,0.58066
0.022478,0.58069
0.02248,0.58077
0.022488,0.58077
0.022498,0.58087
0.022518,0.58087
0.022619,0.58137
0.022624,0.58137
0.022713,0.58225
0.022718,0.58225
0.022806,0.58307
0.02286,0.5831
0.022976,0.58434
0.022999,0.58455
0.023123,0.58551
0.023209,0.58586
0.023358,0.58689
0.023393,0.58703
0.023528,0.58788
0.023598,0.58795
0.023778,0.58858
0.023816,0.58862
0.02391,0.58961
0.023942,0.58961
0.024001,0.59021
0.024016,0.59025
0.024069,0.59067
0.024109,0.59088
0.024112,0.59088
0.024132,0.59088
0.024175,0.59088
0.024276,0.59156
0.024287,0.59156
0.024375,0.59205
0.024388,0.59205
0.024507,0.59287
0.024547,0.59297
0.024674,0.59379
0.024729,0.594
0.024863,0.59517
0.024955,0.59527
0.025101,0.59612
0.025129,0.59619
0.025291,0.59732
0.025369,0.59757
0.025504,0.59849
0.025549,0.59849
0.025671,0.59973
0.025698,0.59973
0.025792,0.60016
0.025807,0.60016
0.02587,0.60047
0.025875,0.60047
0.025903,0.60079
0.025911,0.60079
0.025926,0.6009
0.025941,0.6009
0.02602,0.60154
0.026032,0.60154
0.026098,0.60207
0.026108,0.60207
0.026222,0.60309
0.026265,0.60316
0.026419,0.60401
0.026473,0.60426
0.026607,0.60522
0.026683,0.60557
0.02689,0.60652
0.026936,0.6067
0.027055,0.60752
0.027146,0.60783
0.027292,0.60854
0.027348,0.60861
0.027475,0.60957
0.02749,0.6096
0.027568,0.61049
0.027581,0.61049
0.027654,0.61084
0.027659,0.61084
0.02774,0.61109
0.027743,0.61109
0.02775,0.61112
0.027771,0.61112
0.02791,0.61162
0.027922,0.61162
0.028006,0.61219
0.028011,0.61219
0.028102,0.61307
0.028132,0.61314
0.028332,0.61406
0.02839,0.61413
0.028532,0.61548
0.028608,0.61569
0.028815,0.61707
0.028904,0.61714
0.029094,0.61813
0.02917,0.61827
0.029362,0.61905
0.02942,0.61912
0.029587,0.62011
0.02962,0.62011
0.029711,0.62093
0.029731,0.62093
0.02983,0.6217
0.029843,0.6217
0.029901,0.62231
0.029916,0.62241
0.029939,0.62241
0.030083,0.6227
0.030093,0.6227
0.030184,0.62337
0.030192,0.62337
0.030301,0.62464
0.030344,0.62468
0.030495,0.6256
0.030561,0.62577
0.030662,0.62698
0.030693,0.62712
0.030875,0.62846
0.030948,0.6285
0.031143,0.62945
0.031237,0.62963
0.031487,0.63041
0.031571,0.63048
0.031723,0.63161
0.031763,0.63168
0.031839,0.63264
0.031874,0.63264
0.031981,0.63317
0.031991,0.63317
0.032072,0.63363
0.032079,0.6337
0.032095,0.6337
0.032229,0.63412
0.032231,0.63412
0.032322,0.63483
0.032403,0.63593
0.032418,0.63593
0.032593,0.63699
0.032692,0.6371
0.032859,0.63858
0.032909,0.63876
0.033109,0.63979
0.033225,0.63982
0.033398,0.6411
0.033476,0.64117
0.033671,0.64255
0.033777,0.64258
0.033898,0.64343
0.033934,0.64347
0.03403,0.64428
0.034073,0.64428
0.034184,0.6452
0.034205,0.6452
0.034341,0.6457
0.034351,0.6457
0.034367,0.6457
0.034488,0.64598
0.034503,0.64601
0.034609,0.64676
0.034612,0.64676
0.034723,0.64743
0.034728,0.64746
0.03489,0.64856
0.035029,0.64874
0.035199,0.65008
0.035234,0.65022
0.035384,0.65114
0.035515,0.65132
0.035735,0.65231
0.035809,0.65238
0.036072,0.65376
0.036221,0.65408
0.036424,0.65497
0.036489,0.655
0.036606,0.65553
0.036646,0.65553
0.036783,0.65603
0.036818,0.65603
0.036968,0.65674
0.03697,0.65677
0.036985,0.65677
0.037162,0.65705
0.037167,0.65705
0.037301,0.65758
0.037307,0.65758
0.037395,0.65886
0.037408,0.65886
0.037544,0.66003
0.037643,0.6601
0.037866,0.66126
0.037924,0.66137
0.038109,0.66211
0.038235,0.66233
0.038503,0.66349
0.038604,0.66367
0.03884,0.6648
0.038971,0.66487
0.039189,0.66586
0.03924,0.66597
0.039401,0.66671
0.039467,0.66671
0.039637,0.66724
0.039667,0.66724
0.039859,0.66799
0.039862,0.66799
0.039877,0.66799
0.040026,0.66838
0.040044,0.66838
0.040178,0.66877
0.040188,0.66877
0.040277,0.66954
0.040393,0.67054
0.040487,0.67068
0.040763,0.67163
0.040889,0.67181
0.041079,0.67287
0.041203,0.67294
0.041489,0.67386
0.041593,0.67404
0.04181,0.67521
0.042015,0.67535
0.042276,0.67676
0.042334,0.6768
0.042501,0.67751
0.042559,0.67751
0.042716,0.67821
0.042772,0.67821
0.043055,0.67913
0.043055,0.67917
0.04307,0.67917
0.043209,0.67959
0.043222,0.67959
0.043389,0.67998
0.043394,0.67998
0.043528,0.68069
0.043533,0.68073
0.043642,0.6815
0.04372,0.68158
0.044021,0.68285
0.044171,0.68299
0.044348,0.68426
0.044497,0.68448
0.044798,0.68508
0.044958,0.68515
0.045195,0.68589
0.045352,0.68593
0.045696,0.68738
0.045777,0.68741
0.045934,0.6878
0.046008,0.6878
0.04625,0.68872
0.046311,0.68872
0.046595,0.6894
0.046597,0.6894
0.046612,0.6894
0.046817,0.69003
0.046822,0.69003
0.046967,0.69056
0.046969,0.69056
0.047078,0.69162
0.04708,0.69162
0.047204,0.6923
0.047257,0.69247
0.047543,0.69357
0.047695,0.69368
0.047938,0.69484
0.048067,0.69492
0.048383,0.69566
0.04856,0.69576
0.048778,0.69658
0.048973,0.69676
0.049322,0.69803
0.049469,0.6981
0.049689,0.69898
0.0498,0.69898
0.050063,0.69969
0.050124,0.69969
0.050499,0.7009
0.050501,0.70093
0.050506,0.70093
0.050693,0.70203
0.050698,0.70203
0.050908,0.70266
0.050911,0.70266
0.051111,0.7033
0.051113,0.7033
0.051263,0.70436
0.051303,0.7044
0.051559,0.70514
0.051746,0.70514
0.052047,0.70627
0.052161,0.70638
0.0525,0.70734
0.052715,0.70741
0.052963,0.7084
0.053112,0.70861
0.053454,0.71006
0.053661,0.71024
0.053874,0.71133
0.053962,0.71137
0.054246,0.71194
0.054352,0.71197
0.054891,0.71328
0.054896,0.71328
0.055113,0.71388
0.055121,0.71388
0.055308,0.71466
0.055316,0.71466
0.055531,0.71526
0.05567,0.71608
0.055678,0.71608
0.055918,0.71707
0.056105,0.71717
0.056508,0.71806
0.056637,0.71816
0.056978,0.71937
0.057201,0.71954
0.057527,0.7205
0.057699,0.72064
0.058064,0.72188
0.058286,0.72198
0.058565,0.72315
0.058628,0.72319
0.058899,0.7239
0.058992,0.7239
0.059647,0.72535
0.059655,0.72535
0.059918,0.72577
0.059923,0.72577
0.060116,0.72623
0.060126,0.72623
0.060275,0.72719
0.06028,0.72719
0.060412,0.72772
0.060419,0.72772
0.060601,0.72832
0.060832,0.72842
0.061229,0.72966
0.061391,0.7297
0.061788,0.73055
0.062086,0.73069
0.062519,0.73126
0.062691,0.73133
0.063088,0.73242
0.063415,0.73253
0.063802,0.7338
0.063918,0.73387
0.06426,0.73462
0.064389,0.73469
0.065176,0.73621
0.065502,0.7366
0.065507,0.7366
0.06574,0.7372
0.065968,0.73784
0.065975,0.73784
0.06619,0.73847
0.066198,0.73847
0.066393,0.73943
0.066524,0.73954
0.066924,0.74056
0.067169,0.74074
0.067562,0.74176
0.067835,0.74191
0.068328,0.74279
0.068521,0.74293
0.068908,0.74389
0.069229,0.7441
0.069667,0.74516
0.069824,0.7452
0.070239,0.74654
0.070426,0.74654
0.071529,0.74838
0.071531,0.74838
0.071797,0.74863
0.0718,0.74863
0.07201,0.74895
0.072017,0.74895
0.072273,0.74958
0.072275,0.74958
0.0725,0.74994
0.072505,0.74994
0.072695,0.75089
0.072822,0.751
0.073232,0.75167
0.073525,0.75178
0.073912,0.75256
0.074206,0.75263
0.074793,0.75348
0.07502,0.75351
0.075453,0.75475
0.075822,0.755
0.076323,0.75595
0.076531,0.75599
0.07688,0.75776
0.077077,0.75776
0.078434,0.76016
0.078436,0.76016
0.078735,0.76038
0.07899,0.76055
0.078995,0.76055
0.079258,0.76119
0.079263,0.76119
0.079532,0.76176
0.079762,0.76261
0.079848,0.76264
0.080255,0.7631
0.080589,0.76317
0.080986,0.76409
0.081247,0.76416
0.081801,0.76519
0.082105,0.76533
0.082585,0.76646
0.082869,0.76671
0.083522,0.76767
0.083815,0.76767
0.084255,0.76869
0.084486,0.76869
0.086067,0.77142
0.086421,0.7717
0.086424,0.7717
0.086641,0.77205
0.086646,0.77205
0.086899,0.7723
0.086902,0.7723
0.087178,0.77287
0.087183,0.77287
0.087453,0.7735
0.087496,0.7735
0.08782,0.77418
0.088235,0.77421
0.088678,0.77538
0.088916,0.77538
0.089478,0.77633
0.08987,0.77633
0.090441,0.77729
0.090667,0.77733
0.091355,0.77817
0.091808,0.77821
0.092395,0.77917
0.092645,0.77917
0.094824,0.78285
0.095249,0.78295
0.095251,0.78295
0.095565,0.78323
0.095831,0.78369
0.096172,0.78412
0.096501,0.78493
0.096537,0.78493
0.096934,0.78543
0.09743,0.7855
0.097958,0.78635
0.098191,0.78653
0.098816,0.78723
0.099312,0.78741
0.10001,0.78844
0.10024,0.78861
0.10102,0.78943
0.10151,0.78953
0.10229,0.79081
0.1026,0.79084
0.10503,0.79335
0.1055,0.79353
0.10575,0.79396
0.10575,0.79396
0.10604,0.79427
0.1063,0.79477
0.10671,0.79527
0.10674,0.79527
0.10715,0.7958
0.10765,0.79583
0.10824,0.79661
0.10848,0.79672
0.10909,0.79764
0.10962,0.79778
0.11039,0.79859
0.11064,0.7987
0.11137,0.79958
0.11196,0.79979
0.11298,0.80071
0.11337,0.80086
0.11647,0.80347
0.11698,0.80372
0.11725,0.80383
0.11752,0.80408
0.11788,0.80447
0.11828,0.80503
0.11829,0.80503
0.11883,0.80553
0.11933,0.8056
0.12012,0.80641
0.12043,0.80652
0.12094,0.8074
0.12149,0.80744
0.12234,0.80853
0.12265,0.80861
0.12343,0.80999
0.12399,0.81006
0.12501,0.81144
0.12552,0.81144
0.12931,0.81589
0.12988,0.81611
0.13026,0.81632
0.13055,0.81671
0.1308,0.81703
0.1313,0.81745
0.1313,0.81745
0.1319,0.81834
0.1324,0.81834
0.13333,0.81897
0.1337,0.81897
0.13419,0.81979
0.13463,0.81986
0.1357,0.82103
0.13613,0.82113
0.13682,0.8223
0.13732,0.82237
0.13858,0.82357
0.13918,0.82368
0.14425,0.82743
0.14483,0.82761
0.14533,0.82796
0.14533,0.82796
0.14562,0.82821
0.14579,0.82846
0.14612,0.8287
0.14682,0.82952
0.14727,0.82952
0.14823,0.83012
0.14869,0.83015
0.14917,0.83097
0.14952,0.83107
0.15047,0.83235
0.15107,0.83249
0.15192,0.83337
0.15228,0.83352
0.15369,0.83472
0.15446,0.83479
0.16069,0.83794
0.16136,0.83812
0.16192,0.83819
0.16227,0.83843
0.16247,0.83868
0.16266,0.83897
0.16315,0.83932
0.16356,0.83932
0.16496,0.84003
0.16539,0.8401
0.16616,0.84134
0.1664,0.84141
0.1664,0.84141
0.16723,0.8424
0.16807,0.84247
0.169,0.84332
0.16939,0.84342
0.17083,0.84456
0.17161,0.84456
0.17894,0.8488
0.17965,0.84891
0.18025,0.84909
0.18075,0.84926
0.18098,0.84947
0.18115,0.84979
0.1815,0.85018
0.18185,0.85018
0.18297,0.85078
0.18351,0.85082
0.18471,0.85153
0.18495,0.85156
0.18581,0.85213
0.18654,0.85234
0.18766,0.85347
0.18818,0.85354
0.18955,0.85489
0.19046,0.85492
0.19917,0.85843
0.1998,0.85846
0.20044,0.85857
0.20099,0.85864
0.20133,0.85892
0.20151,0.85924
0.20166,0.85956
0.20189,0.85956
0.20288,0.86002
0.20345,0.86009
0.20467,0.86083
0.20493,0.8609
0.20604,0.86182
0.20669,0.86186
0.20799,0.8626
0.20857,0.86264
0.20978,0.86384
0.21068,0.86384
0.22053,0.86766
0.22112,0.86766
0.22188,0.86773
0.22255,0.86784
0.22294,0.86805
0.22321,0.86826
0.22337,0.86851
0.22352,0.86851
0.22429,0.8689
0.2249,0.86894
0.22607,0.8701
0.22642,0.8701
0.22757,0.87095
0.22803,0.87106
0.22949,0.87166
0.23024,0.87173
0.23165,0.87269
0.2325,0.87293
0.24408,0.87651
0.24455,0.87661
0.24527,0.87665
0.24604,0.87672
0.2466,0.87683
0.24691,0.87725
0.24709,0.8775
0.24719,0.8775
0.24763,0.87775
0.24814,0.87775
0.24929,0.87838
0.24972,0.87845
0.25094,0.87976
0.25123,0.87991
0.25285,0.88068
0.25371,0.88079
0.25546,0.88167
0.25646,0.88167
0.26932,0.88497
0.26968,0.885
0.27035,0.88504
0.27109,0.88511
0.27172,0.88528
0.2722,0.8856
0.27244,0.88581
0.2725,0.88585
0.27285,0.88624
0.2732,0.88624
0.27419,0.88652
0.27473,0.88656
0.27579,0.88737
0.27601,0.88741
0.27747,0.88836
0.27828,0.8885
0.28027,0.88964
0.28125,0.88967
0.29494,0.89335
0.29548,0.89339
0.2964,0.89349
0.29718,0.89363
0.29774,0.89374
0.29808,0.89388
0.29834,0.89413
0.29861,0.89413
0.29946,0.89487
0.30004,0.89487
0.30126,0.89562
0.3015,0.89562
0.30282,0.89647
0.30282,0.89647
0.30357,0.8965
0.30357,0.8965
0.30558,0.89746
0.30675,0.89753
0.32161,0.90149
0.32245,0.90149
0.32344,0.90167
0.3242,0.90177
0.32475,0.90195
0.32499,0.90209
0.32513,0.90209
0.3258,0.90245
0.32636,0.90245
0.3276,0.90308
0.32789,0.90329
0.32894,0.90397
0.3297,0.90411
0.33186,0.9051
0.33307,0.90517
0.34869,0.90984
0.34986,0.90984
0.35092,0.91016
0.35164,0.91034
0.35205,0.91055
0.35256,0.91094
0.35313,0.91097
0.35431,0.91157
0.35481,0.91161
0.35598,0.91235
0.35644,0.91242
0.35861,0.91363
0.35984,0.91373
0.37605,0.91784
0.37761,0.91787
0.37879,0.91808
0.37935,0.91833
0.37967,0.91869
0.38008,0.91869
0.38123,0.91929
0.38187,0.91932
0.38299,0.92017
0.38335,0.92031
0.38555,0.92116
0.38555,0.92116
0.38693,0.92123
0.40412,0.9264
0.40606,0.92661
0.40717,0.927
0.40768,0.92725
0.40886,0.9276
0.40969,0.9276
0.41085,0.92817
0.41123,0.92824
0.41123,0.92824
0.41323,0.92916
0.41464,0.92934
0.43312,0.93433
0.43513,0.93447
0.43612,0.93464
0.43654,0.935
0.4375,0.935
0.43881,0.93556
0.43881,0.93556
0.43927,0.93556
0.44095,0.93648
0.44234,0.93648
0.46148,0.9414
0.464,0.94158
0.46496,0.94222
0.46658,0.94289
0.46748,0.94292
0.46905,0.94406
0.46905,0.94406
0.47027,0.94427
0.47028,0.94427
0.49216,0.94887
0.49502,0.94972
0.4957,0.95004
0.49761,0.95021
0.49929,0.95113
0.50038,0.95117
0.52555,0.9569
0.52838,0.95733
0.53149,0.95864
0.53278,0.95867
0.53279,0.95867
0.55725,0.96444
0.56149,0.96554
0.56515,0.96564
0.56516,0.96564
0.59927,0.97413
1,1


==> image/datFiles/stareV.dat <==
0,0
0,3.0533e-05
0,6.1067e-05
0,9.16e-05
0,0.00012213
0,0.00015267
0,0.0001832
0,0.00021373
0,0.00024427
0,0.0002748
0,0.00033587
0,0.00042747
0,0.000458
0,0.00048853
0,0.00051907
0,0.0005496
0,0.00058013
0,0.00061067
0,0.0006412
0,0.00067174
0,0.00070227
0,0.0007328
0,0.00076334
0,0.0008244
0,0.00088547
0,0.00094654
0,0.00097707
0,0.0010076
0,0.0010381
0,0.0010992
0,0.0011297
0,0.0012213
0,0.0012519
0,0.0012824
0,0.0013435
0,0.0014045
0,0.0014351
0,0.0014961
0,0.0015267
0,0.0015877
0,0.0016183
0,0.0016488
0,0.0016793
0,0.0017404
0,0.0017709
0,0.0018015
0,0.001832
0,0.0018625
0,0.0019541
0,0.0019847
0,0.0020457
0,0.0020763
0,0.0021068
0,0.0021679
0,0.0021984
0,0.0022289
0,0.0023205
0,0.0023511
0,0.0023816
0,0.0024121
0,0.0024427
0,0.0024732
0,0.0025037
0,0.0025648
0,0.0025953
0,0.0026564
0,0.0026869
0,0.0027175
0,0.0027785
0,0.0028396
0,0.0028701
0,0.0029007
0,0.0029617
0,0.0029923
0,0.0030228
0,0.0030839
0,0.0031144
0,0.0031755
0,0.003206
0,0.0032365
0,0.0032976
0,0.0033281
0,0.0033892
0,0.0034197
0,0.0035113
0,0.0036029
0,0.0036945
0,0.0037861
0,0.0038167
0,0.0038472
0,0.0039083
0,0.0039388
0,0.0040304
0,0.0040609
0,0.0041525
0,0.0041831
0,0.0042747
0,0.0043357
0,0.0044273
0,0.0044579
0,0.0045495
0,0.0046105
0,0.0047021
0,0.0047632
0,0.0047937
0,0.0048548
0,0.0048853
0,0.0049464
0,0.005038
0,0.0050685
0,0.0050991
0,0.0051907
0,0.0052212
0,0.0052517
0,0.0053433
0,0.0053739
0,0.0054349
0,0.0055876
0,0.0056181
0,0.0056487
0,0.0057097
0,0.0057708
0,0.0058624
0,0.0058929
0,0.0059846
0,0.0060456
0,0.0060762
0,0.0061678
0,0.0061983
0,0.0062594
0,0.0063204
0,0.006351
0,0.0063815
0,0.0064731
0,0.0065342
0,0.0065952
0,0.0066258
0,0.0066868
0,0.00687
0,0.0069006
0,0.0069922
0,0.0070838
0,0.0071448
0,0.007267
0,0.0074196
0,0.0075418
0,0.0076334
0,0.007725
0,0.0078471
0,0.0078776
0,0.0079082
0,0.0079692
0,0.0081524
0,0.008244
0,0.0082746
0,0.0083051
0,0.0084272
0,0.0085494
0,0.008641
0,0.0087631
0,0.0088852
0,0.0089158
0,0.0090684
0,0.0091906
0,0.0093432
0,0.0094348
0,0.0095264
0,0.0096486
0,0.0097096
0,0.0098012
0,0.0099539
0,0.010045
0,0.010137
0,0.010229
0,0.01032
0,0.010381
0,0.010473
0,0.010595
0,0.010626
0,0.010656
0,0.010748
0,0.010931
0,0.011084
0,0.011175
0,0.011267
0,0.011328
0,0.011419
0,0.011481
0,0.011633
0,0.011755
2.5592e-06,0.011908
2.5592e-06,0.01203
2.5592e-06,0.012091
2.5592e-06,0.012152
2.5592e-06,0.012305
2.5592e-06,0.012427
2.5592e-06,0.01258
2.5592e-06,0.012794
2.5592e-06,0.012855
5.1184e-06,0.012916
5.1184e-06,0.013038
5.1184e-06,0.013129
5.1184e-06,0.01319
5.1184e-06,0.013313
5.1184e-06,0.013435
5.1184e-06,0.013587
7.6776e-06,0.01371
7.6776e-06,0.013893
7.6776e-06,0.013954
7.6776e-06,0.014076
7.6776e-06,0.014198
7.6776e-06,0.014229
7.6776e-06,0.014381
7.6776e-06,0.014534
7.6776e-06,0.014748
7.6776e-06,0.014809
7.6776e-06,0.0149
7.6776e-06,0.015022
7.6776e-06,0.015236
7.6776e-06,0.015358
7.6776e-06,0.015511
7.6776e-06,0.015633
7.6776e-06,0.015725
7.6776e-06,0.015908
7.6776e-06,0.016
7.6776e-06,0.016122
7.6776e-06,0.016213
7.6776e-06,0.016274
7.6776e-06,0.016427
7.6776e-06,0.016519
7.6776e-06,0.016641
7.6776e-06,0.016824
7.6776e-06,0.016916
7.6776e-06,0.017007
7.6776e-06,0.017129
7.6776e-06,0.017282
7.6776e-06,0.017435
7.6776e-06,0.017557
7.6776e-06,0.017648
7.6776e-06,0.017679
7.6776e-06,0.017832
7.6776e-06,0.017923
7.6776e-06,0.018076
7.6776e-06,0.01829
1.0237e-05,0.018442
1.0237e-05,0.018534
1.0237e-05,0.018625
1.0237e-05,0.018748
1.2796e-05,0.018839
1.2796e-05,0.0189
1.2796e-05,0.019206
1.5355e-05,0.019511
1.5355e-05,0.019725
1.5355e-05,0.019938
1.5355e-05,0.020091
1.5355e-05,0.020213
1.5355e-05,0.020366
1.5355e-05,0.020518
1.5355e-05,0.020732
1.5355e-05,0.021099
1.5355e-05,0.021251
1.5355e-05,0.021496
1.5355e-05,0.021679
1.5355e-05,0.02174
1.5355e-05,0.021954
1.5355e-05,0.021984
1.7914e-05,0.022137
2.0474e-05,0.02232
2.0474e-05,0.022595
2.0474e-05,0.022808
2.0474e-05,0.023022
2.0474e-05,0.023205
2.0474e-05,0.023328
2.0474e-05,0.023602
2.0474e-05,0.023755
2.0474e-05,0.023847
2.0474e-05,0.02403
2.0474e-05,0.024213
2.0474e-05,0.024518
2.0474e-05,0.02464
2.0474e-05,0.024946
2.3033e-05,0.025098
2.3033e-05,0.02516
2.5592e-05,0.025221
2.5592e-05,0.025434
2.5592e-05,0.025556
2.5592e-05,0.02574
2.5592e-05,0.025923
2.5592e-05,0.026228
2.5592e-05,0.026442
2.5592e-05,0.026656
2.8151e-05,0.026839
2.8151e-05,0.027083
2.8151e-05,0.027266
2.8151e-05,0.02745
2.8151e-05,0.027572
3.071e-05,0.027785
3.071e-05,0.028091
3.071e-05,0.028427
3.3269e-05,0.028701
3.3269e-05,0.028824
3.8388e-05,0.029007
3.8388e-05,0.029251
3.8388e-05,0.029373
3.8388e-05,0.029617
3.8388e-05,0.029892
4.0947e-05,0.030167
4.0947e-05,0.030503
4.0947e-05,0.030747
4.0947e-05,0.031022
4.3506e-05,0.031297
4.6065e-05,0.031663
4.6065e-05,0.031816
4.6065e-05,0.032152
4.6065e-05,0.032488
4.6065e-05,0.032671
4.8625e-05,0.033007
4.8625e-05,0.033251
4.8625e-05,0.033404
5.1184e-05,0.033678
5.1184e-05,0.033862
5.1184e-05,0.034136
5.3743e-05,0.034289
5.3743e-05,0.034442
5.3743e-05,0.034869
5.3743e-05,0.035052
5.3743e-05,0.035174
5.3743e-05,0.035358
5.6302e-05,0.035541
5.6302e-05,0.035846
5.6302e-05,0.036091
5.6302e-05,0.036426
5.6302e-05,0.036732
5.6302e-05,0.037007
5.6302e-05,0.037129
5.6302e-05,0.037403
5.6302e-05,0.037587
5.6302e-05,0.037892
5.6302e-05,0.038075
5.8861e-05,0.038136
5.8861e-05,0.038381
5.8861e-05,0.038747
6.1421e-05,0.039113
6.398e-05,0.039327
6.398e-05,0.039693
6.398e-05,0.039907
6.398e-05,0.040243
6.398e-05,0.040304
6.398e-05,0.040609
6.398e-05,0.040793
6.398e-05,0.041129
6.398e-05,0.041342
6.6539e-05,0.041617
6.6539e-05,0.042014
6.9098e-05,0.042289
6.9098e-05,0.042533
6.9098e-05,0.042869
6.9098e-05,0.043296
7.1657e-05,0.043602
7.4216e-05,0.044029
7.4216e-05,0.044273
7.4216e-05,0.044548
7.4216e-05,0.044823
7.4216e-05,0.045159
7.6776e-05,0.045556
7.9335e-05,0.045953
7.9335e-05,0.04635
7.9335e-05,0.046594
7.9335e-05,0.046808
8.4453e-05,0.047083
8.4453e-05,0.047296
8.4453e-05,0.047571
8.4453e-05,0.047693
8.4453e-05,0.04806
8.4453e-05,0.048457
8.7012e-05,0.048762
8.7012e-05,0.049281
8.7012e-05,0.049617
8.7012e-05,0.050044
8.7012e-05,0.05038
8.7012e-05,0.050624
8.7012e-05,0.05093
8.7012e-05,0.05154
8.7012e-05,0.052029
8.7012e-05,0.052395
8.7012e-05,0.052823
8.7012e-05,0.053067
8.9572e-05,0.053495
9.2131e-05,0.053983
9.2131e-05,0.054349
9.2131e-05,0.054624
9.2131e-05,0.055021
9.469e-05,0.055296
9.469e-05,0.055662
9.7249e-05,0.055968
9.7249e-05,0.056273
9.9808e-05,0.056578
9.9808e-05,0.057067
9.9808e-05,0.057617
9.9808e-05,0.058044
0.00010237,0.058319
0.00010237,0.058838
0.00010237,0.059082
0.00010237,0.059601
0.00010237,0.059907
0.00010237,0.060304
0.00010493,0.060823
0.00010749,0.061311
0.00011005,0.061647
0.0001126,0.062197
0.00011516,0.062777
0.00011516,0.063418
0.00012028,0.063754
0.00012284,0.064181
0.0001254,0.064609
0.0001254,0.065067
0.0001254,0.065525
0.00012796,0.066349
0.00012796,0.066716
0.00013308,0.067143
0.0001382,0.06754
0.0001382,0.067967
0.0001382,0.068578
0.00014331,0.069036
0.00014331,0.069402
0.00014587,0.069799
0.00014587,0.070105
0.00014587,0.070624
0.00014587,0.071357
0.00014587,0.071937
0.00014843,0.072639
0.00014843,0.073433
0.00014843,0.073982
0.00015099,0.07444
0.00015355,0.075021
0.00015355,0.07554
0.00015355,0.075876
0.00015611,0.076303
0.00015867,0.076853
0.00016123,0.077402
0.00016379,0.078074
0.00016379,0.078898
0.00016379,0.079509
0.00016379,0.08012
0.00016379,0.080761
0.00016379,0.08131
0.00017147,0.081768
0.00017402,0.08244
0.00017402,0.083173
0.00017658,0.083845
0.00017658,0.084272
0.00017914,0.085219
0.00017914,0.085921
0.0001817,0.086562
0.00018426,0.087173
0.00018426,0.087723
0.00018426,0.088272
0.00018682,0.088639
0.00018938,0.08928
0.00019194,0.089799
0.00019194,0.090409
0.0001945,0.091112
0.0001945,0.091722
0.00019706,0.092364
0.00019706,0.093005
0.00019962,0.093341
0.00020474,0.094012
0.00020474,0.094654
0.00020474,0.095295
0.00021241,0.096028
0.00021241,0.09673
0.00021753,0.097463
0.00021753,0.098195
0.00021753,0.098989
0.00021753,0.099539
0.00021753,0.10036
0.00021753,0.10097
0.00022009,0.10177
0.00022521,0.10265
0.00022521,0.10345
0.00022521,0.10406
0.00022521,0.10476
0.00022521,0.10549
0.00022521,0.1061
0.00022777,0.10684
0.00023033,0.10766
0.00023033,0.10861
0.00023033,0.10937
0.00023033,0.11029
0.00023033,0.11105
0.00023033,0.11163
0.00023289,0.11236
0.00023545,0.11307
0.000238,0.11416
0.000238,0.11511
0.00024312,0.11612
0.00024568,0.11682
0.00024568,0.11743
0.00025592,0.11847
0.0002636,0.11945
0.00026616,0.1203
0.00026871,0.12122
0.00027127,0.12207
0.00027127,0.12284
0.00027639,0.12372
0.00027639,0.12448
0.00027895,0.12546
0.00027895,0.12635
0.00028663,0.12702
0.00028919,0.12769
0.00028919,0.12861
0.00029175,0.12952
0.00029431,0.13047
0.00029431,0.13132
0.00029687,0.13236
0.00030198,0.13319
0.00030454,0.13426
0.0003071,0.13542
0.00030966,0.13655
0.00030966,0.13716
0.00030966,0.13835
0.00030966,0.13926
0.00030966,0.14033
0.00031222,0.14155
0.00031478,0.14287
0.00031734,0.14372
0.00031734,0.14442
0.00031734,0.14528
0.00032502,0.14619
0.00032758,0.14717
0.00033014,0.14793
0.00033269,0.14903
0.00033781,0.15053
0.00033781,0.15169
0.00034037,0.15297
0.00034549,0.15407
0.00035573,0.15548
0.00035573,0.15682
0.00035829,0.1578
0.00036085,0.15887
0.0003634,0.15966
0.00037108,0.16048
0.00037108,0.1618
0.00037108,0.16323
0.0003762,0.16439
0.00038132,0.16537
0.00038132,0.16674
0.00038388,0.16778
0.00038388,0.16888
0.000389,0.16974
0.00039156,0.17096
0.00039411,0.17242
0.00039411,0.17383
0.00040179,0.17471
0.00040691,0.17581
0.00041203,0.17706
0.00041459,0.17816
0.00041715,0.17932
0.00042483,0.18057
0.00042483,0.1818
0.00042738,0.18299
0.0004325,0.18436
0.00043506,0.18567
0.00043506,0.18674
0.00043762,0.18796
0.00044018,0.1894
0.00044274,0.19114
0.00045042,0.19288
0.00045042,0.19404
0.00045042,0.19541
0.00046065,0.19648
0.00046321,0.19786
0.00046577,0.19938
0.00046577,0.20085
0.00046833,0.20204
0.00047857,0.20369
0.00048113,0.20473
0.00048625,0.20601
0.0005016,0.2076
0.00050672,0.20909
0.0005144,0.21019
0.00051696,0.21175
0.00052463,0.213
0.00053231,0.21413
0.00053231,0.21535
0.00053999,0.21673
0.00054511,0.21798
0.00055278,0.21954
0.0005579,0.22112
0.00056302,0.22277
0.00057326,0.22399
0.00058349,0.22525
0.00059629,0.22644
0.00060909,0.2283
0.00061932,0.22958
0.00062444,0.23108
0.00063212,0.23266
0.00063468,0.23407
0.00065003,0.23566
0.00065515,0.23685
0.00067051,0.23853
0.00068074,0.24011
0.00068586,0.24152
0.00069098,0.24298
0.0006961,0.24424
0.00070378,0.24555
0.00071913,0.24708
0.00072425,0.24851
0.00073193,0.24976
0.00074984,0.25123
0.00076008,0.25285
0.00078055,0.25434
0.00079335,0.25608
0.00079591,0.25749
0.00081126,0.25914
0.00082662,0.26069
0.00083685,0.26222
0.00084709,0.26387
0.00085733,0.26518
0.00087524,0.26674
0.00088548,0.26824
0.00090083,0.26998
0.00091107,0.27141
0.00091875,0.27312
0.0009341,0.27501
0.00095202,0.27675
0.00096737,0.2784
0.00097761,0.27987
0.00099552,0.28167
0.0010058,0.28314
0.0010288,0.28466
0.0010416,0.2864
0.0010621,0.28817
0.00108,0.29004
0.0010902,0.29129
0.0011081,0.29297
0.0011209,0.29459
0.0011363,0.29639
0.0011593,0.2981
0.0011695,0.29975
0.0011772,0.30167
0.0012003,0.30341
0.0012207,0.305
0.0012412,0.30662
0.0012514,0.3082
0.0012745,0.31013
0.0012822,0.3126
0.0013077,0.31428
0.0013308,0.31587
0.0013538,0.31755
0.0013717,0.3192
0.0013871,0.3206
0.0014076,0.32283
0.0014357,0.32497
0.0014485,0.32686
0.0014767,0.32888
0.001492,0.33095
0.0015125,0.33242
0.0015432,0.3344
0.0015713,0.33633
0.0015841,0.3381
0.0016097,0.33996
0.0016251,0.34173
0.0016507,0.34384
0.0016609,0.34588
0.0016916,0.34796
0.0017172,0.35016
0.0017351,0.35229
0.001771,0.35403
0.0018042,0.35611
0.0018247,0.3584
0.0018682,0.36051
0.0019015,0.36246
0.0019347,0.36439
0.0019603,0.3664
0.0019962,0.36854
0.0020192,0.37049
0.0020576,0.37275
0.0020909,0.37495
0.0021164,0.37632
0.0021651,0.37846
0.0021983,0.3806
0.0022188,0.3824
0.0022444,0.38451
0.0022828,0.38652
0.0023237,0.38839
0.0023647,0.39034
0.0024031,0.3922
0.0024389,0.39406
0.0024747,0.39611
0.0025106,0.39803
0.0025566,0.40023
0.0026027,0.40261
0.0026616,0.4049
0.0027127,0.40735
0.002769,0.40967
0.0028023,0.41193
0.0028561,0.41434
0.0029072,0.41657
0.0029635,0.41938
0.0029968,0.42157
0.0030685,0.4239
0.003112,0.42661
0.0031708,0.42939
0.0032374,0.43202
0.0033039,0.43394
0.0033449,0.43608
0.003396,0.43873
0.0034421,0.4413
0.0035061,0.44435
0.0035701,0.44716
0.0036161,0.44933
0.003675,0.45202
0.0037441,0.45464
0.003785,0.45721
0.0038669,0.45962
0.0039258,0.46258
0.0039872,0.46542
0.0040896,0.4685
0.0041766,0.47128
0.004238,0.47385
0.0043122,0.47647
0.0043813,0.47895
0.0044709,0.48212
0.0045681,0.48533
0.0046884,0.48817
0.0047831,0.49125
0.0048727,0.49397
0.0049392,0.49696
0.0050109,0.49977
0.0051209,0.50234
0.0052233,0.5053
0.0053282,0.50856
0.0054306,0.51116
0.0055202,0.51412
0.0056404,0.51678
0.0057377,0.51983
0.0058503,0.52301
0.0059629,0.52597
0.0060934,0.52921
0.0062495,0.53198
0.0063596,0.53504
0.0064671,0.5383
0.0066053,0.54056
0.0067383,0.54365
0.0068612,0.54658
0.0069815,0.54908
0.007112,0.55198
0.0072707,0.5551
0.0074216,0.55864
0.0075701,0.5616
0.007739,0.56478
0.0079335,0.56844
0.0081203,0.57165
0.0083225,0.57494
0.0085067,0.57809
0.0086936,0.58169
0.0088497,0.58542
0.0090851,0.58914
0.0092822,0.59262
0.0095176,0.59644
0.0097019,0.59977
0.0098503,0.60313
0.010081,0.6067
0.010321,0.61003
0.010572,0.61406
0.010815,0.61739
0.011056,0.62044
0.011301,0.62441
0.011568,0.62813
0.011898,0.63247
0.012174,0.63638
0.012412,0.64035
0.012671,0.64462
0.012983,0.64923
0.013269,0.65287
0.013584,0.65668
0.013919,0.6605
0.01427,0.66483
0.014628,0.66877
0.014994,0.67244
0.015353,0.6776
0.015695,0.68144
0.01609,0.68529
0.016445,0.68951
0.016852,0.69439
0.01729,0.69918
0.017694,0.70312
0.01817,0.70731
0.018641,0.71146
0.019181,0.71595
0.019665,0.72041
0.020123,0.72492
0.020607,0.72899
0.021139,0.73353
0.021689,0.73818
0.022191,0.74215
0.022769,0.7466
0.023371,0.75121
0.024041,0.75488
0.024701,0.75869
0.025405,0.76257
0.026117,0.76624
0.026838,0.76993
0.027637,0.77393
0.028453,0.77787
0.029228,0.78135
0.03005,0.78514
0.030953,0.78871
0.031882,0.79204
0.032811,0.79543
0.033684,0.79894
0.034723,0.8023
0.035795,0.80538
0.036944,0.80834
0.038076,0.81115
0.039319,0.81454
0.040701,0.81863
0.042007,0.82236
0.043376,0.82553
0.044814,0.82852
0.04639,0.83185
0.048082,0.83491
0.049707,0.83823
0.051406,0.84178
0.053098,0.84483
0.054953,0.84828
0.056996,0.85176
0.059035,0.85524
0.061113,0.85949
0.06357,0.8629
0.066045,0.86648
0.068663,0.87048
0.071527,0.8746
0.074626,0.87854
0.078296,0.88226
0.081955,0.88559
0.085955,0.88929
0.090058,0.89264
0.094657,0.89634
0.10002,0.90052
0.10555,0.90361
0.11163,0.908
0.11833,0.91115
0.12551,0.91506
0.13404,0.91845
0.14398,0.92193
0.15498,0.92596
0.16729,0.92986
0.18109,0.93298
0.19626,0.93545
0.21322,0.93774
0.23213,0.94107
0.25316,0.94327
0.27559,0.9451
0.2988,0.94681
0.32357,0.94831
0.34976,0.94993
0.37774,0.95109
0.40671,0.95209
0.43691,0.95322
0.46566,0.95444
0.49307,0.95524
0.51871,0.95576
0.54285,0.956
0.56439,0.95676
0.58335,0.95765
0.60017,0.95841
0.61485,0.95902
0.62764,0.95954
1,1


==> image/datFiles/stareVR.dat <==
0,0
0.0046961,0.7481
0.0050595,0.75634
0.0053308,0.76211
0.0055688,0.76624
0.0057786,0.76963
0.0059629,0.77301
0.0061369,0.77567
0.0063007,0.77875
0.0064824,0.78129
0.006659,0.78337
0.0067895,0.78575
0.0069303,0.78837
0.007071,0.79045
0.0071913,0.79225
0.0073321,0.79396
0.0074703,0.79549
0.0076008,0.79735
0.0077236,0.79915
0.0078721,0.80077
0.0079872,0.80239
0.0080922,0.80398
0.0081945,0.80581
0.0082943,0.80718
0.0084146,0.80892
0.0084965,0.8106
0.0086193,0.81164
0.008714,0.8128
0.0088394,0.81423
0.0089392,0.81546
0.009057,0.81698
0.0091721,0.8182
0.0092924,0.81933
0.0093922,0.82052
0.0095432,0.82184
0.0096353,0.82294
0.00973,0.82388
0.0098452,0.82465
0.0099552,0.8262
0.01006,0.82712
0.010183,0.8281
0.01027,0.82907
0.010398,0.83014
0.010518,0.83142
0.010608,0.83252
0.010695,0.83338
0.010777,0.83417
0.010897,0.83518
0.010974,0.83594
0.011063,0.83707
0.011181,0.83796
0.011286,0.83903
0.011355,0.83988
0.011475,0.84089
0.01158,0.84184
0.011685,0.84266
0.011803,0.84376
0.011895,0.84455
0.011995,0.84523
0.012105,0.84596
0.012205,0.84663
0.012287,0.84742
0.012348,0.84831
0.012445,0.84895
0.012555,0.84962
0.012648,0.85036
0.012768,0.85091
0.012898,0.85185
0.013001,0.85234
0.013111,0.85304
0.013228,0.85414
0.013328,0.85481
0.013431,0.85542
0.013505,0.85613
0.013584,0.85698
0.013694,0.8575
0.013794,0.85817
0.013935,0.85872
0.01406,0.85912
0.014137,0.85997
0.014227,0.86086
0.014349,0.86147
0.014465,0.8622
0.014577,0.86275
0.014659,0.86364
0.014777,0.86437
0.014887,0.86471
0.015007,0.86547
0.015107,0.86596
0.015199,0.86654
0.015294,0.86715
0.015427,0.86773
0.015529,0.86825
0.015624,0.8688
0.015721,0.86947
0.015849,0.8699
0.015923,0.87039
0.016041,0.87103
0.016154,0.87139
0.016253,0.87203
0.016381,0.87258
0.016479,0.87323
0.016594,0.87365
0.016699,0.87451
0.016822,0.87494
0.016942,0.87542
0.017013,0.876
0.017134,0.87637
0.017257,0.87701
0.017336,0.87768
0.017449,0.8782
0.017546,0.87869
0.017661,0.87933
0.017766,0.87982
0.017914,0.88025
0.018045,0.88074
0.018147,0.88126
0.018244,0.88165
0.018334,0.88232
0.018444,0.88287
0.018541,0.8833
0.018651,0.88391
0.018764,0.88431
0.018864,0.88495
0.018974,0.88522
0.019053,0.88562
0.019184,0.88611
0.019289,0.88675
0.019414,0.88712
0.019527,0.88761
0.019665,0.88797
0.019765,0.88834
0.01988,0.88864
0.01999,0.88929
0.020105,0.88984
0.020228,0.89017
0.020343,0.8906
0.020463,0.89118
0.020548,0.89161
0.020673,0.89203
0.020799,0.89261
0.020909,0.89298
0.021008,0.89338
0.021141,0.89384
0.021246,0.89426
0.021346,0.89484
0.021441,0.8953
0.021543,0.89582
0.021674,0.89622
0.021815,0.89658
0.021925,0.89683
0.022042,0.8971
0.022163,0.89747
0.02227,0.89765
0.022372,0.89796
0.02249,0.89857
0.0226,0.89903
0.022708,0.89942
0.022797,0.89976
0.02291,0.90013
0.022987,0.90049
0.023122,0.90092
0.023222,0.9011
0.023342,0.90153
0.023481,0.90196
0.023575,0.90226
0.02369,0.90278
0.023834,0.90309
0.023962,0.90358
0.024077,0.90428
0.024179,0.90461
0.024287,0.90483
0.024399,0.90525
0.024509,0.90547
0.024619,0.90583
0.024747,0.90626
0.02487,0.90666
0.025011,0.90703
0.025154,0.90739
0.025292,0.90761
0.025418,0.90782
0.025574,0.90831
0.025692,0.90871
0.02584,0.90901
0.025994,0.90935
0.026157,0.9098
0.02628,0.91008
0.026424,0.91072
0.026536,0.91096
0.026656,0.91124
0.0268,0.91142
0.026935,0.91188
0.027104,0.91219
0.027243,0.91243
0.027386,0.91252
0.027519,0.91277
0.027667,0.91298
0.027783,0.91313
0.027903,0.9135
0.028064,0.9139
0.028179,0.91417
0.028323,0.91451
0.028461,0.91475
0.02863,0.91512
0.02877,0.91542
0.028886,0.91561
0.029021,0.91588
0.029141,0.91612
0.029287,0.91622
0.029451,0.91646
0.029612,0.91674
0.029753,0.91701
0.029899,0.91722
0.030053,0.91744
0.030214,0.91762
0.030349,0.91799
0.030475,0.91835
0.030626,0.91866
0.030769,0.9189
0.030928,0.91933
0.031074,0.91961
0.031202,0.91988
0.031294,0.92028
0.031442,0.9204
0.03156,0.92064
0.031698,0.92077
0.031841,0.92104
0.031974,0.92125
0.032102,0.92144
0.03223,0.92168
0.03241,0.9219
0.032558,0.92208
0.032719,0.92229
0.03287,0.92281
0.033029,0.92306
0.033147,0.92321
0.033316,0.92354
0.033487,0.92382
0.03363,0.92406
0.033802,0.92431
0.033978,0.92455
0.03414,0.92464
0.034324,0.9247
0.034457,0.92492
0.034613,0.92532
0.034779,0.92547
0.03493,0.9258
0.035099,0.92596
0.035258,0.92614
0.035399,0.92617
0.035519,0.92641
0.035673,0.92669
0.035826,0.92687
0.035987,0.92724
0.036166,0.92751
0.036346,0.92764
0.036517,0.92773
0.036671,0.92809
0.036852,0.92831
0.037008,0.9287
0.037149,0.92898
0.037356,0.92913
0.03753,0.92947
0.037692,0.92965
0.037863,0.92999
0.038009,0.93014
0.03816,0.93038
0.038344,0.93069
0.0386,0.93087
0.03879,0.93121
0.038946,0.93136
0.03915,0.93161
0.039317,0.93173
0.039539,0.93194
0.039731,0.93206
0.039893,0.93222
0.040064,0.93246
0.040213,0.93267
0.040397,0.93289
0.040566,0.93304
0.040786,0.93322
0.040944,0.93335
0.041131,0.93365
0.041295,0.93386
0.041477,0.93414
0.04172,0.93444
0.041932,0.93475
0.042134,0.93487
0.042319,0.93509
0.042529,0.9353
0.042738,0.93539
0.042935,0.93564
0.043084,0.93582
0.043232,0.93603
0.043417,0.93612
0.043591,0.93634
0.043795,0.93661
0.044003,0.93692
0.044174,0.93713
0.04434,0.93741
0.044538,0.93762
0.04475,0.93783
0.044957,0.93799
0.045147,0.93817
0.045359,0.93838
0.045584,0.93848
0.045781,0.93863
0.046001,0.93884
0.046216,0.93893
0.046462,0.93909
0.046695,0.93921
0.0469,0.93933
0.047076,0.93967
0.047301,0.93982
0.047519,0.93991
0.047719,0.94009
0.047964,0.94034
0.048218,0.94052
0.048422,0.94077
0.048645,0.94095
0.048842,0.9411
0.049049,0.94125
0.049269,0.94135
0.04952,0.94168
0.049766,0.94186
0.049989,0.94205
0.050214,0.94223
0.050462,0.94248
0.050695,0.94263
0.050971,0.94269
0.05125,0.94278
0.051481,0.94296
0.051711,0.94315
0.051949,0.94321
0.052179,0.94342
0.052412,0.94348
0.052648,0.94373
0.052914,0.94388
0.053139,0.94409
0.053438,0.94422
0.053699,0.94434
0.053991,0.94449
0.05428,0.94458
0.054485,0.94458
0.054662,0.94467
0.054943,0.94483
0.055197,0.94498
0.055478,0.94513
0.055765,0.94519
0.056046,0.94553
0.056292,0.94583
0.056561,0.94599
0.056827,0.94617
0.057154,0.94629
0.057423,0.94641
0.057671,0.94651
0.057955,0.94675
0.058224,0.94684
0.058518,0.94712
0.058841,0.94721
0.059148,0.94739
0.059435,0.94754
0.059706,0.9476
0.059972,0.94776
0.060284,0.94791
0.060683,0.94806
0.061016,0.94818
0.061354,0.94834
0.061671,0.94846
0.062009,0.94861
0.062319,0.94889
0.06259,0.94916
0.062887,0.94938
0.06322,0.94971
0.063516,0.94983
0.063798,0.95002
0.064079,0.95002
0.064392,0.95008
0.064719,0.95017
0.065113,0.95029
0.065449,0.95038
0.065804,0.95054
0.066127,0.95066
0.066475,0.95072
0.066851,0.95084
0.067197,0.95112
0.067499,0.9513
0.06787,0.95145
0.068223,0.95154
0.068604,0.95167
0.068939,0.95182
0.069359,0.95197
0.069766,0.95203
0.070086,0.95218
0.070506,0.95228
0.07093,0.95246
0.071299,0.95255
0.071655,0.95276
0.072026,0.9528
0.072428,0.95289
0.072806,0.95316
0.073218,0.95334
0.07361,0.95347
0.07404,0.95359
0.074439,0.95365
0.074805,0.95371
0.07522,0.95383
0.075611,0.95393
0.076087,0.95399
0.076494,0.95405
0.076922,0.9542
0.077398,0.95426
0.077797,0.95447
0.078183,0.95463
0.078623,0.95475
0.079046,0.95478
0.079493,0.95484
0.079944,0.95496
0.08043,0.95499
0.08087,0.95502
0.081334,0.95509
0.081748,0.95521
0.082257,0.95536
0.082723,0.95551
0.083153,0.9556
0.083601,0.95579
0.084072,0.95582
0.084507,0.95597
0.084934,0.956
0.085449,0.95612
0.085927,0.95615
0.086406,0.95625
0.08689,0.9564
0.087422,0.95658
0.087895,0.95667
0.088422,0.95686
0.088896,0.95704
0.089444,0.95704
0.089963,0.95713
0.090521,0.95728
0.091117,0.95738
0.091619,0.95747
0.092238,0.95759
0.092817,0.95774
0.093364,0.9578
0.093848,0.95789
0.094406,0.95805
0.095007,0.95811
0.095611,0.95814
0.096161,0.95823
0.096709,0.95829
0.0973,0.95841
0.09783,0.95854
0.098439,0.95875
0.098984,0.9589
0.099642,0.95896
0.10024,0.95915
0.10088,0.95924
0.10149,0.9593
0.10216,0.95936
0.10282,0.95942
0.10339,0.95945
0.10408,0.95948
0.10473,0.95957
0.10532,0.95973
0.10599,0.95985
0.10665,0.95991
0.10734,0.96003
0.10799,0.96003
0.10864,0.96015
0.10926,0.96028
0.10994,0.96037
0.11061,0.96046
0.11119,0.96052
0.11191,0.96064
0.11262,0.96076
0.11333,0.96083
0.11404,0.96089
0.11478,0.96095
0.11545,0.96101
0.11612,0.96113
0.11686,0.96119
0.11757,0.96131
0.1183,0.96134
0.11904,0.96141
0.11974,0.96153
0.12057,0.96162
0.12135,0.96171
0.12215,0.96183
0.12292,0.96183
0.1238,0.96196
0.12458,0.96196
0.12539,0.96211
0.1262,0.96214
0.1269,0.96223
0.12766,0.96229
0.1285,0.96235
0.12938,0.96235
0.13024,0.96235
0.13107,0.96244
0.13195,0.96257
0.13275,0.9626
0.13366,0.96269
0.13454,0.96278
0.13541,0.96284
0.13635,0.96287
0.13725,0.9629
0.13816,0.96296
0.13906,0.96312
0.13994,0.96318
0.14083,0.96321
0.14175,0.96333
0.14263,0.96342
0.14358,0.96348
0.14447,0.96357
0.14539,0.96373
0.14629,0.96382
0.14725,0.96388
0.14819,0.96394
0.14915,0.96394
0.15011,0.96403
0.15112,0.96409
0.15206,0.96412
0.15309,0.96421
0.15418,0.96431
0.15527,0.96437
0.15629,0.96437
0.15727,0.9644
0.15838,0.96443
0.15937,0.96452
0.16033,0.96455
0.16136,0.96464
0.1624,0.96467
0.16345,0.96476
0.1645,0.96489
0.16559,0.96492
0.16664,0.96492
0.16778,0.96498
0.16879,0.96507
0.16987,0.9651
0.17097,0.96534
0.17212,0.96547
0.1733,0.9655
0.17442,0.96559
0.17545,0.96568
0.17655,0.96574
0.17771,0.96586
0.17891,0.96589
0.18007,0.96605
0.18128,0.96605
0.18244,0.96608
0.18362,0.96614
0.18481,0.96614
0.18594,0.96617
0.1872,0.96623
0.18848,0.96623
0.18978,0.96635
0.19107,0.96644
0.19231,0.9666
0.19353,0.96669
0.19481,0.96675
0.19599,0.96681
0.19723,0.96696
0.19846,0.96702
0.19976,0.96712
0.20116,0.96715
0.2025,0.96718
0.2038,0.96727
0.20509,0.9673
0.2064,0.96736
0.20773,0.96736
0.20904,0.96739
0.21037,0.96745
0.21171,0.96751
0.213,0.96757
0.21433,0.96757
0.21568,0.9677
0.21699,0.9677
0.21824,0.9677
0.21966,0.96788
0.22114,0.96791
0.22253,0.96797
0.22394,0.968
0.22543,0.968
0.22683,0.968
0.22821,0.96806
0.22961,0.96812
0.23102,0.96815
0.23239,0.96818
0.23384,0.96828
0.2352,0.96837
0.23663,0.96846
0.23798,0.96852
0.2395,0.96867
0.24097,0.9687
0.2425,0.9687
0.24396,0.96876
0.24541,0.96876
0.24685,0.96879
0.2483,0.96889
0.24982,0.96898
0.25135,0.96904
0.25269,0.9691
0.25417,0.9691
0.25567,0.96913
0.25726,0.96919
0.25878,0.96922
0.26038,0.96922
0.26208,0.96928
0.26369,0.96931
0.26532,0.96937
0.26691,0.96944
0.26846,0.9695
0.27012,0.96956
0.27166,0.96956
0.27342,0.96971
0.27494,0.96971
0.27659,0.96971
0.2782,0.9698
0.27981,0.96986
0.28151,0.96996
0.28305,0.97002
0.28457,0.97005
0.28612,0.9702
0.28777,0.97032
0.28943,0.97038
0.29109,0.97038
0.29266,0.97041
0.29425,0.9705
0.29588,0.97054
0.29741,0.97057
0.29907,0.97057
0.30076,0.97072
0.30239,0.97078
0.30401,0.9709
0.30561,0.9709
0.30728,0.9709
0.30892,0.97096
0.31058,0.97096
0.31238,0.97099
0.31406,0.97099
0.31577,0.97112
0.31738,0.97118
0.31912,0.97118
0.32074,0.9713
0.32227,0.97145
0.32397,0.97154
0.32551,0.97157
0.32728,0.9717
0.32884,0.97173
0.33064,0.97179
0.33232,0.97182
0.3341,0.97185
0.33584,0.97197
0.33758,0.97197
0.33925,0.972
0.34097,0.97203
0.34265,0.97209
0.34436,0.97215
0.34614,0.97215
0.34792,0.97215
0.34962,0.97221
0.35126,0.97237
0.35297,0.97243
0.35465,0.97246
0.35642,0.97252
0.35798,0.97252
0.35961,0.97252
0.36132,0.97255
0.36302,0.97261
0.36473,0.97264
0.36647,0.9727
0.36813,0.97279
0.36984,0.97289
0.37137,0.97289
0.37305,0.97298
0.37468,0.97307
0.37639,0.97307
0.37807,0.97313
0.37973,0.97328
0.38133,0.97341
0.38302,0.97341
0.38475,0.97344
0.3863,0.97347
0.38794,0.9735
0.38968,0.97353
0.3914,0.97359
0.39297,0.97362
0.39451,0.97362
0.39616,0.97371
0.39789,0.97374
0.39956,0.97377
0.40121,0.97377
0.40281,0.97383
0.40452,0.97389
0.40623,0.97399
0.40781,0.97402
0.40944,0.97402
0.41107,0.97402
0.41264,0.97405
0.41423,0.97411
0.41586,0.9742
0.41754,0.9742
0.41929,0.97423
0.42087,0.97426
0.42256,0.97435
0.42412,0.97435
0.42569,0.97435
0.42732,0.97438
0.42881,0.97438
0.43029,0.97447
0.43195,0.97454
0.43351,0.9746
0.43507,0.9746
0.43659,0.97463
0.43803,0.97469
0.43968,0.97472
0.4413,0.97478
0.44284,0.97478
0.44441,0.97478
0.44589,0.97487
0.44731,0.97493
0.4487,0.97499
0.45027,0.97499
0.45179,0.97512
0.45335,0.97518
0.4549,0.97524
0.45645,0.97524
0.45791,0.97527
0.45951,0.97527
0.46102,0.97527
0.46247,0.97533
0.4639,0.97539
0.46538,0.97539
0.46696,0.97542
0.46851,0.97545
0.47,0.97548
0.47142,0.97548
0.47293,0.97551
0.4744,0.97557
0.47576,0.9756
0.47716,0.97566
0.47858,0.97566
0.47999,0.97566
0.48135,0.97576
0.48279,0.97582
0.48417,0.97591
0.48563,0.97597
0.48697,0.97606
0.48826,0.97609
0.48952,0.97612
0.49094,0.97615
0.49242,0.97618
0.49374,0.97621
0.49505,0.97628
0.49644,0.97643
0.49776,0.97646
0.49908,0.97649
0.50044,0.97655
0.50174,0.97655
0.50302,0.97655
0.50434,0.97658
0.50545,0.97664
0.50666,0.97667
0.50788,0.97679
0.50902,0.97679
0.51028,0.97683
0.51145,0.97686
0.51284,0.97689
0.51401,0.97689
0.51531,0.97695
0.51666,0.97701
0.51787,0.97707
0.51911,0.97707
0.52029,0.9771
0.52143,0.97722
0.52258,0.97722
0.52379,0.97722
0.52503,0.97722
0.52624,0.97731
0.52732,0.97731
0.52844,0.97731
0.52943,0.97734
0.53057,0.97734
0.53166,0.97741
0.5328,0.97741
0.53388,0.97741
0.535,0.97747
0.53603,0.97753
0.53704,0.97753
0.53826,0.97759
0.53941,0.97762
0.54044,0.97762
0.54145,0.97762
0.54251,0.97768
0.54361,0.97771
0.54455,0.97771
0.54552,0.97771
0.54652,0.97774
0.54745,0.97774
0.54849,0.97774
0.54948,0.9778
0.55042,0.97783
0.55141,0.97783
0.55235,0.97783
0.55327,0.97789
0.55428,0.97789
0.55516,0.97792
0.55614,0.97792
0.55715,0.97795
0.55808,0.97802
0.55908,0.97805
0.56004,0.97808
0.56085,0.97817
0.5617,0.97817
0.56255,0.97829
0.56341,0.97832
0.56429,0.97832
0.5651,0.97835
0.56587,0.97835
0.56658,0.97835
0.56733,0.97838
0.56817,0.97838
0.5689,0.97838
0.56971,0.97841
0.57044,0.97844
0.57127,0.97847
0.5721,0.9785
0.57286,0.97857
0.5736,0.9786
0.57439,0.9786
0.57514,0.9786
0.57593,0.9786
0.57674,0.97866
0.57748,0.97866
0.57816,0.97866
0.57893,0.97866
0.57964,0.97866
0.58035,0.97869
0.58103,0.97872
0.58168,0.97872
0.5824,0.97872
0.58313,0.97872
0.5838,0.97875
0.58454,0.97875
0.5852,0.97875
0.58586,0.97878
0.58653,0.97878
0.58718,0.97878
0.58777,0.97881
0.58836,0.97884
0.58894,0.97887
0.58958,0.97887
0.59022,0.97887
0.5908,0.97887
0.59144,0.9789
0.592,0.97899
0.59267,0.97899
0.5933,0.97902
0.59389,0.97902
0.59451,0.97905
0.59506,0.97908
0.5957,0.97908
0.59625,0.97908
0.59677,0.97912
0.5973,0.97915
0.5979,0.97918
0.5984,0.97918
0.59893,0.97918
0.59954,0.97921
0.6,0.97924
0.60053,0.97924
0.60105,0.97927
0.60154,0.9793
0.60202,0.9793
0.60252,0.9793
0.60304,0.9793
0.60348,0.9793
0.60396,0.9793
0.60443,0.97936
0.60493,0.97939
0.6054,0.97939
0.6058,0.97945
0.60622,0.97948
0.60668,0.97948
0.60713,0.97954
0.60756,0.97954
0.60797,0.97954
0.60843,0.97957
0.60889,0.9796
0.60932,0.9796
0.6098,0.9796
0.61028,0.9796
0.61066,0.9796
0.61106,0.97963
0.61146,0.97963
0.61186,0.97963
0.61224,0.97963
0.61266,0.97966
0.61305,0.9797
0.61344,0.97973
0.61393,0.97976
0.61424,0.97985
0.61461,0.97988
0.61498,0.97991
0.61535,0.97991
0.61573,0.97994
0.61611,0.97994
0.61646,0.97994
0.61681,0.97994
0.61715,0.97997
0.61746,0.97997
0.6178,0.98
0.61813,0.98
0.61844,0.98
0.6188,0.98003
0.61908,0.98003
0.61946,0.98006
0.61978,0.98009
0.6201,0.98009
0.62039,0.98009
0.62064,0.98009
0.62096,0.98012
0.62122,0.98018
0.62156,0.98018
0.62181,0.98018
0.62213,0.98018
0.62242,0.98021
0.62272,0.98021
0.62304,0.98024
0.62331,0.98028
0.62361,0.98031
0.62389,0.98034
0.62415,0.98034
0.62437,0.98034
0.62461,0.98034
0.62486,0.98037
0.62513,0.98037
0.62539,0.9804
0.62564,0.9804
0.62589,0.98046
0.62614,0.98046
0.62638,0.98046
0.62664,0.98046
0.62689,0.98046
0.62707,0.98046
0.62726,0.98046
0.62747,0.98046
0.62768,0.98049
0.62787,0.98049
0.62808,0.98049
0.62828,0.98055
0.62851,0.98055
0.62871,0.98055
0.62889,0.98055
0.62913,0.98055
0.62932,0.98058
0.62954,0.98061
0.62972,0.98061
0.62986,0.98064
0.63004,0.98064
0.63024,0.98067
0.6304,0.98067
0.63052,0.98067
0.63065,0.98067
0.63082,0.98067
0.631,0.98067
0.63117,0.98067
0.63135,0.9807
0.63151,0.9807
0.63169,0.9807
0.63184,0.9807
0.63199,0.9807
0.63211,0.9807
0.63224,0.9807
0.63239,0.9807
0.63254,0.9807
0.63269,0.9807
0.63283,0.98073
0.63297,0.98073
0.6331,0.98073
0.63324,0.98073
0.63337,0.98073
0.63348,0.98073
0.63359,0.98073
0.6337,0.98073
0.63385,0.98073
0.63395,0.98073
0.63406,0.98073
0.63412,0.98073
0.63421,0.98073
0.63427,0.98073
0.63435,0.98073
0.63442,0.98073
0.63446,0.98073
0.63451,0.98073
0.63457,0.98073
0.63463,0.98073
0.63468,0.98073
0.63472,0.98073
0.63476,0.98073
1,1


==> image/datFiles/stareWa.dat <==
0,0
0,3.0533e-05
0,6.1067e-05
0,9.16e-05
0,0.00012213
0,0.0001832
0,0.00021373
0,0.00024427
0,0.00033587
0,0.0003664
0,0.00042747
0,0.000458
0,0.00048853
0,0.00051907
0,0.00061067
0,0.0006412
0,0.00067174
0,0.0007328
0,0.00076334
0,0.0008244
0,0.00085494
0,0.000916
0,0.00094654
0,0.0010076
0,0.0010687
0,0.0011908
0,0.0012824
0,0.0013129
0,0.001374
0,0.0014045
0,0.0014961
0,0.0015572
0,0.0016793
0,0.0018015
0,0.0018625
0,0.0019847
0,0.0021068
0,0.0021373
0,0.0022595
0,0.0024427
0,0.0025343
0,0.0026259
0,0.002748
0,0.0029312
0,0.0030839
0,0.0031449
0,0.003206
0,0.0032671
0,0.0034197
0,0.0036029
0,0.0037251
0,0.0039083
0,0.0041525
0,0.0043052
0,0.0043968
0,0.0046716
0,0.0048243
0,0.0048853
0,0.0051907
0,0.0053128
0,0.0054655
0,0.0057097
0,0.0058319
0,0.005954
0,0.0062594
0,0.0063815
0,0.0065952
0,0.0067784
0,0.0069616
0,0.0071143
0,0.007328
0,0.0075723
0,0.0077555
0,0.0079692
0,0.008183
0,0.0083662
0,0.0085799
0,0.008702
0,0.0089463
0,0.009099
0,0.0093127
0,0.009618
0,0.0098928
0,0.010198
0,0.010351
0,0.010595
0,0.010717
0,0.011206
0,0.011481
0,0.011755
0,0.012
0,0.012305
0,0.012458
0,0.012702
0,0.013129
0,0.013557
0,0.01374
0,0.013923
0,0.014229
0,0.014442
0,0.014687
0,0.0149
0,0.015358
0,0.015816
0,0.016335
0,0.016549
0,0.016885
0,0.017221
0,0.017679
0,0.018015
0,0.018503
0,0.018931
0,0.019236
0,0.019511
0,0.019938
0,0.020427
0,0.020732
0,0.021129
0,0.021679
0,0.022259
0,0.022686
0,0.023175
0,0.023816
0,0.024366
0,0.024793
0,0.025343
0,0.025923
0,0.02632
0,0.026808
0,0.02745
0,0.027908
0,0.028396
0,0.029251
0,0.029923
0,0.030625
0,0.031297
0,0.031785
0,0.032518
0,0.033495
0,0.034106
0,0.034472
0,0.035144
0,0.035968
0,0.036671
0,0.037342
0,0.038045
0,0.038716
0,0.039358
0,0.040121
0,0.041006
0,0.04177
0,0.042655
0,0.043296
0,0.044396
0,0.045464
0,0.046167
0,0.047357
0,0.048212
0,0.049159
0,0.050258
0,0.051235
0,0.052548
0,0.053556
0,0.054899
0,0.055937
0,0.05667
0,0.058105
0,0.059418
0,0.060456
0,0.061586
0,0.062441
0,0.063601
0,0.064578
0,0.066074
0,0.067601
0,0.06867
0,0.069677
0,0.070899
0,0.072364
0,0.073647
0,0.074685
0,0.075967
0,0.077708
0,0.078959
0,0.080303
0,0.081555
0,0.083081
0,0.084425
0,0.085952
0,0.087539
0,0.088761
0,0.089951
0,0.091814
0,0.093738
2.5592e-06,0.095356
2.5592e-06,0.096974
2.5592e-06,0.098715
2.5592e-06,0.10033
2.5592e-06,0.10195
2.5592e-06,0.10391
2.5592e-06,0.10549
2.5592e-06,0.10726
2.5592e-06,0.10885
2.5592e-06,0.11123
2.5592e-06,0.11303
2.5592e-06,0.11499
2.5592e-06,0.11752
2.5592e-06,0.11936
2.5592e-06,0.12137
2.5592e-06,0.12369
2.5592e-06,0.12616
2.5592e-06,0.129
5.1184e-06,0.1316
5.1184e-06,0.13426
5.1184e-06,0.13664
5.1184e-06,0.13926
5.1184e-06,0.14106
5.1184e-06,0.14348
5.1184e-06,0.14592
5.1184e-06,0.14858
5.1184e-06,0.15099
5.1184e-06,0.15398
5.1184e-06,0.15596
5.1184e-06,0.15871
5.1184e-06,0.16131
5.1184e-06,0.16406
5.1184e-06,0.16638
5.1184e-06,0.16888
7.6776e-06,0.17096
1.0237e-05,0.1738
1.0237e-05,0.17734
1.0237e-05,0.17999
1.0237e-05,0.1828
1.0237e-05,0.18555
1.0237e-05,0.18806
1.2796e-05,0.19129
1.2796e-05,0.19428
1.2796e-05,0.19734
1.2796e-05,0.20005
1.2796e-05,0.20311
1.2796e-05,0.20552
1.2796e-05,0.20879
1.5355e-05,0.21166
1.5355e-05,0.2148
1.5355e-05,0.21779
1.5355e-05,0.22002
1.5355e-05,0.22296
1.5355e-05,0.22586
1.5355e-05,0.2286
1.7914e-05,0.2323
1.7914e-05,0.23553
1.7914e-05,0.23804
1.7914e-05,0.24164
1.7914e-05,0.24433
2.0474e-05,0.24741
2.0474e-05,0.25102
2.0474e-05,0.25462
2.0474e-05,0.25831
2.3033e-05,0.26109
2.3033e-05,0.26421
2.3033e-05,0.26741
2.3033e-05,0.2712
2.3033e-05,0.27401
2.5592e-05,0.27709
2.5592e-05,0.2803
2.8151e-05,0.28341
3.5829e-05,0.28686
3.8388e-05,0.29034
3.8388e-05,0.29413
4.0947e-05,0.29798
4.0947e-05,0.30161
4.0947e-05,0.30509
4.0947e-05,0.30833
4.0947e-05,0.31205
4.6065e-05,0.31507
5.1184e-05,0.31868
5.6302e-05,0.32301
5.6302e-05,0.32643
6.9098e-05,0.32973
7.1657e-05,0.33324
8.1894e-05,0.33672
8.7012e-05,0.34081
9.469e-05,0.34408
0.00010237,0.34765
0.00010749,0.35129
0.00011005,0.3552
0.0001126,0.35904
0.00011516,0.36301
0.00012028,0.36686
0.0001254,0.37068
0.0001254,0.37449
0.00013308,0.37861
0.00014331,0.38255
0.00014843,0.38631
0.00015355,0.39077
0.00016635,0.39428
0.00017658,0.39846
0.00018682,0.40228
0.00020218,0.40616
0.00021753,0.40994
0.00022521,0.41394
0.00023289,0.41806
0.0002508,0.42185
0.00027127,0.42567
0.00028151,0.42997
0.00029175,0.43431
0.00030966,0.43922
0.00032246,0.44304
0.00034037,0.44652
0.0003634,0.4507
0.00037364,0.45489
0.00040691,0.4602
0.00042738,0.46417
0.00045809,0.46835
0.00049136,0.47226
0.00051184,0.47663
0.00052975,0.48142
0.00054255,0.48582
0.00056814,0.49076
0.00060141,0.49504
0.00063468,0.49986
0.00066027,0.50444
0.00070634,0.50911
0.00072425,0.51382
0.00075752,0.51776
0.00079591,0.52194
0.00082662,0.52609
0.00087012,0.53055
0.00091875,0.53485
0.00093922,0.53949
0.00096481,0.54328
0.0010288,0.54759
0.0010621,0.55269
0.0011132,0.55714
0.0011516,0.56136
0.0011977,0.56569
0.0012438,0.57067
0.0013026,0.57583
0.0013513,0.57983
0.0014024,0.58401
0.0014511,0.58841
0.001515,0.59329
0.0015867,0.59742
0.0016481,0.60117
0.0017172,0.60523
0.0017812,0.60899
0.0018656,0.6132
0.0019296,0.61687
0.0019834,0.62087
0.0020627,0.62468
0.0021548,0.62844
0.0022316,0.63226
0.0023519,0.63647
0.0024517,0.64145
0.0025413,0.64542
0.0026564,0.64948
0.0027614,0.65329
0.0028637,0.65668
0.0029968,0.6605
0.0030966,0.66364
0.0032041,0.66783
0.0033346,0.67183
0.0034242,0.67613
0.0035726,0.68056
0.0037287,0.68471
0.0038746,0.68841
0.0040512,0.69213
0.0041868,0.69549
0.0043506,0.69952
0.0044939,0.70358
0.0046526,0.70679
0.0048343,0.7106
0.0050544,0.71393
0.0052642,0.71754
0.0054536,0.7219
0.0056532,0.72547
0.0058785,0.72911
0.0060934,0.73299
0.00627,0.7364
0.0064492,0.74059
0.0066437,0.74395
0.0068663,0.7474
0.007158,0.75112
0.007414,0.75448
0.0077134,0.75827
0.0079744,0.76214
0.008238,0.76578
0.0085195,0.76981
0.0088625,0.77381
0.0091952,0.77781
0.0095176,0.78101
0.0098733,0.7845
0.010255,0.78816
0.010621,0.79091
0.010992,0.79466
0.011363,0.79824
0.011777,0.80144
0.012225,0.80547
0.012696,0.80849
0.01317,0.81133
0.013633,0.81454
0.01405,0.81784
0.014564,0.82168
0.015076,0.82465
0.015624,0.82831
0.016148,0.83149
0.01674,0.83448
0.017269,0.83747
0.017896,0.84062
0.018564,0.84385
0.019266,0.84712
0.019992,0.85023
0.020717,0.85277
0.021495,0.85509
0.022296,0.85869
0.023163,0.86174
0.024069,0.86474
0.025126,0.86745
0.02615,0.87042
0.027332,0.87295
0.028484,0.87469
0.029687,0.8768
0.030999,0.87933
0.032351,0.88174
0.033832,0.88419
0.035455,0.88635
0.037144,0.88877
0.038999,0.89155
0.04088,0.89368
0.042966,0.89628
0.045223,0.89845
0.047603,0.90052
0.050186,0.90263
0.052778,0.90501
0.055616,0.90642
0.058767,0.90831
0.061981,0.9099
0.065794,0.91164
0.069766,0.91295
0.073786,0.9146
0.078076,0.91616
0.082769,0.91777
0.087534,0.91942
0.092893,0.92119
0.098605,0.92245
0.10432,0.92388
0.11042,0.92535
0.11704,0.92675
0.12361,0.928
0.13086,0.92898
0.13828,0.93026
0.14591,0.93157
0.15394,0.93249
0.16213,0.9338
0.17044,0.93475
0.17982,0.93573
0.18906,0.93655
0.19804,0.93747
0.20762,0.93835
0.2173,0.93933
0.22719,0.94019
0.23728,0.94107
0.24749,0.94199
0.25809,0.94315
0.26857,0.94403
0.27926,0.94495
0.28946,0.94577
0.29999,0.94669
0.30985,0.94751
0.32005,0.94831
0.3303,0.94876
0.34049,0.94935
0.35022,0.94974
0.35984,0.95023
0.36934,0.95105
0.37888,0.95185
0.38775,0.95225
0.39653,0.9531
0.40505,0.95396
0.41329,0.95454
0.42136,0.95533
0.42903,0.956
0.43634,0.95673
0.4434,0.95728
0.45005,0.9578
0.45671,0.95854
0.463,0.95924
0.46906,0.95991
0.47504,0.96037
0.48061,0.9608
0.48623,0.96159
0.49147,0.96217
0.49659,0.96284
0.50156,0.96333
0.50647,0.96382
0.51102,0.96443
0.51528,0.96501
0.51964,0.96562
0.52377,0.96608
0.52791,0.96669
0.53179,0.96715
0.5356,0.96745
0.53934,0.96779
0.54294,0.96818
0.54639,0.9687
0.54967,0.96941
0.55295,0.96977
0.55602,0.97005
0.55916,0.97032
0.56189,0.97081
0.56477,0.97115
0.5675,0.9717
0.57019,0.97191
0.5727,0.97218
0.5752,0.97261
0.57767,0.97307
0.58016,0.97344
0.58248,0.97383
0.5847,0.97423
0.58693,0.9746
0.58897,0.97487
0.59102,0.97502
0.59309,0.97536
0.59504,0.9756
0.59692,0.97594
0.59887,0.97625
0.60073,0.97655
0.60257,0.97679
0.60433,0.97716
0.60597,0.97747
0.60778,0.97771
0.60939,0.9778
0.61097,0.97817
0.61254,0.97829
0.61416,0.97854
0.61566,0.97866
0.61704,0.97896
0.61841,0.97924
0.6197,0.9796
0.62104,0.97982
0.62232,0.97997
0.62356,0.98018
0.62481,0.98055
0.62603,0.98073
0.62715,0.98083
0.6283,0.98098
0.62949,0.98125
0.6306,0.98147
0.63177,0.98159
0.63286,0.98186
0.63396,0.98202
0.63496,0.98214
0.63601,0.98232
0.63703,0.98244
0.63801,0.98253
0.63894,0.98284
0.63994,0.98296
0.64098,0.98305
0.64184,0.98321
0.64275,0.98339
0.64366,0.98354
0.64456,0.98357
0.64549,0.98373
0.64637,0.98379
0.64729,0.98391
0.64805,0.98406
0.64887,0.98415
0.64966,0.98428
0.65047,0.98437
0.65123,0.98446
0.65204,0.98458
0.65278,0.98461
0.65352,0.9847
0.65425,0.98486
0.65495,0.98498
0.65565,0.98507
0.65635,0.98516
0.65696,0.98525
0.65764,0.98534
0.65829,0.98537
0.6589,0.98541
0.65949,0.98544
0.66014,0.98562
0.66073,0.98565
0.66131,0.98571
0.66192,0.9858
0.66246,0.98586
0.66304,0.98586
0.66361,0.98586
0.66421,0.98589
0.66472,0.98595
0.66523,0.98605
0.66571,0.98608
0.66623,0.98611
0.66675,0.98611
0.66725,0.98611
0.66771,0.98611
0.66819,0.98611
0.66864,0.98614
0.66905,0.98617
0.66958,0.9862
0.67003,0.9862
0.67048,0.9862
0.67088,0.98623
0.67134,0.98626
0.67176,0.98629
0.67216,0.98629
0.67255,0.98632
0.67293,0.98635
0.6733,0.98638
0.67364,0.98638
0.67396,0.98644
0.6743,0.98644
0.67466,0.9865
0.67497,0.98653
0.6753,0.98653
0.67563,0.98653
0.67592,0.98663
0.67621,0.98663
0.67653,0.98666
0.67683,0.98666
0.67705,0.98666
0.67734,0.98666
0.67757,0.98666
0.67787,0.98669
0.67813,0.98672
0.67838,0.98672
0.67863,0.98672
0.67885,0.98672
0.67905,0.98675
0.67929,0.98675
0.67951,0.98678
0.67974,0.98681
0.67997,0.98684
0.68016,0.98687
0.68035,0.98687
0.68053,0.98687
0.6807,0.98687
0.68096,0.98687
0.68114,0.98687
0.68136,0.98687
0.68158,0.98687
0.68175,0.98687
0.68189,0.98687
0.68205,0.98687
0.68222,0.98687
0.68236,0.9869
0.68251,0.9869
0.68267,0.98693
0.68278,0.98696
0.68291,0.98696
0.68303,0.98696
0.68318,0.98696
0.68333,0.98696
0.68346,0.98696
0.68357,0.98699
0.68367,0.98702
0.68377,0.98705
0.68388,0.98708
0.68397,0.98711
0.68409,0.98711
0.68418,0.98711
0.68429,0.98711
0.68441,0.98711
0.68452,0.98711
0.68461,0.98711
0.6847,0.98715
0.6848,0.98715
0.68491,0.98715
0.68501,0.98715
0.68507,0.98715
0.68514,0.98715
0.68523,0.98715
0.68528,0.98715
0.68534,0.98715
0.68541,0.98715
0.68552,0.98715
0.68557,0.98718
0.68564,0.98718
0.68571,0.98718
0.68579,0.98718
0.68586,0.98718
0.68593,0.98718
0.686,0.98718
0.68605,0.98718
0.68611,0.98718
0.68616,0.98718
0.6862,0.98718
0.68626,0.98718
0.68632,0.98718
0.68639,0.98718
0.68644,0.98718
0.68651,0.98718
0.68656,0.98718
0.6866,0.98718
0.68664,0.98718
0.68671,0.98718
0.68676,0.98718
0.68682,0.98721
0.68686,0.98721
0.68691,0.98721
0.68696,0.98721
0.68699,0.98724
0.68702,0.98724
0.68705,0.98724
0.68708,0.98724
0.68711,0.98724
0.68714,0.98724
0.68716,0.98724
0.68718,0.98724
0.68722,0.98724
0.68724,0.98724
0.68727,0.98724
0.68729,0.98724
0.68732,0.98724
0.68733,0.98724
0.68736,0.98724
0.68738,0.98724
0.6874,0.98724
0.68744,0.98724
0.68747,0.98724
0.68749,0.98724
0.68751,0.98724
0.68753,0.98724
0.68755,0.98724
0.68757,0.98724
0.68759,0.98724
0.68761,0.98724
0.68763,0.98724
0.68767,0.98724
0.68769,0.98724
0.68772,0.98724
0.68773,0.98724
0.68775,0.98724
0.68777,0.98724
0.68779,0.98727
0.6878,0.98727
0.68783,0.98727
0.68784,0.98727
0.68786,0.98727
0.68788,0.98727
0.68789,0.98727
0.68792,0.98727
0.68792,0.98727
0.68793,0.98727
0.68795,0.98727
0.68798,0.98727
0.688,0.98727
0.68801,0.98727
0.68803,0.98727
0.68804,0.98727
0.68807,0.98727
0.68809,0.98727
0.6881,0.98727
0.68811,0.98727
0.68811,0.98727
0.68813,0.98727
0.68814,0.98727
0.68815,0.98727
0.68815,0.98727
0.68817,0.98727
0.68817,0.98727
0.68818,0.98727
0.68819,0.98727
0.6882,0.98727
0.68821,0.98727
0.68822,0.98727
0.68824,0.98727
0.68825,0.98727
0.68826,0.98727
0.68827,0.98727
0.68828,0.98727
0.68829,0.98727
0.68829,0.98727
0.6883,0.98727
0.6883,0.98727
0.6883,0.98727
0.68831,0.98727
0.68831,0.98727
0.68831,0.98727
0.68832,0.98727
0.68832,0.98727
0.68833,0.98727
0.68834,0.98727
0.68834,0.98727
0.68834,0.98727
0.68836,0.98727
0.68836,0.98727
0.68837,0.98727
0.68837,0.98727
0.68837,0.98727
0.68838,0.98727
0.68838,0.98727
0.68839,0.98727
0.68839,0.98727
0.68839,0.98727
0.6884,0.98727
0.68841,0.98727
0.68841,0.98727
0.68841,0.98727
0.68841,0.98727
0.68842,0.98727
0.68842,0.98727
0.68842,0.98727
0.68843,0.98727
0.68843,0.98727
0.68843,0.98727
0.68844,0.98727
0.68844,0.98727
0.68845,0.98727
0.68845,0.98727
0.68845,0.98727
0.68846,0.98727
0.68846,0.98727
0.68846,0.98727
0.68846,0.98727
0.68847,0.98727
0.68847,0.98727
1,1

